Three-point bounds for energy minimization

Three-point semidefinite programming bounds are one of the most powerful known tools for bounding the size of spherical codes. In this paper, we use them to prove lower bounds for the potential energy of particles interacting via a pair potential function. We show that our bounds are sharp for seven points in RP^2. Specifically, we prove that the seven lines connecting opposite vertices of a cube and of its dual octahedron are universally optimal. (In other words, among all configurations of seven lines through the origin, this one minimizes energy for all potential functions that are completely monotonic functions of squared chordal distance.) This configuration is the only known universal optimum that is not distance regular, and the last remaining universal optimum in RP^2. We also give a new derivation of semidefinite programming bounds and present several surprising conjectures about them.

==> data1.txt <==
\\ This is the file data1.txt from the paper "Three-point bounds for energy
\\ minimization" by Henry Cohn and Jeechul Woo.  It contains the data needed
\\ to deal with the potential function t^2.

L = vector(7);
c = 2651870238874/39558216796875;
L[1] = [2173692561238744127/564839119013203125000, -471153137574456562861/36149703616845000000000, -6409193664575942629/122958175567500000000, 380182660051184119/2550243641400000000, -935618719665078419/10626015172500000000; -471153137574456562861/36149703616845000000000, 17034120624749915336263/385596838579680000000000, 3242241024686615774551/18361754218080000000000, -343405688424716015201/680064971040000000000, 67586710493075108297/226688323680000000000; -6409193664575942629/122958175567500000000, 3242241024686615774551/18361754218080000000000, 206057971899134600249/291456416160000000000, -39287916189866769319/19430427744000000000, 12891108315379352741/10794682080000000000; 380182660051184119/2550243641400000000, -343405688424716015201/680064971040000000000, -39287916189866769319/19430427744000000000, 187272070325504039693/32384046240000000000, -12289964496462662999/3598227360000000000; -935618719665078419/10626015172500000000, 67586710493075108297/226688323680000000000, 12891108315379352741/10794682080000000000, -12289964496462662999/3598227360000000000, 8864355908463731/4393440000000000];
L[2] = [87210651187601130631649/231358103147808000000000, 101143633384338931871/27542631327120000000000, -1693102190263807843397/2040194913120000000000, 7395087039502772479/85008121380000000000; 101143633384338931871/27542631327120000000000, 2604028817117684515093/2040194913120000000000, -22811645664109189873/18216026010000000000, 316539524249007149/1494648288000000000; -1693102190263807843397/2040194913120000000000, -22811645664109189873/18216026010000000000, 105471545605751024071/25187591520000000000, -277027998383691907/138393360000000000; 7395087039502772479/85008121380000000000, 316539524249007149/1494648288000000000, -277027998383691907/138393360000000000, 90915017947813853/39540960000000000];
L[3] = [6576152804496504283/282419559506601562500, 44802750318285354797/430353614486250000000, -2066263/12500000, -116939/300000000; 44802750318285354797/430353614486250000000, 175009456159994280073/255024364140000000000, -43670671922471761933/78469035120000000000, -34090011813892504553/340032485520000000000; -2066263/12500000, -43670671922471761933/78469035120000000000, 12631514105046118081/9445346820000000000, -623162479772546897/7556277456000000000; -116939/300000000, -34090011813892504553/340032485520000000000, -623162479772546897/7556277456000000000, 5127186076128617/69196680000000000];
L[4] = [506265536706589981877/4080389826240000000000, -11220613858245931/787112235000000000, -5252974501944472781/50375183040000000000; -11220613858245931/787112235000000000, 129885422837758163/5667208092000000000, -119227894239936217/3148448940000000000; -5252974501944472781/50375183040000000000, -119227894239936217/3148448940000000000, 12572941497281479/61508160000000000];
L[5] = [297090709288007/498094461210937500, 433469705784545849/63756091035000000000, -419209351738721513/21252030345000000000; 433469705784545849/63756091035000000000, 711287386091169751/8395863840000000000, -11176079890049313287/45337664736000000000; -419209351738721513/21252030345000000000, -11176079890049313287/45337664736000000000, 595643538937271213/830360160000000000];
L[6] = [10958665682684077/725402635776000000, -30793703503331757629/453376647360000000000; -30793703503331757629/453376647360000000000, 507165902866137793/1660720320000000000];
L[7] = [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0; 0, 2329677090107/797161500000000, 0, -65111091186161/2125764000000000, 0, 5042112634969/118098000000000, 0, -69705683/3037500000, 0, 0, 0, 0, 0, 0, 0, 0, 4662057866729/354294000000000, 0, -1606088503799/354294000000000, 0, 6844679603/291600000000, 0, 0, 0, 0, 0, 0, 1235538111007/118098000000000, 0, -18651862837793/236196000000000, 0, 0, 0, 0, 643896516529/59049000000000, 0, 0, 0, 0, 0, 0, 0, 0, 101722619727433/6377292000000000, 0, -94624801677619/3188646000000000, 0, -83583905693/23619600000000, 0, 0, 0, 0, 0, 0, -8947526146949/212576400000000, 0, 4063590405499/66430125000000, 0, 0, 0, 0, 14226608369287/708588000000000, 0, 0, 0, 31911453572761/2125764000000000, 0, 226741813793/23619600000000, 0, 14954691053/874800000000, 0, 0, 0, 0, 0, 0, -38627690759003/531441000000000, 0, 1196733247/9720000000, 0, 0, 0, 0, -35973239341141/708588000000000, 0, 0, 0, 0, 0, 0, -10217509376803/354294000000000, 0, 12700046821/437400000000, 0, 0, 0, 0, 1027248700597/29524500000000, 0, 0, 0, -82266639017/4723920000000, 0, -12950779627/218700000000, 0, 0, 0, 0, -16370723/9112500000, 0, 0, 0, 0, 56539560107/3936600000000, 0, 0, 0, 9660510823/437400000000, 0, 0; 0, 0, 46275326050451/354294000000000, 0, -6086604173069/23619600000000, 0, 9677413337/97200000000, 0, 0, 0, 0, 0, 0, 0, 0, -95593957654681/2125764000000000, 0, -294579055271183/708588000000000, 0, 18363033733649/39366000000000, 0, 0, 0, 0, 0, 0, 76288101157717/236196000000000, 0, -6592737354329/78732000000000, 0, 0, 0, 0, -9806836709/48600000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 960598824763601/6377292000000000, 0, 20975082811571/78732000000000, 0, -1062471139/6075000000, 0, 0, 0, 0, 0, 0, -250050437369071/425152800000000, 0, -9225081524891/26244000000000, 0, 0, 0, 0, 33014546240117/59049000000000, 0, 2250034552561/88573500000000, 0, -18452516051303/39366000000000, 0, 2897678567/6075000000, 0, 0, 0, 0, 0, 0, -46093771688659/354294000000000, 0, 697369667/540000000, 0, 0, 0, 0, -410784169051/1312200000000, 0, 0, 0, 0, 0, 0, 0, 0, -314597964541/3936600000000, 0, -16191050513/12150000000, 0, 0, 0, 0, 12266742487/48600000000, 0, 605635135067/59049000000000, 0, 122927639/607500000, 0, 0, 0, 0, 5637909407/48600000000, 0, 0, 0, 0, 0, 0, 132452146847/874800000000, 0, -93154049/2700000000, 0, 0, 0; 0, -65111091186161/2125764000000000, 0, 5086164289871/9841500000000, 0, -1907063021767/2916000000000, 0, 6322218853/24300000000, 0, 0, 0, 0, 0, 0, 0, 0, -1538083872827/4374000000000, 0, -6122265525811/29524500000000, 0, -196093853/1080000000, 0, 0, 0, 0, 0, 0, 2058510327979/6561000000000, 0, 26954573713193/19683000000000, 0, 0, 0, 0, -18293167588499/39366000000000, 0, 0, 0, 0, 0, 0, 0, 0, -157462343879653/531441000000000, 0, 2694500114011/4151882812500, 0, -548392783/30754687500, 0, 0, 0, 0, 0, 0, 2735082861331/3542940000000, 0, -112492979922709/88573500000000, 0, 0, 0, 0, -22876926327757/59049000000000, 0, 0, 0, -141980881396007/354294000000000, 0, -7741701421/61509375000, 0, -23096356303/145800000000, 0, 0, 0, 0, 0, 0, 61141738683143/44286750000000, 0, -6820035893/6075000000, 0, 0, 0, 0, 2016532276757/7381125000000, 0, 0, 0, 0, 0, 0, 15158546535553/29524500000000, 0, -48912403541/72900000000, 0, 0, 0, 0, -2692430735369/4920750000000, 0, 0, 0, 1212231566419/1968300000000, 0, 27680039039/36450000000, 0, 0, 0, 0, 3393532699/24300000000, 0, 0, 0, 0, -167299813867/656100000000, 0, 0, 0, -171108761657/291600000000, 0, 0; 0, 0, -6086604173069/23619600000000, 0, 4515392441111/4374000000000, 0, -5339335847/10800000000, 0, 0, 0, 0, 0, 0, 0, 0, 44708187596507/141717600000000, 0, -40641198010627/236196000000000, 0, -15417863197843/13122000000000, 0, 0, 0, 0, 0, 0, -16038127621027/15746400000000, 0, 8961538060889/8748000000000, 0, 0, 0, 0, 9715268041/16200000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 132570715093823/425152800000000, 0, -51435514281701/26244000000000, 0, 431177431/270000000, 0, 0, 0, 0, 0, 0, 526151967420281/708588000000000, 0, 3263827024721/8748000000000, 0, 0, 0, 0, -32406107156581/39366000000000, 0, 436404374321/7381125000000, 0, 4034538152003/13122000000000, 0, -469223947/337500000, 0, 0, 0, 0, 0, 0, -71877080627741/118098000000000, 0, 697507061/900000000, 0, 0, 0, 0, 5962156427/5400000000, 0, 0, 0, 0, 0, 0, 0, 0, -235528479473/1312200000000, 0, 308964329/135000000, 0, 0, 0, 0, -20993575111/8100000000, 0, -3699203139857/19683000000000, 0, -2605339/300000000, 0, 0, 0, 0, 783771037/5400000000, 0, 0, 0, 0, 0, 0, -54029788211/291600000000, 0, 303651067/1350000000, 0, 0, 0; 0, 5042112634969/118098000000000, 0, -1907063021767/2916000000000, 0, 49690200881/48600000000, 0, -375524347/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 16383865879159/39366000000000, 0, 2025048366181/13122000000000, 0, 1778814469/3600000000, 0, 0, 0, 0, 0, 0, -5132394925867/13122000000000, 0, -16520458188953/8748000000000, 0, 0, 0, 0, 1423453302907/2187000000000, 0, 0, 0, 0, 0, 0, 0, 0, 94243080103273/236196000000000, 0, -108355182171919/118098000000000, 0, 25089823579/874800000000, 0, 0, 0, 0, 0, 0, -8093205193241/7873200000000, 0, 275651826109/153773437500, 0, 0, 0, 0, 13885431713407/26244000000000, 0, 0, 0, 42730507776601/78732000000000, 0, -272750405023/874800000000, 0, 23517660653/32400000000, 0, 0, 0, 0, 0, 0, -28971906534353/19683000000000, 0, 7850969149/5400000000, 0, 0, 0, 0, -14094454706461/26244000000000, 0, 0, 0, 0, 0, 0, -8724374726083/13122000000000, 0, 15395871331/16200000000, 0, 0, 0, 0, 335963736791/546750000000, 0, 0, 0, -708645388633/874800000000, 0, -1215696683/1620000000, 0, 0, 0, 0, -1656755659/2700000000, 0, 0, 0, 0, 50130717257/145800000000, 0, 0, 0, 12917171419/16200000000, 0, 0; 0, 0, 9677413337/97200000000, 0, -5339335847/10800000000, 0, 9253301/37500000, 0, 0, 0, 0, 0, 0, 0, 0, -3952575361/24300000000, 0, 8074057151/32400000000, 0, 197961999/400000000, 0, 0, 0, 0, 0, 0, 624814979/1350000000, 0, -41937571/75000000, 0, 0, 0, 0, -80267651/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -13388888921053/59049000000000, 0, 32773613647/32400000000, 0, -252424439/300000000, 0, 0, 0, 0, 0, 0, -8536147294081/39366000000000, 0, -7084091/80000000, 0, 0, 0, 0, 1183000806829/4374000000000, 0, -999373241/24300000000, 0, -4181513/300000000, 0, 1948751/3125000, 0, 0, 0, 0, 0, 0, 57385963/150000000, 0, -87778403/100000000, 0, 0, 0, 0, -76230341/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 12490707/100000000, 0, -246978859/300000000, 0, 0, 0, 0, 2482830737/1800000000, 0, 787363/7500000, 0, -10613587/150000000, 0, 0, 0, 0, -251657/2000000, 0, 0, 0, 0, 0, 0, 1892287/36000000, 0, -34649263/300000000, 0, 0, 0; 0, -69705683/3037500000, 0, 6322218853/24300000000, 0, -375524347/600000000, 0, 37021753/60000000, 0, 0, 0, 0, 0, 0, 0, 0, -488239430893/4374000000000, 0, 58493611/675000000, 0, -116390163/200000000, 0, 0, 0, 0, 0, 0, 45503424851/729000000000, 0, 28534259/30000000, 0, 0, 0, 0, -44254465783/162000000000, 0, 0, 0, 0, 0, 0, 0, 0, -697360007/4050000000, 0, 308337277/675000000, 0, -5981951/150000000, 0, 0, 0, 0, 0, 0, 1154498383/2700000000, 0, -131206723/150000000, 0, 0, 0, 0, -33212417/150000000, 0, 0, 0, -21809368939/97200000000, 0, 178540703/300000000, 0, -545851513/600000000, 0, 0, 0, 0, 0, 0, 1343981/5000000, 0, -64827207/100000000, 0, 0, 0, 0, 277129069/600000000, 0, 0, 0, 0, 0, 0, 25950943/100000000, 0, -36178739/75000000, 0, 0, 0, 0, -9163361/60000000, 0, 0, 0, 29003883/100000000, 0, 14740429/100000000, 0, 0, 0, 0, 33269827/50000000, 0, 0, 0, 0, -13747657/100000000, 0, 0, 0, -402183869/1200000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 2329677090107/797161500000000, 0, 446768662379/88573500000000, 0, 239057082947/39366000000000, 0, 1264201627/145800000000, 0, 0, 0, 0, 0, 0, -2743357596187/118098000000000, 0, 1870433044817/177147000000000, 0, -136201746169/3280500000000, 0, 0, 0, 0, 35725898087/1845281250000, 0, 35171593/3037500000, 0, 0, -141776669/72900000000, 0, 28202910677/1968300000000, 0, -767743903/16402500000, 0, 591395687/24300000000, 0, 0, 0, 0, 0, 0, 0, 0, -41516682001/1968300000000, 0, 12745668401/218700000000, 0, 0, 0, 0, 0, 0, -474333481/109350000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 11779280962627/1062882000000000, 0, -464565720037/14171760000000, 0, -19761001/337500000, 0, 0, 0, 0, 69030366877/2952450000000, 0, 627745999/24300000000, 0, 0, -1097583473/174960000000, 0, -14107190827/656100000000, 0, 3306224171/72900000000, 0, 0, 0, 0, 0, 0, 17618099/2733750000, 0, 0, 0, 0, 0, 0, 0, 0, -384386266363/13122000000000, 0, 371027959/36450000000, 0, 0, -317833151/10935000000, 0, 228800429/36450000000, 0, 0, 0, 0, 0, 0, 5982938621/218700000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 9882998132693/39366000000000, 0, -420735294781/729000000000, 0, 264234534017/874800000000, 0, 0, 0, 0, 0, 0, 0, 0, -1935654496031/3280500000000, 0, 360672358963/546750000000, 0, 0, 0, 0, 0, 0, 1362559573/4860000000, 0, 0, 0, 0, -28003597529027/1275458400000000, 0, 459314559467729/1062882000000000, 0, -185096683956883/236196000000000, 0, 21559800803/32400000000, 0, 0, 0, 0, 0, 0, 221261917632143/531441000000000, 0, -33604877789899/70858800000000, 0, -11405725159771/15746400000000, 0, 0, 0, 0, -10248580761613/17714700000000, 0, -1567217437/1620000000, 0, 0, 49311527647219/78732000000000, 0, 0, 0, 0, 0, 0, 0, -16554289517911/19683000000000, 0, 7531553069641/6561000000000, 0, 0, 0, 0, 0, 0, 9846129871/8100000000, 0, 0, 0, 0, -33874243646147/177147000000000, 0, -37221641/600000000, 0, -1764054589/5400000000, 0, 0, 0, 0, -74519581/360000000, 0, -1755835013/8100000000, 0, 0, -1697522122163/2624400000000, 0, 0, 0, 0, 0, 969788197/2025000000, 0, 0, 0, 0, 1939485563/8100000000, 0, -146434999/4050000000, 0, 0, 373705687429/1312200000000, 0, 0, 0, -192173527/3240000000; 0, 0, 0, 0, 0, 0, 0, 0, 446768662379/88573500000000, 0, 19201562163821/44286750000000, 0, -29024836675939/39366000000000, 0, 8168934257/12150000000, 0, 0, 0, 0, 0, 0, -9294328577113/22143375000000, 0, 3832028377229/19683000000000, 0, -10350569767423/13122000000000, 0, 0, 0, 0, 21458070752863/39366000000000, 0, 2005594193/24300000000, 0, 0, -4553598421/19440000000, 0, 1236311927/5125781250, 0, -38562657499/109350000000, 0, 7296437/225000000, 0, 0, 0, 0, 0, 0, 0, 0, -566395271291/656100000000, 0, 16869153619/18225000000, 0, 0, 0, 0, 0, 0, 34035739109/72900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 26189342364373/88573500000000, 0, -73587046421/73811250000, 0, 722015899/12150000000, 0, 0, 0, 0, 308264257/1708593750, 0, 140035627/324000000, 0, 0, 24321019/303750000, 0, -36664134101/54675000000, 0, 13510792949/24300000000, 0, 0, 0, 0, 0, 0, 2036603017/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, -826665925733/9841500000000, 0, -8945261653/8100000000, 0, 0, -53206929443/48600000000, 0, 7545833437/24300000000, 0, 0, 0, 0, 0, 0, 1645523021/5400000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -420735294781/729000000000, 0, 6255266012563/4374000000000, 0, -223940952257/291600000000, 0, 0, 0, 0, 0, 0, 0, 0, 1877158606303/1458000000000, 0, -260001393641/162000000000, 0, 0, 0, 0, 0, 0, -1185818363/2025000000, 0, 0, 0, 0, 21938172740183/425152800000000, 0, -89085681745451/88573500000000, 0, 140572380613273/78732000000000, 0, -16273878403/10800000000, 0, 0, 0, 0, 0, 0, -715016167640549/708588000000000, 0, 1362400193683/944784000000, 0, 7993487110987/5248800000000, 0, 0, 0, 0, 83154314132137/59049000000000, 0, 965148949/540000000, 0, 0, -19658993841833/13122000000000, 0, 0, 0, 0, 0, 0, 0, 12198654747541/6561000000000, 0, -5920142508091/2187000000000, 0, 0, 0, 0, 0, 0, -3405116233/1350000000, 0, 0, 0, 0, 28012570357247/59049000000000, 0, -594959011/5400000000, 0, 1668007183/1800000000, 0, 0, 0, 0, 1528332931/5400000000, 0, 101744917/150000000, 0, 0, 77962201141/43740000000, 0, 0, 0, 0, 0, -2823051637/2700000000, 0, 0, 0, 0, -59912177/150000000, 0, 422112637/2700000000, 0, 0, -31771846909/43740000000, 0, 0, 0, -26077811/1800000000; 0, 0, 0, 0, 0, 0, 0, 0, 239057082947/39366000000000, 0, -29024836675939/39366000000000, 0, 28312298299/17085937500, 0, -6959324183/5400000000, 0, 0, 0, 0, 0, 0, 22370723896849/39366000000000, 0, -1072466567149/2187000000000, 0, 320365075231/364500000000, 0, 0, 0, 0, -2968517637697/4374000000000, 0, 138948463/900000000, 0, 0, 200873737/1350000000, 0, -14511910249/36450000000, 0, 3637955539/8100000000, 0, 106180211/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, 38002516531/24300000000, 0, -11019864643/8100000000, 0, 0, 0, 0, 0, 0, -236018887/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2049549565781/4920750000000, 0, 2609089228807/2624400000000, 0, -1822690747/2700000000, 0, 0, 0, 0, -18739331003/97200000000, 0, 188340239/540000000, 0, 0, 453954901/1080000000, 0, 16085189059/12150000000, 0, -1540020599/1350000000, 0, 0, 0, 0, 0, 0, -2012535437/675000000, 0, 0, 0, 0, 0, 0, 0, 0, -63687990911/2187000000000, 0, 182366639/60000000, 0, 0, 4846400219/5400000000, 0, -1819127303/2700000000, 0, 0, 0, 0, 0, 0, -79564229/270000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 264234534017/874800000000, 0, -223940952257/291600000000, 0, 25570369/60000000, 0, 0, 0, 0, 0, 0, 0, 0, -194677308221/291600000000, 0, 16601640049/19440000000, 0, 0, 0, 0, 0, 0, 92442989/300000000, 0, 0, 0, 0, -65652534271/2361960000000, 0, 166365026521/314928000000, 0, -32628513013/34992000000, 0, 230091013/300000000, 0, 0, 0, 0, 0, 0, 42656254578299/78732000000000, 0, -12005437/15000000, 0, -39269939/50000000, 0, 0, 0, 0, -5097260090989/6561000000000, 0, -257547547/300000000, 0, 0, 2289924052189/2916000000000, 0, 0, 0, 0, 0, 0, 0, -2577932617/2700000000, 0, 424537909/300000000, 0, 0, 0, 0, 0, 0, 31785819/25000000, 0, 0, 0, 0, -75960973/300000000, 0, 29793137/300000000, 0, -135810223/300000000, 0, 0, 0, 0, -17761777/150000000, 0, -6639247/18750000, 0, 0, -84632335319/97200000000, 0, 0, 0, 0, 0, 80014703/150000000, 0, 0, 0, 0, 48499/250000, 0, -3573897/20000000, 0, 0, 13887250531/48600000000, 0, 0, 0, 8522623/150000000; 0, 0, 0, 0, 0, 0, 0, 0, 1264201627/145800000000, 0, 8168934257/12150000000, 0, -6959324183/5400000000, 0, 116390163/100000000, 0, 0, 0, 0, 0, 0, -7437028517/10800000000, 0, 2867406293/5400000000, 0, -5353669/4000000, 0, 0, 0, 0, 262678417/300000000, 0, 14474591/150000000, 0, 0, -145251267/400000000, 0, 683863211/1620000000, 0, -98997713/135000000, 0, 2143583/18750000, 0, 0, 0, 0, 0, 0, 0, 0, -12843194293/8100000000, 0, 290956703/150000000, 0, 0, 0, 0, 0, 0, 425124527/450000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 24797422229/48600000000, 0, -191197051/150000000, 0, 28668761/300000000, 0, 0, 0, 0, 39392171/150000000, 0, -36453371/150000000, 0, 0, -3239157/100000000, 0, -107826351/100000000, 0, 39469741/37500000, 0, 0, 0, 0, 0, 0, 150127213/60000000, 0, 0, 0, 0, 0, 0, 0, 0, -33217893/100000000, 0, -41997469/20000000, 0, 0, -244499043/200000000, 0, 70297319/150000000, 0, 0, 0, 0, 0, 0, 171366383/300000000, 0; 0, 0, -95593957654681/2125764000000000, 0, 44708187596507/141717600000000, 0, -3952575361/24300000000, 0, 0, 0, 0, 0, 0, 0, 0, 61547661848279/531441000000000, 0, -208901554892887/708588000000000, 0, -62320589370019/236196000000000, 0, 0, 0, 0, 0, 0, -99124607822693/354294000000000, 0, 48140661970271/118098000000000, 0, 0, 0, 0, 514011533/3240000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 16930777744427/78732000000000, 0, -56637659339021/78732000000000, 0, 14724895799/24300000000, 0, 0, 0, 0, 0, 0, 1761202619539/78732000000000, 0, -652086751399/26244000000000, 0, 0, 0, 0, -1427112179/19440000000, 0, 6725537793403/177147000000000, 0, -3955048219907/39366000000000, 0, -480186143281/1312200000000, 0, 0, 0, 0, 0, 0, -117905298763961/354294000000000, 0, 5051713/5062500, 0, 0, 0, 0, 15548855317/48600000000, 0, 0, 0, 0, 0, 0, 0, 0, -492158774291/3936600000000, 0, 7753061303/24300000000, 0, 0, 0, 0, -6077061083/6075000000, 0, -4568215399337/59049000000000, 0, 395270381/4050000000, 0, 0, 0, 0, 6128812937/48600000000, 0, 0, 0, 0, 0, 0, 254580613/874800000000, 0, 1313881247/16200000000, 0, 0, 0; 0, 4662057866729/354294000000000, 0, -1538083872827/4374000000000, 0, 16383865879159/39366000000000, 0, -488239430893/4374000000000, 0, 0, 0, 0, 0, 0, 0, 0, 3933448621/13122000000, 0, 53817866303/218700000000, 0, 50881111/2430000000, 0, 0, 0, 0, 0, 0, -15747875579/36450000000, 0, -4514020369/4860000000, 0, 0, 0, 0, 356765939/810000000, 0, 0, 0, 0, 0, 0, 0, 0, 3547739731/16402500000, 0, -328079690567/656100000000, 0, 481822517/18225000000, 0, 0, 0, 0, 0, 0, -121400434141/218700000000, 0, 11599575761/12150000000, 0, 0, 0, 0, 26352653/90000000, 0, 0, 0, 110788057559/328050000000, 0, 5032010563/72900000000, 0, 278740619/8100000000, 0, 0, 0, 0, 0, 0, -681524957/675000000, 0, 1903790971/4860000000, 0, 0, 0, 0, 8551951/168750000, 0, 0, 0, 0, 0, 0, -1502045443/4050000000, 0, 13040004089/24300000000, 0, 0, 0, 0, 8423134801/24300000000, 0, 0, 0, -2748629669/4860000000, 0, -3303029857/8100000000, 0, 0, 0, 0, -388622093/2700000000, 0, 0, 0, 0, 466208183/2430000000, 0, 0, 0, 502262467/1012500000, 0, 0; 0, 0, -294579055271183/708588000000000, 0, -40641198010627/236196000000000, 0, 8074057151/32400000000, 0, 0, 0, 0, 0, 0, 0, 0, -208901554892887/708588000000000, 0, 8806668319/2700000000, 0, -84500646274913/78732000000000, 0, 0, 0, 0, 0, 0, -68034940727333/236196000000000, 0, -113470296010267/78732000000000, 0, 0, 0, 0, 258492641/1012500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1063791994171/656100000000, 0, 67919997913/36450000000, 0, -14596768309/8100000000, 0, 0, 0, 0, 0, 0, 38238611239/14580000000, 0, 1169474561/675000000, 0, 0, 0, 0, -3692546003/1620000000, 0, -21580981489/78732000000, 0, 564305054887/218700000000, 0, -258961315373/437400000000, 0, 0, 0, 0, 0, 0, 16220739899/8100000000, 0, -9228769489/900000000, 0, 0, 0, 0, 12652477549/109350000000, 0, 0, 0, 0, 0, 0, 0, 0, 10809314693/12150000000, 0, 39106964339/8100000000, 0, 0, 0, 0, 1613159989/506250000, 0, 22174853929/72900000000, 0, -11255459471/8100000000, 0, 0, 0, 0, -140556503/126562500, 0, 0, 0, 0, 0, 0, -5683390211/8100000000, 0, -1059722591/5400000000, 0, 0, 0; 0, -1606088503799/354294000000000, 0, -6122265525811/29524500000000, 0, 2025048366181/13122000000000, 0, 58493611/675000000, 0, 0, 0, 0, 0, 0, 0, 0, 53817866303/218700000000, 0, 2515013351/4860000000, 0, -848413663/2700000000, 0, 0, 0, 0, 0, 0, -15337815497/24300000000, 0, -66593207/108000000, 0, 0, 0, 0, 18607853/37500000, 0, 0, 0, 0, 0, 0, 0, 0, 2849835973/18225000000, 0, -92011157/225000000, 0, 103636537/900000000, 0, 0, 0, 0, 0, 0, -5605821443/12150000000, 0, 1150180219/1350000000, 0, 0, 0, 0, 612340831/2700000000, 0, 0, 0, 69868509833/218700000000, 0, -9245191/300000000, 0, -4322027/54000000, 0, 0, 0, 0, 0, 0, -458113433/675000000, 0, -299603321/540000000, 0, 0, 0, 0, 10352473/21093750, 0, 0, 0, 0, 0, 0, -612818387/2700000000, 0, 100933853/300000000, 0, 0, 0, 0, 931309027/2700000000, 0, 0, 0, -42926543/75000000, 0, 1049821/337500000, 0, 0, 0, 0, -109847267/450000000, 0, 0, 0, 0, 77412767/900000000, 0, 0, 0, 1215590077/2700000000, 0, 0; 0, 0, 18363033733649/39366000000000, 0, -15417863197843/13122000000000, 0, 197961999/400000000, 0, 0, 0, 0, 0, 0, 0, 0, -62320589370019/236196000000000, 0, -84500646274913/78732000000000, 0, 8268679481867/4374000000000, 0, 0, 0, 0, 0, 0, 34635003357703/26244000000000, 0, -1062723618991/1749600000000, 0, 0, 0, 0, -4406236009/5400000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 616892736191/2916000000000, 0, 14710360490021/8748000000000, 0, -126611373/100000000, 0, 0, 0, 0, 0, 0, -16020696617539/8748000000000, 0, -3180543236201/2916000000000, 0, 0, 0, 0, 726549081/400000000, 0, 326393410157/19683000000000, 0, -5489441124913/4374000000000, 0, 1634101489/900000000, 0, 0, 0, 0, 0, 0, 2009312460641/39366000000000, 0, 136320701/50000000, 0, 0, 0, 0, -2560955669/1800000000, 0, 0, 0, 0, 0, 0, 0, 0, -41642423041/437400000000, 0, -4071260863/900000000, 0, 0, 0, 0, 1714649587/900000000, 0, 587522299007/6561000000000, 0, 49701601/90000000, 0, 0, 0, 0, 489900619/1800000000, 0, 0, 0, 0, 0, 0, 47113771763/97200000000, 0, -8504363/45000000, 0, 0, 0; 0, 6844679603/291600000000, 0, -196093853/1080000000, 0, 1778814469/3600000000, 0, -116390163/200000000, 0, 0, 0, 0, 0, 0, 0, 0, 50881111/2430000000, 0, -848413663/2700000000, 0, 23236517/30000000, 0, 0, 0, 0, 0, 0, 27774367/108000000, 0, -17194627/25000000, 0, 0, 0, 0, -1226447/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 345598529/4050000000, 0, -133738037/540000000, 0, 1270237/300000000, 0, 0, 0, 0, 0, 0, -83947139/540000000, 0, 11593039/30000000, 0, 0, 0, 0, 23313403/300000000, 0, 0, 0, 1323452059/24300000000, 0, -88446397/300000000, 0, 18653899/25000000, 0, 0, 0, 0, 0, 0, -20474801/150000000, 0, 9999701/12000000, 0, 0, 0, 0, -57515489/100000000, 0, 0, 0, 0, 0, 0, -44517079/300000000, 0, 53271463/150000000, 0, 0, 0, 0, -243033/12500000, 0, 0, 0, -597949/150000000, 0, -34461633/100000000, 0, 0, 0, 0, -27986551/100000000, 0, 0, 0, 0, 1705567/20000000, 0, 0, 0, 15700519/150000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -2743357596187/118098000000000, 0, -9294328577113/22143375000000, 0, 22370723896849/39366000000000, 0, -7437028517/10800000000, 0, 0, 0, 0, 0, 0, 107643467916539/177147000000000, 0, -1354699570489/3280500000000, 0, 17059842492953/13122000000000, 0, 0, 0, 0, -14993491865399/19683000000000, 0, -11454914383/48600000000, 0, 0, 1844126657/4860000000, 0, -1828182931/5467500000, 0, 19903188979/24300000000, 0, -234620389/810000000, 0, 0, 0, 0, 0, 0, 0, 0, 16254182669/14580000000, 0, -1873961443/1012500000, 0, 0, 0, 0, 0, 0, -12961946687/24300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -156467224084357/354294000000000, 0, 28082596364921/23619600000000, 0, 508757677/972000000, 0, 0, 0, 0, -98857387649/314928000000, 0, -38649731/1350000000, 0, 0, -16958854229/72900000000, 0, 43097341933/72900000000, 0, -2288952929/3037500000, 0, 0, 0, 0, 0, 0, -23981392363/18225000000, 0, 0, 0, 0, 0, 0, 0, 0, 3698973868447/6561000000000, 0, 7464249467/12150000000, 0, 0, 17113714763/14580000000, 0, -270584783/1518750000, 0, 0, 0, 0, 0, 0, -190112784833/291600000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1935654496031/3280500000000, 0, 1877158606303/1458000000000, 0, -194677308221/291600000000, 0, 0, 0, 0, 0, 0, 0, 0, 256061960963/174960000000, 0, -451733858863/291600000000, 0, 0, 0, 0, 0, 0, -1469931977/2025000000, 0, 0, 0, 0, 37318583209397/708588000000000, 0, -60612985347037/59049000000000, 0, 16574275563337/8748000000000, 0, -16997987731/10800000000, 0, 0, 0, 0, 0, 0, -75112805046941/78732000000000, 0, 114512151665573/118098000000000, 0, 8913286208683/5248800000000, 0, 0, 0, 0, 26218232715077/19683000000000, 0, 6732990673/2700000000, 0, 0, -45942693859/32400000000, 0, 0, 0, 0, 0, 0, 0, 13033603448731/6561000000000, 0, -5608243503091/2187000000000, 0, 0, 0, 0, 0, 0, -8140030057/2700000000, 0, 0, 0, 0, 25432057432997/59049000000000, 0, 272776817/1080000000, 0, 3221305027/5400000000, 0, 0, 0, 0, 2838808169/5400000000, 0, 1223855203/2700000000, 0, 0, 648485387/506250000, 0, 0, 0, 0, 0, -342360329/300000000, 0, 0, 0, 0, -324775477/540000000, 0, 378310073/2700000000, 0, 0, -979835221/2025000000, 0, 0, 0, 252117751/1800000000; 0, 0, 0, 0, 0, 0, 0, 0, 1870433044817/177147000000000, 0, 3832028377229/19683000000000, 0, -1072466567149/2187000000000, 0, 2867406293/5400000000, 0, 0, 0, 0, 0, 0, -1354699570489/3280500000000, 0, 4023843956293/4920750000000, 0, -2161771645157/2187000000000, 0, 0, 0, 0, 747215714429/1640250000000, 0, -1266983/150000000, 0, 0, -366215933/1800000000, 0, 19487610161/72900000000, 0, -22605580097/24300000000, 0, 507939569/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, -82587146309/72900000000, 0, 6330692029/2700000000, 0, 0, 0, 0, 0, 0, 3168800167/4050000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 23385776145079/59049000000000, 0, -141195921751/984150000000, 0, -1131223517/2700000000, 0, 0, 0, 0, 6998627663/36450000000, 0, -997165309/450000000, 0, 0, -90834787/675000000, 0, -27842401/126562500, 0, 122658079/168750000, 0, 0, 0, 0, 0, 0, 118971097/150000000, 0, 0, 0, 0, 0, 0, 0, 0, -3031170022567/3280500000000, 0, -292530311/450000000, 0, 0, 34520417/90000000, 0, -78585713/1350000000, 0, 0, 0, 0, 0, 0, 3515052271/5400000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 360672358963/546750000000, 0, -260001393641/162000000000, 0, 16601640049/19440000000, 0, 0, 0, 0, 0, 0, 0, 0, -451733858863/291600000000, 0, 189346825783/97200000000, 0, 0, 0, 0, 0, 0, 976466209/1350000000, 0, 0, 0, 0, -14514198115757/236196000000000, 0, 23408048579227/19683000000000, 0, -6232337621857/2916000000000, 0, 2096955737/1200000000, 0, 0, 0, 0, 0, 0, 30258821791421/26244000000000, 0, -70466969200013/39366000000000, 0, -2677082788603/1749600000000, 0, 0, 0, 0, -10437627987017/6561000000000, 0, -899093417/450000000, 0, 0, 6046560989/3600000000, 0, 0, 0, 0, 0, 0, 0, -4509005327011/2187000000000, 0, 2110259603071/729000000000, 0, 0, 0, 0, 0, 0, 652861439/225000000, 0, 0, 0, 0, -10742056137107/19683000000000, 0, 122926247/600000000, 0, -1809258499/1800000000, 0, 0, 0, 0, -32839199/200000000, 0, -207183533/225000000, 0, 0, -39113959/18750000, 0, 0, 0, 0, 0, 174984359/150000000, 0, 0, 0, 0, 8348883/25000000, 0, -108336161/450000000, 0, 0, 158044691/225000000, 0, 0, 0, 290615933/1800000000; 0, 0, 0, 0, 0, 0, 0, 0, -136201746169/3280500000000, 0, -10350569767423/13122000000000, 0, 320365075231/364500000000, 0, -5353669/4000000, 0, 0, 0, 0, 0, 0, 17059842492953/13122000000000, 0, -2161771645157/2187000000000, 0, 132529503419/40500000000, 0, 0, 0, 0, -1324578861779/729000000000, 0, -486859/600000, 0, 0, 235281397/200000000, 0, -2624263043/4050000000, 0, 1221003913/675000000, 0, -202990037/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 19715451139/8100000000, 0, -460956511/100000000, 0, 0, 0, 0, 0, 0, -546155771/450000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1686852508309/1640250000000, 0, 2252171263709/874800000000, 0, 64684131/50000000, 0, 0, 0, 0, -16371973717/32400000000, 0, 6259187/12000000, 0, 0, -221506437/200000000, 0, 223255717/300000000, 0, -338586149/300000000, 0, 0, 0, 0, 0, 0, -1143947/500000, 0, 0, 0, 0, 0, 0, 0, 0, 1128677984321/729000000000, 0, 28400843/75000000, 0, 0, 101281113/40000000, 0, -6687487/300000000, 0, 0, 0, 0, 0, 0, -240441953/150000000, 0; 0, 0, 76288101157717/236196000000000, 0, -16038127621027/15746400000000, 0, 624814979/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, -99124607822693/354294000000000, 0, -68034940727333/236196000000000, 0, 34635003357703/26244000000000, 0, 0, 0, 0, 0, 0, 10704092473529/9841500000000, 0, -5663456624021/6561000000000, 0, 0, 0, 0, -10553331751/16200000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -22471176467/324000000000, 0, 44778399185621/26244000000000, 0, -1206079147/900000000, 0, 0, 0, 0, 0, 0, -30553084797019/26244000000000, 0, -5543680791521/8748000000000, 0, 0, 0, 0, 12886861873/10800000000, 0, -369500597489/29524500000000, 0, -9635475191123/13122000000000, 0, 275219759/180000000, 0, 0, 0, 0, 0, 0, 34523826153941/118098000000000, 0, 2230512383/2700000000, 0, 0, 0, 0, -6052902539/5400000000, 0, 0, 0, 0, 0, 0, 0, 0, 2692378919/52488000000, 0, -1659859273/540000000, 0, 0, 0, 0, 2915612221/1350000000, 0, 3020617156727/19683000000000, 0, 48321679/225000000, 0, 0, 0, 0, 29269211/5400000000, 0, 0, 0, 0, 0, 0, 16822879987/58320000000, 0, -273701669/1350000000, 0, 0, 0; 0, 1235538111007/118098000000000, 0, 2058510327979/6561000000000, 0, -5132394925867/13122000000000, 0, 45503424851/729000000000, 0, 0, 0, 0, 0, 0, 0, 0, -15747875579/36450000000, 0, -15337815497/24300000000, 0, 27774367/108000000, 0, 0, 0, 0, 0, 0, 27993067121/24300000000, 0, 2621233171/2700000000, 0, 0, 0, 0, -1211301097/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, -3274051033/12150000000, 0, 6641567039/9112500000, 0, -919093273/8100000000, 0, 0, 0, 0, 0, 0, 1146195179/1620000000, 0, -945362213/675000000, 0, 0, 0, 0, -219210491/540000000, 0, 0, 0, -20498366597/36450000000, 0, 648683827/1620000000, 0, -171936331/900000000, 0, 0, 0, 0, 0, 0, 22407429/25000000, 0, 2708901289/2700000000, 0, 0, 0, 0, -669063049/900000000, 0, 0, 0, 0, 0, 0, 551026919/1350000000, 0, -673348273/900000000, 0, 0, 0, 0, -44138233/150000000, 0, 0, 0, 87417131/84375000, 0, -627438131/2700000000, 0, 0, 0, 0, 951038657/1350000000, 0, 0, 0, 0, -299247347/1350000000, 0, 0, 0, -147587681/180000000, 0, 0; 0, 0, -6592737354329/78732000000000, 0, 8961538060889/8748000000000, 0, -41937571/75000000, 0, 0, 0, 0, 0, 0, 0, 0, 48140661970271/118098000000000, 0, -113470296010267/78732000000000, 0, -1062723618991/1749600000000, 0, 0, 0, 0, 0, 0, -5663456624021/6561000000000, 0, 591886893029/364500000000, 0, 0, 0, 0, 2525640721/5400000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2496005361529/2916000000000, 0, -21647194761701/8748000000000, 0, 52723483/25000000, 0, 0, 0, 0, 0, 0, -1855840425581/8748000000000, 0, -774857265559/2916000000000, 0, 0, 0, 0, 112390523/3600000000, 0, 1321742464109/9841500000000, 0, -2442855908617/4374000000000, 0, -174644869/150000000, 0, 0, 0, 0, 0, 0, -46958794299101/39366000000000, 0, 1267109423/300000000, 0, 0, 0, 0, 538870603/600000000, 0, 0, 0, 0, 0, 0, 0, 0, -199759710047/437400000000, 0, 120889307/300000000, 0, 0, 0, 0, -3252511099/900000000, 0, -2089161121097/6561000000000, 0, 160061171/300000000, 0, 0, 0, 0, 1058206057/1800000000, 0, 0, 0, 0, 0, 0, 1554171053/19440000000, 0, 29234873/100000000, 0, 0, 0; 0, -18651862837793/236196000000000, 0, 26954573713193/19683000000000, 0, -16520458188953/8748000000000, 0, 28534259/30000000, 0, 0, 0, 0, 0, 0, 0, 0, -4514020369/4860000000, 0, -66593207/108000000, 0, -17194627/25000000, 0, 0, 0, 0, 0, 0, 2621233171/2700000000, 0, 1170210707/300000000, 0, 0, 0, 0, -418427807/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -6627003571/8100000000, 0, 5077783501/2700000000, 0, -7655453/60000000, 0, 0, 0, 0, 0, 0, 5803751611/2700000000, 0, -1388761/375000, 0, 0, 0, 0, -322773361/300000000, 0, 0, 0, -27949066967/24300000000, 0, 8371883/50000000, 0, -71295803/75000000, 0, 0, 0, 0, 0, 0, 1026142709/300000000, 0, -48506669/18750000, 0, 0, 0, 0, 205567789/300000000, 0, 0, 0, 0, 0, 0, 136511393/100000000, 0, -142206653/75000000, 0, 0, 0, 0, -215743927/150000000, 0, 0, 0, 529089149/300000000, 0, 171223289/100000000, 0, 0, 0, 0, 87799201/100000000, 0, 0, 0, 0, -33320667/50000000, 0, 0, 0, -50453683/30000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 35725898087/1845281250000, 0, 21458070752863/39366000000000, 0, -2968517637697/4374000000000, 0, 262678417/300000000, 0, 0, 0, 0, 0, 0, -14993491865399/19683000000000, 0, 747215714429/1640250000000, 0, -1324578861779/729000000000, 0, 0, 0, 0, 13340627759/12150000000, 0, 26588081/60000000, 0, 0, -209756141/300000000, 0, 6898213307/18225000000, 0, -1093776121/1215000000, 0, 14407971/50000000, 0, 0, 0, 0, 0, 0, 0, 0, -104085190549/72900000000, 0, 715968211/300000000, 0, 0, 0, 0, 0, 0, 2870688491/4050000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 921711902021/1574640000000, 0, -249779737/150000000, 0, -167467019/300000000, 0, 0, 0, 0, 230796628271/874800000000, 0, 27767093/150000000, 0, 0, 21728980649/32400000000, 0, -4751022293/8100000000, 0, 63872049/100000000, 0, 0, 0, 0, 0, 0, 3362532373/2025000000, 0, 0, 0, 0, 0, 0, 0, 0, -598242030253/874800000000, 0, -53200699/100000000, 0, 0, -28858337399/16200000000, 0, 47593/375000, 0, 0, 0, 0, 0, 0, 13622648143/16200000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1362559573/4860000000, 0, -1185818363/2025000000, 0, 92442989/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -1469931977/2025000000, 0, 976466209/1350000000, 0, 0, 0, 0, 0, 0, 2373343/6250000, 0, 0, 0, 0, -378400639/14580000000, 0, 5953796623/12150000000, 0, -825848881/900000000, 0, 221675497/300000000, 0, 0, 0, 0, 0, 0, 3624334111/8100000000, 0, -56446231/150000000, 0, -124299697/150000000, 0, 0, 0, 0, -2616983627/4050000000, 0, -63989931/50000000, 0, 0, 14550223/22500000, 0, 0, 0, 0, 0, 0, 0, -142718651/150000000, 0, 8795743/7500000, 0, 0, 0, 0, 0, 0, 112366451/75000000, 0, 0, 0, 0, -29298343/150000000, 0, -10382611/60000000, 0, -8584527/50000000, 0, 0, 0, 0, -2104441/7500000, 0, -12667559/75000000, 0, 0, -370701707/900000000, 0, 0, 0, 0, 0, 27508191/50000000, 0, 0, 0, 0, 4794247/15000000, 0, -1734067/12000000, 0, 0, 35748389/450000000, 0, 0, 0, -18356599/300000000; 0, 0, 0, 0, 0, 0, 0, 0, 35171593/3037500000, 0, 2005594193/24300000000, 0, 138948463/900000000, 0, 14474591/150000000, 0, 0, 0, 0, 0, 0, -11454914383/48600000000, 0, -1266983/150000000, 0, -486859/600000, 0, 0, 0, 0, 26588081/60000000, 0, 131011423/300000000, 0, 0, -253898933/600000000, 0, 7047317/101250000, 0, -353283629/1350000000, 0, 3068833/25000000, 0, 0, 0, 0, 0, 0, 0, 0, -133209827/506250000, 0, 28172633/37500000, 0, 0, 0, 0, 0, 0, 2041391/90000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4291002857/24300000000, 0, -264229/390625, 0, -132690077/300000000, 0, 0, 0, 0, 3096747/100000000, 0, 148539589/300000000, 0, 0, 31472299/50000000, 0, 142913/1562500, 0, -4019417/37500000, 0, 0, 0, 0, 0, 0, 4584097/150000000, 0, 0, 0, 0, 0, 0, 0, 0, -87805673/300000000, 0, 12655411/20000000, 0, 0, -65604361/75000000, 0, -19697291/150000000, 0, 0, 0, 0, 0, 0, 2576833/7500000, 0; 0, 0, -9806836709/48600000000, 0, 9715268041/16200000000, 0, -80267651/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 514011533/3240000000, 0, 258492641/1012500000, 0, -4406236009/5400000000, 0, 0, 0, 0, 0, 0, -10553331751/16200000000, 0, 2525640721/5400000000, 0, 0, 0, 0, 118014343/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 24049943/4860000000, 0, -97105033/100000000, 0, 226370813/300000000, 0, 0, 0, 0, 0, 0, 674317619/900000000, 0, 124922567/300000000, 0, 0, 0, 0, -28549757/37500000, 0, 58653587/24300000000, 0, 49004607/100000000, 0, -274303387/300000000, 0, 0, 0, 0, 0, 0, -40062133/300000000, 0, -53758847/75000000, 0, 0, 0, 0, 842707/1250000, 0, 0, 0, 0, 0, 0, 0, 0, -1941859/150000000, 0, 36324259/18750000, 0, 0, 0, 0, -3005969/2500000, 0, -12190001/150000000, 0, -49228741/300000000, 0, 0, 0, 0, -311557/9375000, 0, 0, 0, 0, 0, 0, -56120659/300000000, 0, 6893681/60000000, 0, 0, 0; 0, 643896516529/59049000000000, 0, -18293167588499/39366000000000, 0, 1423453302907/2187000000000, 0, -44254465783/162000000000, 0, 0, 0, 0, 0, 0, 0, 0, 356765939/810000000, 0, 18607853/37500000, 0, -1226447/300000000, 0, 0, 0, 0, 0, 0, -1211301097/1350000000, 0, -418427807/300000000, 0, 0, 0, 0, 253898933/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 545333563/1620000000, 0, -270926453/324000000, 0, 649687/7200000, 0, 0, 0, 0, 0, 0, -1203856543/1350000000, 0, 493835773/300000000, 0, 0, 0, 0, 35944021/75000000, 0, 0, 0, 131060207/225000000, 0, -14582917/37500000, 0, 2526903/6250000, 0, 0, 0, 0, 0, 0, -11656281/10000000, 0, -5113193/100000000, 0, 0, 0, 0, 25287617/100000000, 0, 0, 0, 0, 0, 0, -79424909/150000000, 0, 249714277/300000000, 0, 0, 0, 0, 72052051/150000000, 0, 0, 0, -4966143/5000000, 0, -42477493/300000000, 0, 0, 0, 0, -43004321/60000000, 0, 0, 0, 0, 3294041/12000000, 0, 0, 0, 10619929/12500000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -141776669/72900000000, 0, -4553598421/19440000000, 0, 200873737/1350000000, 0, -145251267/400000000, 0, 0, 0, 0, 0, 0, 1844126657/4860000000, 0, -366215933/1800000000, 0, 235281397/200000000, 0, 0, 0, 0, -209756141/300000000, 0, -253898933/600000000, 0, 0, 37021753/60000000, 0, -1094443583/8100000000, 0, 1070070089/2700000000, 0, -1646297/12500000, 0, 0, 0, 0, 0, 0, 0, 0, 719444423/1012500000, 0, -432095989/300000000, 0, 0, 0, 0, 0, 0, -82035751/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -32921131193/97200000000, 0, 293176549/300000000, 0, 6472247/18750000, 0, 0, 0, 0, -274403/37500000, 0, -5732541/100000000, 0, 0, -489778477/600000000, 0, -4290149/300000000, 0, 9353231/150000000, 0, 0, 0, 0, 0, 0, -56983277/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 8632651/18750000, 0, -104524051/300000000, 0, 0, 684054277/600000000, 0, 41799611/300000000, 0, 0, 0, 0, 0, 0, -620183191/1200000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -28003597529027/1275458400000000, 0, 21938172740183/425152800000000, 0, -65652534271/2361960000000, 0, 0, 0, 0, 0, 0, 0, 0, 37318583209397/708588000000000, 0, -14514198115757/236196000000000, 0, 0, 0, 0, 0, 0, -378400639/14580000000, 0, 0, 0, 0, 2329677090107/797161500000000, 0, -18638800315861/425152800000000, 0, 18886507849829/236196000000000, 0, -10649066029/174960000000, 0, 0, 0, 0, 0, 0, -3034379054933/70858800000000, 0, 133864407219893/2125764000000000, 0, 2084732561141/47239200000000, 0, 0, 0, 0, 11473888940683/177147000000000, 0, 193326031/3037500000, 0, 0, -51103477163/874800000000, 0, 0, 0, 0, 0, 0, 0, 4435452537419/59049000000000, 0, -2011506011909/19683000000000, 0, 0, 0, 0, 0, 0, -2358634403/21870000000, 0, 0, 0, 0, 9487822942063/531441000000000, 0, -3813078499/437400000000, 0, 4180317809/145800000000, 0, 0, 0, 0, 189582541/87480000000, 0, 9164663/162000000, 0, 0, 1875871327/36450000000, 0, 0, 0, 0, 0, -10039185427/218700000000, 0, 0, 0, 0, -776278973/72900000000, 0, 1028868833/72900000000, 0, 0, -536964361/72900000000, 0, 0, 0, -763341631/87480000000; 0, 0, 0, 0, 0, 0, 0, 0, 28202910677/1968300000000, 0, 1236311927/5125781250, 0, -14511910249/36450000000, 0, 683863211/1620000000, 0, 0, 0, 0, 0, 0, -1828182931/5467500000, 0, 19487610161/72900000000, 0, -2624263043/4050000000, 0, 0, 0, 0, 6898213307/18225000000, 0, 7047317/101250000, 0, 0, -1094443583/8100000000, 0, 44696194603/218700000000, 0, -35292480091/72900000000, 0, 223340873/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, -14324239103/21870000000, 0, 8258358857/8100000000, 0, 0, 0, 0, 0, 0, 8098151747/24300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 308007230531/1312200000000, 0, -4439096641/8100000000, 0, -674026259/2700000000, 0, 0, 0, 0, 1578334487/8100000000, 0, -391641361/2700000000, 0, 0, -57240437/1620000000, 0, -112689707/270000000, 0, 883691621/1620000000, 0, 0, 0, 0, 0, 0, 25028399/30000000, 0, 0, 0, 0, 0, 0, 0, 0, -1202107/4000000, 0, -4882064477/8100000000, 0, 0, -154820513/324000000, 0, 1248998783/8100000000, 0, 0, 0, 0, 0, 0, 5503880557/16200000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 459314559467729/1062882000000000, 0, -89085681745451/88573500000000, 0, 166365026521/314928000000, 0, 0, 0, 0, 0, 0, 0, 0, -60612985347037/59049000000000, 0, 23408048579227/19683000000000, 0, 0, 0, 0, 0, 0, 5953796623/12150000000, 0, 0, 0, 0, -18638800315861/425152800000000, 0, 93111432294719/118098000000000, 0, -112733433320759/78732000000000, 0, 341090986271/291600000000, 0, 0, 0, 0, 0, 0, 536476909471279/708588000000000, 0, -72159735460787/70858800000000, 0, -16861594225013/15746400000000, 0, 0, 0, 0, -126267800673461/118098000000000, 0, -4012032623/2700000000, 0, 0, 64274922853/58320000000, 0, 0, 0, 0, 0, 0, 0, -28261640891819/19683000000000, 0, 12847389270029/6561000000000, 0, 0, 0, 0, 0, 0, 18874189891/9112500000, 0, 0, 0, 0, -60448476452563/177147000000000, 0, 2864816767/145800000000, 0, -29001330239/48600000000, 0, 0, 0, 0, -30486630713/145800000000, 0, -1736851427/2700000000, 0, 0, -28662364049/24300000000, 0, 0, 0, 0, 0, 60827830009/72900000000, 0, 0, 0, 0, 7453435649/24300000000, 0, -1369692499/12150000000, 0, 0, 5075316077/12150000000, 0, 0, 0, 4423748149/291600000000; 0, 0, 0, 0, 0, 0, 0, 0, -767743903/16402500000, 0, -38562657499/109350000000, 0, 3637955539/8100000000, 0, -98997713/135000000, 0, 0, 0, 0, 0, 0, 19903188979/24300000000, 0, -22605580097/24300000000, 0, 1221003913/675000000, 0, 0, 0, 0, -1093776121/1215000000, 0, -353283629/1350000000, 0, 0, 1070070089/2700000000, 0, -35292480091/72900000000, 0, 19501221041/12150000000, 0, -64252837/90000000, 0, 0, 0, 0, 0, 0, 0, 0, 114342360521/72900000000, 0, -4582654711/1350000000, 0, 0, 0, 0, 0, 0, -6405657899/8100000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -277331852329/437400000000, 0, 2611051753/2700000000, 0, 129948799/100000000, 0, 0, 0, 0, -1432038521/2700000000, 0, 1442727209/900000000, 0, 0, -6163831/135000000, 0, 56764169/112500000, 0, -136024417/108000000, 0, 0, 0, 0, 0, 0, -14727383/14062500, 0, 0, 0, 0, 0, 0, 0, 0, 624850247/450000000, 0, 171940369/540000000, 0, 0, 1389828539/2700000000, 0, 452137/270000000, 0, 0, 0, 0, 0, 0, -6159277619/5400000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -185096683956883/236196000000000, 0, 140572380613273/78732000000000, 0, -32628513013/34992000000, 0, 0, 0, 0, 0, 0, 0, 0, 16574275563337/8748000000000, 0, -6232337621857/2916000000000, 0, 0, 0, 0, 0, 0, -825848881/900000000, 0, 0, 0, 0, 18886507849829/236196000000000, 0, -112733433320759/78732000000000, 0, 143386975337/54675000000, 0, -69069179051/32400000000, 0, 0, 0, 0, 0, 0, -106960068203399/78732000000000, 0, 15235113738623/8748000000000, 0, 10556054699/5400000000, 0, 0, 0, 0, 420392773757/218700000000, 0, 3825174617/1350000000, 0, 0, -63961570997/32400000000, 0, 0, 0, 0, 0, 0, 0, 38270501579/14580000000, 0, -2368048687/675000000, 0, 0, 0, 0, 0, 0, -3903755437/1012500000, 0, 0, 0, 0, 245931047/405000000, 0, 517533731/16200000000, 0, 599982691/600000000, 0, 0, 0, 0, 6846622361/16200000000, 0, 1036511671/900000000, 0, 0, 42441409/21093750, 0, 0, 0, 0, 0, -496504987/324000000, 0, 0, 0, 0, -32006861/54000000, 0, 568406297/2700000000, 0, 0, -931920473/1350000000, 0, 0, 0, -21470591/16200000000; 0, 0, 0, 0, 0, 0, 0, 0, 591395687/24300000000, 0, 7296437/225000000, 0, 106180211/1350000000, 0, 2143583/18750000, 0, 0, 0, 0, 0, 0, -234620389/810000000, 0, 507939569/1350000000, 0, -202990037/300000000, 0, 0, 0, 0, 14407971/50000000, 0, 3068833/25000000, 0, 0, -1646297/12500000, 0, 223340873/1350000000, 0, -64252837/90000000, 0, 37435013/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -1273616959/2700000000, 0, 69932577/50000000, 0, 0, 0, 0, 0, 0, 2879747/15000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1850341181/8100000000, 0, -1590647/6250000, 0, -45877589/60000000, 0, 0, 0, 0, 23908707/100000000, 0, -11609347/15000000, 0, 0, 1714811/37500000, 0, -4056881/300000000, 0, 10898983/25000000, 0, 0, 0, 0, 0, 0, -14254789/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -51777181/75000000, 0, 57475033/150000000, 0, 0, -4266763/150000000, 0, -730741/6250000, 0, 0, 0, 0, 0, 0, 49762057/100000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 21559800803/32400000000, 0, -16273878403/10800000000, 0, 230091013/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -16997987731/10800000000, 0, 2096955737/1200000000, 0, 0, 0, 0, 0, 0, 221675497/300000000, 0, 0, 0, 0, -10649066029/174960000000, 0, 341090986271/291600000000, 0, -69069179051/32400000000, 0, 545851513/300000000, 0, 0, 0, 0, 0, 0, 323152974743/291600000000, 0, -48896627/37500000, 0, -275234377/150000000, 0, 0, 0, 0, -49087284971/32400000000, 0, -774840613/300000000, 0, 0, 33586069/20000000, 0, 0, 0, 0, 0, 0, 0, -6104445137/2700000000, 0, 916412189/300000000, 0, 0, 0, 0, 0, 0, 329325107/100000000, 0, 0, 0, 0, -151872439/300000000, 0, -243531/1562500, 0, -286690919/300000000, 0, 0, 0, 0, -77509987/150000000, 0, -9419579/12500000, 0, 0, -46774253/25000000, 0, 0, 0, 0, 0, 391282607/300000000, 0, 0, 0, 0, 90095047/150000000, 0, 299709/6250000, 0, 0, 88957593/100000000, 0, 0, 0, -214561403/1200000000; 0, 101722619727433/6377292000000000, 0, -157462343879653/531441000000000, 0, 94243080103273/236196000000000, 0, -697360007/4050000000, 0, 0, 0, 0, 0, 0, 0, 0, 3547739731/16402500000, 0, 2849835973/18225000000, 0, 345598529/4050000000, 0, 0, 0, 0, 0, 0, -3274051033/12150000000, 0, -6627003571/8100000000, 0, 0, 0, 0, 545333563/1620000000, 0, 0, 0, 0, 0, 0, 0, 0, 4047492659/21870000000, 0, -11363094919/27337500000, 0, 93790361/6075000000, 0, 0, 0, 0, 0, 0, -4447198999/9112500000, 0, 49515341/60000000, 0, 0, 0, 0, 1022240417/4050000000, 0, 0, 0, 87633156191/328050000000, 0, -69195253/1350000000, 0, 56892863/337500000, 0, 0, 0, 0, 0, 0, -6094347133/8100000000, 0, 51635537/100000000, 0, 0, 0, 0, -472197433/4050000000, 0, 0, 0, 0, 0, 0, -1255625063/4050000000, 0, 3374273177/8100000000, 0, 0, 0, 0, 514741133/1620000000, 0, 0, 0, -1716250253/4050000000, 0, -2649204559/8100000000, 0, 0, 0, 0, -877305257/4050000000, 0, 0, 0, 0, 1283119013/8100000000, 0, 0, 0, 3163029881/8100000000, 0, 0; 0, 0, 960598824763601/6377292000000000, 0, 132570715093823/425152800000000, 0, -13388888921053/59049000000000, 0, 0, 0, 0, 0, 0, 0, 0, 16930777744427/78732000000000, 0, -1063791994171/656100000000, 0, 616892736191/2916000000000, 0, 0, 0, 0, 0, 0, -22471176467/324000000000, 0, 2496005361529/2916000000000, 0, 0, 0, 0, 24049943/4860000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1795174088297/1968300000000, 0, -306873252359/218700000000, 0, 1305639797/1012500000, 0, 0, 0, 0, 0, 0, -263383652927/218700000000, 0, -19699862609/24300000000, 0, 0, 0, 0, 4026350263/4050000000, 0, 32944732237/196830000000, 0, -35837301193/27337500000, 0, 4732399/75937500, 0, 0, 0, 0, 0, 0, -993134093/810000000, 0, 4482925441/810000000, 0, 0, 0, 0, 1022656757/4050000000, 0, 0, 0, 0, 0, 0, 0, 0, -1411796797/2700000000, 0, -47530622867/24300000000, 0, 0, 0, 0, -52457484611/24300000000, 0, -92555561/540000000, 0, 45421429/67500000, 0, 0, 0, 0, 2269336673/4050000000, 0, 0, 0, 0, 0, 0, 7774143679/24300000000, 0, 685135459/4860000000, 0, 0, 0; 0, -94624801677619/3188646000000000, 0, 2694500114011/4151882812500, 0, -108355182171919/118098000000000, 0, 308337277/675000000, 0, 0, 0, 0, 0, 0, 0, 0, -328079690567/656100000000, 0, -92011157/225000000, 0, -133738037/540000000, 0, 0, 0, 0, 0, 0, 6641567039/9112500000, 0, 5077783501/2700000000, 0, 0, 0, 0, -270926453/324000000, 0, 0, 0, 0, 0, 0, 0, 0, -11363094919/27337500000, 0, 4373064479/4374000000, 0, -2222026147/24300000000, 0, 0, 0, 0, 0, 0, 39666392119/36450000000, 0, -7902404759/4050000000, 0, 0, 0, 0, -126751703/225000000, 0, 0, 0, -208785953041/328050000000, 0, 232032529/900000000, 0, -711919883/1350000000, 0, 0, 0, 0, 0, 0, 720789307/450000000, 0, -6181374359/8100000000, 0, 0, 0, 0, 441064771/4050000000, 0, 0, 0, 0, 0, 0, 5490104339/8100000000, 0, -8243101349/8100000000, 0, 0, 0, 0, -1765348511/2700000000, 0, 0, 0, 8288441749/8100000000, 0, 539737309/900000000, 0, 0, 0, 0, 1710819299/2700000000, 0, 0, 0, 0, -1376940569/4050000000, 0, 0, 0, -7544981407/8100000000, 0, 0; 0, 0, 20975082811571/78732000000000, 0, -51435514281701/26244000000000, 0, 32773613647/32400000000, 0, 0, 0, 0, 0, 0, 0, 0, -56637659339021/78732000000000, 0, 67919997913/36450000000, 0, 14710360490021/8748000000000, 0, 0, 0, 0, 0, 0, 44778399185621/26244000000000, 0, -21647194761701/8748000000000, 0, 0, 0, 0, -97105033/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -306873252359/218700000000, 0, 6899822759/1518750000, 0, -3455752631/900000000, 0, 0, 0, 0, 0, 0, -197830831/24300000000, 0, 269368651/1350000000, 0, 0, 0, 0, 104200141/300000000, 0, -14228132003/54675000000, 0, 19241336537/24300000000, 0, 1171494419/540000000, 0, 0, 0, 0, 0, 0, 493283443/225000000, 0, -9032476699/1350000000, 0, 0, 0, 0, -456618227/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 440532451/540000000, 0, -75129163/42187500, 0, 0, 0, 0, 5661106559/900000000, 0, 631081441/1350000000, 0, -285393073/450000000, 0, 0, 0, 0, -1054012309/1350000000, 0, 0, 0, 0, 0, 0, -3587107/168750000, 0, -675766829/1350000000, 0, 0, 0; 0, -83583905693/23619600000000, 0, -548392783/30754687500, 0, 25089823579/874800000000, 0, -5981951/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 481822517/18225000000, 0, 103636537/900000000, 0, 1270237/300000000, 0, 0, 0, 0, 0, 0, -919093273/8100000000, 0, -7655453/60000000, 0, 0, 0, 0, 649687/7200000, 0, 0, 0, 0, 0, 0, 0, 0, 93790361/6075000000, 0, -2222026147/24300000000, 0, 26355509/337500000, 0, 0, 0, 0, 0, 0, -457319909/8100000000, 0, 16193947/90000000, 0, 0, 0, 0, 1382349/100000000, 0, 0, 0, 3693990533/72900000000, 0, -3360249/50000000, 0, 26603167/300000000, 0, 0, 0, 0, 0, 0, -2698309/100000000, 0, -3356669/11250000, 0, 0, 0, 0, 5929733/45000000, 0, 0, 0, 0, 0, 0, -356069/90000000, 0, 12305041/180000000, 0, 0, 0, 0, 14731223/300000000, 0, 0, 0, -74913517/900000000, 0, 4569009/100000000, 0, 0, 0, 0, -7969337/75000000, 0, 0, 0, 0, -3713317/180000000, 0, 0, 0, 63698341/900000000, 0, 0; 0, 0, -1062471139/6075000000, 0, 431177431/270000000, 0, -252424439/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 14724895799/24300000000, 0, -14596768309/8100000000, 0, -126611373/100000000, 0, 0, 0, 0, 0, 0, -1206079147/900000000, 0, 52723483/25000000, 0, 0, 0, 0, 226370813/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1305639797/1012500000, 0, -3455752631/900000000, 0, 82072471/25000000, 0, 0, 0, 0, 0, 0, -28910633/112500000, 0, -424803/1250000, 0, 0, 0, 0, -997693/20000000, 0, 5825541067/24300000000, 0, -136083283/150000000, 0, -167293767/100000000, 0, 0, 0, 0, 0, 0, -98776019/50000000, 0, 1927456847/300000000, 0, 0, 0, 0, 32703091/20000000, 0, 0, 0, 0, 0, 0, 0, 0, -22333277/30000000, 0, 1883013/2000000, 0, 0, 0, 0, -1608902221/300000000, 0, -15025453/37500000, 0, 64433287/100000000, 0, 0, 0, 0, 218573909/300000000, 0, 0, 0, 0, 0, 0, 8588679/100000000, 0, 628927/1500000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 221261917632143/531441000000000, 0, -715016167640549/708588000000000, 0, 42656254578299/78732000000000, 0, 0, 0, 0, 0, 0, 0, 0, -75112805046941/78732000000000, 0, 30258821791421/26244000000000, 0, 0, 0, 0, 0, 0, 3624334111/8100000000, 0, 0, 0, 0, -3034379054933/70858800000000, 0, 536476909471279/708588000000000, 0, -106960068203399/78732000000000, 0, 323152974743/291600000000, 0, 0, 0, 0, 0, 0, 133252673483831/177147000000000, 0, -151312363061809/141717600000000, 0, -16189473709349/15746400000000, 0, 0, 0, 0, -127537367580581/118098000000000, 0, -347961833/270000000, 0, 0, 63338152093/58320000000, 0, 0, 0, 0, 0, 0, 0, -27004459431179/19683000000000, 0, 12763545294419/6561000000000, 0, 0, 0, 0, 0, 0, 138949881623/72900000000, 0, 0, 0, 0, -60145767112213/177147000000000, 0, 13528527697/145800000000, 0, -30036629321/48600000000, 0, 0, 0, 0, -24557577593/145800000000, 0, -2634768721/4050000000, 0, 0, -28277811683/24300000000, 0, 0, 0, 0, 0, 57847493023/72900000000, 0, 0, 0, 0, 6651947861/24300000000, 0, -32228551/194400000, 0, 0, 4785994091/12150000000, 0, 0, 0, 14463654193/291600000000; 0, 0, 0, 0, 0, 0, 0, 0, -41516682001/1968300000000, 0, -566395271291/656100000000, 0, 38002516531/24300000000, 0, -12843194293/8100000000, 0, 0, 0, 0, 0, 0, 16254182669/14580000000, 0, -82587146309/72900000000, 0, 19715451139/8100000000, 0, 0, 0, 0, -104085190549/72900000000, 0, -133209827/506250000, 0, 0, 719444423/1012500000, 0, -14324239103/21870000000, 0, 114342360521/72900000000, 0, -1273616959/2700000000, 0, 0, 0, 0, 0, 0, 0, 0, 112096542911/43740000000, 0, -8272429219/2025000000, 0, 0, 0, 0, 0, 0, -375241867/243000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1181876252317/1312200000000, 0, 1773230353/1012500000, 0, 3974985157/8100000000, 0, 0, 0, 0, -3611987563/8100000000, 0, 13204808351/8100000000, 0, 0, -286809703/1620000000, 0, 4788100543/4050000000, 0, -2487599539/1620000000, 0, 0, 0, 0, 0, 0, -25016786219/8100000000, 0, 0, 0, 0, 0, 0, 0, 0, 959240011/810000000, 0, 17693581079/8100000000, 0, 0, 953575951/675000000, 0, -2836411183/8100000000, 0, 0, 0, 0, 0, 0, -20017498577/16200000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -33604877789899/70858800000000, 0, 1362400193683/944784000000, 0, -12005437/15000000, 0, 0, 0, 0, 0, 0, 0, 0, 114512151665573/118098000000000, 0, -70466969200013/39366000000000, 0, 0, 0, 0, 0, 0, -56446231/150000000, 0, 0, 0, 0, 133864407219893/2125764000000000, 0, -72159735460787/70858800000000, 0, 15235113738623/8748000000000, 0, -48896627/37500000, 0, 0, 0, 0, 0, 0, -151312363061809/141717600000000, 0, 334732388133809/118098000000000, 0, 820594103921/5248800000000, 0, 0, 0, 0, 29170496882233/19683000000000, 0, -56546473/300000000, 0, 0, -28630347/20000000, 0, 0, 0, 0, 0, 0, 0, 8263345054229/6561000000000, 0, -4798687304969/2187000000000, 0, 0, 0, 0, 0, 0, -50341277/37500000, 0, 0, 0, 0, 30841715368423/59049000000000, 0, -35608981/30000000, 0, 42147317/30000000, 0, 0, 0, 0, -122717221/150000000, 0, 193073637/100000000, 0, 0, 404774803/150000000, 0, 0, 0, 0, 0, -36265739/50000000, 0, 0, 0, 0, 144656263/300000000, 0, 4546383/12500000, 0, 0, -205833529/300000000, 0, 0, 0, -243246023/300000000; 0, 0, 0, 0, 0, 0, 0, 0, 12745668401/218700000000, 0, 16869153619/18225000000, 0, -11019864643/8100000000, 0, 290956703/150000000, 0, 0, 0, 0, 0, 0, -1873961443/1012500000, 0, 6330692029/2700000000, 0, -460956511/100000000, 0, 0, 0, 0, 715968211/300000000, 0, 28172633/37500000, 0, 0, -432095989/300000000, 0, 8258358857/8100000000, 0, -4582654711/1350000000, 0, 69932577/50000000, 0, 0, 0, 0, 0, 0, 0, 0, -8272429219/2025000000, 0, 160448011/18750000, 0, 0, 0, 0, 0, 0, 434003831/180000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 236144208917/145800000000, 0, -139485383/60000000, 0, -229807429/100000000, 0, 0, 0, 0, 30368777/37500000, 0, -243897989/50000000, 0, 0, 63492349/75000000, 0, -228628757/300000000, 0, 651814067/300000000, 0, 0, 0, 0, 0, 0, 868353793/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -493779329/150000000, 0, -81608967/100000000, 0, 0, -197649083/150000000, 0, -83206403/300000000, 0, 0, 0, 0, 0, 0, 4868839609/1800000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -11405725159771/15746400000000, 0, 7993487110987/5248800000000, 0, -39269939/50000000, 0, 0, 0, 0, 0, 0, 0, 0, 8913286208683/5248800000000, 0, -2677082788603/1749600000000, 0, 0, 0, 0, 0, 0, -124299697/150000000, 0, 0, 0, 0, 2084732561141/47239200000000, 0, -16861594225013/15746400000000, 0, 10556054699/5400000000, 0, -275234377/150000000, 0, 0, 0, 0, 0, 0, -16189473709349/15746400000000, 0, 820594103921/5248800000000, 0, 305480961/100000000, 0, 0, 0, 0, 7723665041/5400000000, 0, 1174401623/300000000, 0, 0, -508206347/300000000, 0, 0, 0, 0, 0, 0, 0, 2450599/937500, 0, -172236403/50000000, 0, 0, 0, 0, 0, 0, -586913983/150000000, 0, 0, 0, 0, 8681359/18750000, 0, 99069541/100000000, 0, 163146227/300000000, 0, 0, 0, 0, 429746089/300000000, 0, -29007899/50000000, 0, 0, 53483759/50000000, 0, 0, 0, 0, 0, -9083041/6250000, 0, 0, 0, 0, -399502687/300000000, 0, -26612999/300000000, 0, 0, -26742619/30000000, 0, 0, 0, 163410001/200000000; 0, -8947526146949/212576400000000, 0, 2735082861331/3542940000000, 0, -8093205193241/7873200000000, 0, 1154498383/2700000000, 0, 0, 0, 0, 0, 0, 0, 0, -121400434141/218700000000, 0, -5605821443/12150000000, 0, -83947139/540000000, 0, 0, 0, 0, 0, 0, 1146195179/1620000000, 0, 5803751611/2700000000, 0, 0, 0, 0, -1203856543/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, -4447198999/9112500000, 0, 39666392119/36450000000, 0, -457319909/8100000000, 0, 0, 0, 0, 0, 0, 8002064327/6075000000, 0, -1989293443/900000000, 0, 0, 0, 0, -1813587451/2700000000, 0, 0, 0, -154040172067/218700000000, 0, 148791503/900000000, 0, -2465851/5625000, 0, 0, 0, 0, 0, 0, 5249954023/2700000000, 0, -75419993/56250000, 0, 0, 0, 0, 425480977/1350000000, 0, 0, 0, 0, 0, 0, 2172821437/2700000000, 0, -349507519/337500000, 0, 0, 0, 0, -1217931071/1350000000, 0, 0, 0, 1500205181/1350000000, 0, 2202736303/2700000000, 0, 0, 0, 0, 331029047/540000000, 0, 0, 0, 0, -107923649/270000000, 0, 0, 0, -2762780459/2700000000, 0, 0; 0, 0, -250050437369071/425152800000000, 0, 526151967420281/708588000000000, 0, -8536147294081/39366000000000, 0, 0, 0, 0, 0, 0, 0, 0, 1761202619539/78732000000000, 0, 38238611239/14580000000, 0, -16020696617539/8748000000000, 0, 0, 0, 0, 0, 0, -30553084797019/26244000000000, 0, -1855840425581/8748000000000, 0, 0, 0, 0, 674317619/900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -263383652927/218700000000, 0, -197830831/24300000000, 0, -28910633/112500000, 0, 0, 0, 0, 0, 0, 37171818917/12150000000, 0, 1674054409/900000000, 0, 0, 0, 0, -235744321/84375000, 0, -24172164517/109350000000, 0, 16410579491/6075000000, 0, -5029000087/2700000000, 0, 0, 0, 0, 0, 0, 3729305207/2700000000, 0, -23621859161/2700000000, 0, 0, 0, 0, 1282869299/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, 1805126117/2700000000, 0, 8574678619/1350000000, 0, 0, 0, 0, 159498347/300000000, 0, 44967139/675000000, 0, -1626587177/1350000000, 0, 0, 0, 0, -718139383/900000000, 0, 0, 0, 0, 0, 0, -422967617/540000000, 0, 24045227/675000000, 0, 0, 0; 0, 4063590405499/66430125000000, 0, -112492979922709/88573500000000, 0, 275651826109/153773437500, 0, -131206723/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 11599575761/12150000000, 0, 1150180219/1350000000, 0, 11593039/30000000, 0, 0, 0, 0, 0, 0, -945362213/675000000, 0, -1388761/375000, 0, 0, 0, 0, 493835773/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 49515341/60000000, 0, -7902404759/4050000000, 0, 16193947/90000000, 0, 0, 0, 0, 0, 0, -1989293443/900000000, 0, 1171028413/300000000, 0, 0, 0, 0, 67927319/60000000, 0, 0, 0, 15217120577/12150000000, 0, -59217809/100000000, 0, 413391/390625, 0, 0, 0, 0, 0, 0, -925099519/300000000, 0, 483766223/300000000, 0, 0, 0, 0, -91023649/300000000, 0, 0, 0, 0, 0, 0, -398088247/300000000, 0, 189022753/100000000, 0, 0, 0, 0, 20969803/15000000, 0, 0, 0, -599496371/300000000, 0, -165727969/150000000, 0, 0, 0, 0, -67150091/50000000, 0, 0, 0, 0, 12270949/18750000, 0, 0, 0, 546583421/300000000, 0, 0; 0, 0, -9225081524891/26244000000000, 0, 3263827024721/8748000000000, 0, -7084091/80000000, 0, 0, 0, 0, 0, 0, 0, 0, -652086751399/26244000000000, 0, 1169474561/675000000, 0, -3180543236201/2916000000000, 0, 0, 0, 0, 0, 0, -5543680791521/8748000000000, 0, -774857265559/2916000000000, 0, 0, 0, 0, 124922567/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -19699862609/24300000000, 0, 269368651/1350000000, 0, -424803/1250000, 0, 0, 0, 0, 0, 0, 1674054409/900000000, 0, 75063871/60000000, 0, 0, 0, 0, -253710293/150000000, 0, -1174452671/8100000000, 0, 505468739/300000000, 0, -12920867/12500000, 0, 0, 0, 0, 0, 0, 36032573/37500000, 0, -71408629/12500000, 0, 0, 0, 0, 146538961/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 36309191/75000000, 0, 71133847/18750000, 0, 0, 0, 0, 36858013/60000000, 0, 9104369/150000000, 0, -15309047/20000000, 0, 0, 0, 0, -162012061/300000000, 0, 0, 0, 0, 0, 0, -75389573/150000000, 0, 3429/20000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -10248580761613/17714700000000, 0, 83154314132137/59049000000000, 0, -5097260090989/6561000000000, 0, 0, 0, 0, 0, 0, 0, 0, 26218232715077/19683000000000, 0, -10437627987017/6561000000000, 0, 0, 0, 0, 0, 0, -2616983627/4050000000, 0, 0, 0, 0, 11473888940683/177147000000000, 0, -126267800673461/118098000000000, 0, 420392773757/218700000000, 0, -49087284971/32400000000, 0, 0, 0, 0, 0, 0, -127537367580581/118098000000000, 0, 29170496882233/19683000000000, 0, 7723665041/5400000000, 0, 0, 0, 0, 356858903567/218700000000, 0, 2319672641/1350000000, 0, 0, -49100760929/32400000000, 0, 0, 0, 0, 0, 0, 0, 35027114737/18225000000, 0, -147020119/54000000, 0, 0, 0, 0, 0, 0, -21613252613/8100000000, 0, 0, 0, 0, 3802627741/8100000000, 0, -2422551283/16200000000, 0, 3935453809/5400000000, 0, 0, 0, 0, 3341080871/16200000000, 0, 686225981/675000000, 0, 0, 47264237/36000000, 0, 0, 0, 0, 0, -9109647559/8100000000, 0, 0, 0, 0, -13057369/33750000, 0, 225005371/540000000, 0, 0, -359211517/1350000000, 0, 0, 0, -2254946897/16200000000; 0, 0, 0, 0, 0, 0, 0, 0, -474333481/109350000000, 0, 34035739109/72900000000, 0, -236018887/225000000, 0, 425124527/450000000, 0, 0, 0, 0, 0, 0, -12961946687/24300000000, 0, 3168800167/4050000000, 0, -546155771/450000000, 0, 0, 0, 0, 2870688491/4050000000, 0, 2041391/90000000, 0, 0, -82035751/225000000, 0, 8098151747/24300000000, 0, -6405657899/8100000000, 0, 2879747/15000000, 0, 0, 0, 0, 0, 0, 0, 0, -375241867/243000000, 0, 434003831/180000000, 0, 0, 0, 0, 0, 0, 2947528807/2700000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 36018863771/72900000000, 0, -537238577/900000000, 0, 1020113/22500000, 0, 0, 0, 0, 29436391/225000000, 0, -412740119/225000000, 0, 0, -1801417/56250000, 0, -133096781/225000000, 0, 717329987/900000000, 0, 0, 0, 0, 0, 0, 835915861/450000000, 0, 0, 0, 0, 0, 0, 0, 0, -610501693/900000000, 0, -725957083/450000000, 0, 0, -14562971/60000000, 0, 142881949/900000000, 0, 0, 0, 0, 0, 0, 281923331/450000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1567217437/1620000000, 0, 965148949/540000000, 0, -257547547/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 6732990673/2700000000, 0, -899093417/450000000, 0, 0, 0, 0, 0, 0, -63989931/50000000, 0, 0, 0, 0, 193326031/3037500000, 0, -4012032623/2700000000, 0, 3825174617/1350000000, 0, -774840613/300000000, 0, 0, 0, 0, 0, 0, -347961833/270000000, 0, -56546473/300000000, 0, 1174401623/300000000, 0, 0, 0, 0, 2319672641/1350000000, 0, 72445027/12000000, 0, 0, -127227419/60000000, 0, 0, 0, 0, 0, 0, 0, 269707151/75000000, 0, -85462561/20000000, 0, 0, 0, 0, 0, 0, -1749164339/300000000, 0, 0, 0, 0, 84244823/150000000, 0, 3940513/2400000, 0, 9228531/20000000, 0, 0, 0, 0, 307759799/150000000, 0, -111890557/150000000, 0, 0, 106811291/100000000, 0, 0, 0, 0, 0, -102691529/50000000, 0, 0, 0, 0, -46881923/25000000, 0, -84920159/300000000, 0, 0, -101080771/100000000, 0, 0, 0, 4818173/4000000; 0, 14226608369287/708588000000000, 0, -22876926327757/59049000000000, 0, 13885431713407/26244000000000, 0, -33212417/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 26352653/90000000, 0, 612340831/2700000000, 0, 23313403/300000000, 0, 0, 0, 0, 0, 0, -219210491/540000000, 0, -322773361/300000000, 0, 0, 0, 0, 35944021/75000000, 0, 0, 0, 0, 0, 0, 0, 0, 1022240417/4050000000, 0, -126751703/225000000, 0, 1382349/100000000, 0, 0, 0, 0, 0, 0, -1813587451/2700000000, 0, 67927319/60000000, 0, 0, 0, 0, 26693977/75000000, 0, 0, 0, 7855177/21093750, 0, -3287729/25000000, 0, 2395697/10000000, 0, 0, 0, 0, 0, 0, -145326101/150000000, 0, 93743011/150000000, 0, 0, 0, 0, -5129669/37500000, 0, 0, 0, 0, 0, 0, -20895041/50000000, 0, 41496967/75000000, 0, 0, 0, 0, 5066869/12000000, 0, 0, 0, -36033271/60000000, 0, -107759821/300000000, 0, 0, 0, 0, -6653581/18750000, 0, 0, 0, 0, 5474887/25000000, 0, 0, 0, 6789253/12500000, 0, 0; 0, 0, 33014546240117/59049000000000, 0, -32406107156581/39366000000000, 0, 1183000806829/4374000000000, 0, 0, 0, 0, 0, 0, 0, 0, -1427112179/19440000000, 0, -3692546003/1620000000, 0, 726549081/400000000, 0, 0, 0, 0, 0, 0, 12886861873/10800000000, 0, 112390523/3600000000, 0, 0, 0, 0, -28549757/37500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4026350263/4050000000, 0, 104200141/300000000, 0, -997693/20000000, 0, 0, 0, 0, 0, 0, -235744321/84375000, 0, -253710293/150000000, 0, 0, 0, 0, 388638073/150000000, 0, 875043329/4860000000, 0, -22515233/9375000, 0, 138813863/75000000, 0, 0, 0, 0, 0, 0, -162900907/150000000, 0, 2246126093/300000000, 0, 0, 0, 0, -19454287/18750000, 0, 0, 0, 0, 0, 0, 0, 0, -162870941/300000000, 0, -594164617/100000000, 0, 0, 0, 0, -725587/18750000, 0, -378751/12000000, 0, 159512849/150000000, 0, 0, 0, 0, 2125369/3125000, 0, 0, 0, 0, 0, 0, 278758/390625, 0, -20387323/300000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 49311527647219/78732000000000, 0, -19658993841833/13122000000000, 0, 2289924052189/2916000000000, 0, 0, 0, 0, 0, 0, 0, 0, -45942693859/32400000000, 0, 6046560989/3600000000, 0, 0, 0, 0, 0, 0, 14550223/22500000, 0, 0, 0, 0, -51103477163/874800000000, 0, 64274922853/58320000000, 0, -63961570997/32400000000, 0, 33586069/20000000, 0, 0, 0, 0, 0, 0, 63338152093/58320000000, 0, -28630347/20000000, 0, -508206347/300000000, 0, 0, 0, 0, -49100760929/32400000000, 0, -127227419/60000000, 0, 0, 489778477/300000000, 0, 0, 0, 0, 0, 0, 0, -5647822951/2700000000, 0, 148293733/50000000, 0, 0, 0, 0, 0, 0, 436521373/150000000, 0, 0, 0, 0, -24944647/50000000, 0, 480299/60000000, 0, -18628111/18750000, 0, 0, 0, 0, -115983053/300000000, 0, -241390619/300000000, 0, 0, -564235897/300000000, 0, 0, 0, 0, 0, 359407519/300000000, 0, 0, 0, 0, 49436181/100000000, 0, -3996667/100000000, 0, 0, 253931059/300000000, 0, 0, 0, -98682629/1200000000; 0, 0, 2250034552561/88573500000000, 0, 436404374321/7381125000000, 0, -999373241/24300000000, 0, 0, 0, 0, 0, 0, 0, 0, 6725537793403/177147000000000, 0, -21580981489/78732000000, 0, 326393410157/19683000000000, 0, 0, 0, 0, 0, 0, -369500597489/29524500000000, 0, 1321742464109/9841500000000, 0, 0, 0, 0, 58653587/24300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 32944732237/196830000000, 0, -14228132003/54675000000, 0, 5825541067/24300000000, 0, 0, 0, 0, 0, 0, -24172164517/109350000000, 0, -1174452671/8100000000, 0, 0, 0, 0, 875043329/4860000000, 0, 198686639983/5904900000000, 0, -493802350807/1968300000000, 0, 30511739917/1312200000000, 0, 0, 0, 0, 0, 0, -93151729457/393660000000, 0, 555028189/540000000, 0, 0, 0, 0, 102345983/1640250000, 0, 0, 0, 0, 0, 0, 0, 0, -7125314849/72900000000, 0, -4249629019/12150000000, 0, 0, 0, 0, -2355389617/6075000000, 0, -2858220523/109350000000, 0, 94251737/810000000, 0, 0, 0, 0, 1127343319/12150000000, 0, 0, 0, 0, 0, 0, 682522771/12150000000, 0, 128149609/5400000000, 0, 0, 0; 0, 31911453572761/2125764000000000, 0, -141980881396007/354294000000000, 0, 42730507776601/78732000000000, 0, -21809368939/97200000000, 0, 0, 0, 0, 0, 0, 0, 0, 110788057559/328050000000, 0, 69868509833/218700000000, 0, 1323452059/24300000000, 0, 0, 0, 0, 0, 0, -20498366597/36450000000, 0, -27949066967/24300000000, 0, 0, 0, 0, 131060207/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 87633156191/328050000000, 0, -208785953041/328050000000, 0, 3693990533/72900000000, 0, 0, 0, 0, 0, 0, -154040172067/218700000000, 0, 15217120577/12150000000, 0, 0, 0, 0, 7855177/21093750, 0, 0, 0, 46943246029/109350000000, 0, -634908841/3645000000, 0, 2130752791/8100000000, 0, 0, 0, 0, 0, 0, -130480511/126562500, 0, 1997432747/6075000000, 0, 0, 0, 0, 83910209/2025000000, 0, 0, 0, 0, 0, 0, -585441593/1350000000, 0, 15552193907/24300000000, 0, 0, 0, 0, 5039130587/12150000000, 0, 0, 0, -17291320267/24300000000, 0, -2407133569/8100000000, 0, 0, 0, 0, -3410348987/8100000000, 0, 0, 0, 0, 5411040839/24300000000, 0, 0, 0, 422087513/675000000, 0, 0; 0, 0, -18452516051303/39366000000000, 0, 4034538152003/13122000000000, 0, -4181513/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -3955048219907/39366000000000, 0, 564305054887/218700000000, 0, -5489441124913/4374000000000, 0, 0, 0, 0, 0, 0, -9635475191123/13122000000000, 0, -2442855908617/4374000000000, 0, 0, 0, 0, 49004607/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -35837301193/27337500000, 0, 19241336537/24300000000, 0, -136083283/150000000, 0, 0, 0, 0, 0, 0, 16410579491/6075000000, 0, 505468739/300000000, 0, 0, 0, 0, -22515233/9375000, 0, -493802350807/1968300000000, 0, 563571160903/218700000000, 0, -576771490441/437400000000, 0, 0, 0, 0, 0, 0, 492699973/300000000, 0, -673379333/75000000, 0, 0, 0, 0, 43815179/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 8975317633/12150000000, 0, 317332489/60000000, 0, 0, 0, 0, 38822397/25000000, 0, 8917526189/72900000000, 0, -9428527673/8100000000, 0, 0, 0, 0, -121533107/150000000, 0, 0, 0, 0, 0, 0, -123968263/180000000, 0, -253473019/5400000000, 0, 0, 0; 0, 226741813793/23619600000000, 0, -7741701421/61509375000, 0, -272750405023/874800000000, 0, 178540703/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 5032010563/72900000000, 0, -9245191/300000000, 0, -88446397/300000000, 0, 0, 0, 0, 0, 0, 648683827/1620000000, 0, 8371883/50000000, 0, 0, 0, 0, -14582917/37500000, 0, 0, 0, 0, 0, 0, 0, 0, -69195253/1350000000, 0, 232032529/900000000, 0, -3360249/50000000, 0, 0, 0, 0, 0, 0, 148791503/900000000, 0, -59217809/100000000, 0, 0, 0, 0, -3287729/25000000, 0, 0, 0, -634908841/3645000000, 0, 4909939/3125000, 0, -408941297/300000000, 0, 0, 0, 0, 0, 0, -314113673/300000000, 0, 292484173/300000000, 0, 0, 0, 0, 4248239/300000000, 0, 0, 0, 0, 0, 0, -153269/5000000, 0, -11914651/75000000, 0, 0, 0, 0, 10217349/50000000, 0, 0, 0, 28094727/100000000, 0, -2336477/2000000, 0, 0, 0, 0, 454344167/300000000, 0, 0, 0, 0, -1554641/100000000, 0, 0, 0, -54796969/225000000, 0, 0; 0, 0, 2897678567/6075000000, 0, -469223947/337500000, 0, 1948751/3125000, 0, 0, 0, 0, 0, 0, 0, 0, -480186143281/1312200000000, 0, -258961315373/437400000000, 0, 1634101489/900000000, 0, 0, 0, 0, 0, 0, 275219759/180000000, 0, -174644869/150000000, 0, 0, 0, 0, -274303387/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4732399/75937500, 0, 1171494419/540000000, 0, -167293767/100000000, 0, 0, 0, 0, 0, 0, -5029000087/2700000000, 0, -12920867/12500000, 0, 0, 0, 0, 138813863/75000000, 0, 30511739917/1312200000000, 0, -576771490441/437400000000, 0, 337162517/150000000, 0, 0, 0, 0, 0, 0, 15439273/100000000, 0, 218274261/100000000, 0, 0, 0, 0, -13870919/9375000, 0, 0, 0, 0, 0, 0, 0, 0, -40076/1171875, 0, -466244283/100000000, 0, 0, 0, 0, 820575541/300000000, 0, 31980857/150000000, 0, 116184073/300000000, 0, 0, 0, 0, 9283873/150000000, 0, 0, 0, 0, 0, 0, 137563237/300000000, 0, -82076371/300000000, 0, 0, 0; 0, 14954691053/874800000000, 0, -23096356303/145800000000, 0, 23517660653/32400000000, 0, -545851513/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 278740619/8100000000, 0, -4322027/54000000, 0, 18653899/25000000, 0, 0, 0, 0, 0, 0, -171936331/900000000, 0, -71295803/75000000, 0, 0, 0, 0, 2526903/6250000, 0, 0, 0, 0, 0, 0, 0, 0, 56892863/337500000, 0, -711919883/1350000000, 0, 26603167/300000000, 0, 0, 0, 0, 0, 0, -2465851/5625000, 0, 413391/390625, 0, 0, 0, 0, 2395697/10000000, 0, 0, 0, 2130752791/8100000000, 0, -408941297/300000000, 0, 1894294/1171875, 0, 0, 0, 0, 0, 0, 109919147/300000000, 0, 6029903/75000000, 0, 0, 0, 0, -69437417/150000000, 0, 0, 0, 0, 0, 0, -19195949/100000000, 0, 9884083/20000000, 0, 0, 0, 0, 2609053/100000000, 0, 0, 0, -51135581/150000000, 0, 65756273/150000000, 0, 0, 0, 0, -137805207/100000000, 0, 0, 0, 0, 1352447/12500000, 0, 0, 0, 19305497/50000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 11779280962627/1062882000000000, 0, 26189342364373/88573500000000, 0, -2049549565781/4920750000000, 0, 24797422229/48600000000, 0, 0, 0, 0, 0, 0, -156467224084357/354294000000000, 0, 23385776145079/59049000000000, 0, -1686852508309/1640250000000, 0, 0, 0, 0, 921711902021/1574640000000, 0, 4291002857/24300000000, 0, 0, -32921131193/97200000000, 0, 308007230531/1312200000000, 0, -277331852329/437400000000, 0, 1850341181/8100000000, 0, 0, 0, 0, 0, 0, 0, 0, -1181876252317/1312200000000, 0, 236144208917/145800000000, 0, 0, 0, 0, 0, 0, 36018863771/72900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 236150191981/656100000000, 0, -2469358279/3037500000, 0, -1820313377/4860000000, 0, 0, 0, 0, 777923041/4050000000, 0, -672484523/1620000000, 0, 0, 6056069837/24300000000, 0, -34862636263/109350000000, 0, 2293906087/4860000000, 0, 0, 0, 0, 0, 0, 1858360639/2025000000, 0, 0, 0, 0, 0, 0, 0, 0, -1083499931/2025000000, 0, -1394653073/4050000000, 0, 0, -17939325661/24300000000, 0, 1108640497/24300000000, 0, 0, 0, 0, 0, 0, 1449098729/2700000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -16554289517911/19683000000000, 0, 12198654747541/6561000000000, 0, -2577932617/2700000000, 0, 0, 0, 0, 0, 0, 0, 0, 13033603448731/6561000000000, 0, -4509005327011/2187000000000, 0, 0, 0, 0, 0, 0, -142718651/150000000, 0, 0, 0, 0, 4435452537419/59049000000000, 0, -28261640891819/19683000000000, 0, 38270501579/14580000000, 0, -6104445137/2700000000, 0, 0, 0, 0, 0, 0, -27004459431179/19683000000000, 0, 8263345054229/6561000000000, 0, 2450599/937500, 0, 0, 0, 0, 35027114737/18225000000, 0, 269707151/75000000, 0, 0, -5647822951/2700000000, 0, 0, 0, 0, 0, 0, 0, 71742575699/24300000000, 0, -3555730303/900000000, 0, 0, 0, 0, 0, 0, -292749691/67500000, 0, 0, 0, 0, 549652973/900000000, 0, 589246307/1350000000, 0, 2757684043/2700000000, 0, 0, 0, 0, 1235597179/1350000000, 0, 1813893257/2700000000, 0, 0, 2595452681/1350000000, 0, 0, 0, 0, 0, -1152760013/675000000, 0, 0, 0, 0, -1319956049/1350000000, 0, -50235709/2700000000, 0, 0, -2676477107/2700000000, 0, 0, 0, 1094282569/2700000000; 0, 0, 0, 0, 0, 0, 0, 0, -464565720037/14171760000000, 0, -73587046421/73811250000, 0, 2609089228807/2624400000000, 0, -191197051/150000000, 0, 0, 0, 0, 0, 0, 28082596364921/23619600000000, 0, -141195921751/984150000000, 0, 2252171263709/874800000000, 0, 0, 0, 0, -249779737/150000000, 0, -264229/390625, 0, 0, 293176549/300000000, 0, -4439096641/8100000000, 0, 2611051753/2700000000, 0, -1590647/6250000, 0, 0, 0, 0, 0, 0, 0, 0, 1773230353/1012500000, 0, -139485383/60000000, 0, 0, 0, 0, 0, 0, -537238577/900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2469358279/3037500000, 0, 214173653/60000000, 0, 72655873/100000000, 0, 0, 0, 0, -57673311/100000000, 0, -152283189/50000000, 0, 0, -15175571/12500000, 0, 44707657/37500000, 0, -250201787/300000000, 0, 0, 0, 0, 0, 0, -204771167/75000000, 0, 0, 0, 0, 0, 0, 0, 0, 40282907/100000000, 0, 9271769/20000000, 0, 0, 214252693/50000000, 0, -137082629/300000000, 0, 0, 0, 0, 0, 0, -308948329/300000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 7531553069641/6561000000000, 0, -5920142508091/2187000000000, 0, 424537909/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -5608243503091/2187000000000, 0, 2110259603071/729000000000, 0, 0, 0, 0, 0, 0, 8795743/7500000, 0, 0, 0, 0, -2011506011909/19683000000000, 0, 12847389270029/6561000000000, 0, -2368048687/675000000, 0, 916412189/300000000, 0, 0, 0, 0, 0, 0, 12763545294419/6561000000000, 0, -4798687304969/2187000000000, 0, -172236403/50000000, 0, 0, 0, 0, -147020119/54000000, 0, -85462561/20000000, 0, 0, 148293733/50000000, 0, 0, 0, 0, 0, 0, 0, -3555730303/900000000, 0, 336092033/60000000, 0, 0, 0, 0, 0, 0, 549683639/100000000, 0, 0, 0, 0, -11068117/12500000, 0, -5027841/20000000, 0, -523315753/300000000, 0, 0, 0, 0, -103270081/100000000, 0, -170843087/150000000, 0, 0, -157720939/50000000, 0, 0, 0, 0, 0, 226219221/100000000, 0, 0, 0, 0, 4622641/4000000, 0, 72083/3000000, 0, 0, 162495539/100000000, 0, 0, 0, -10437151/25000000; 0, 0, 0, 0, 0, 0, 0, 0, -19761001/337500000, 0, 722015899/12150000000, 0, -1822690747/2700000000, 0, 28668761/300000000, 0, 0, 0, 0, 0, 0, 508757677/972000000, 0, -1131223517/2700000000, 0, 64684131/50000000, 0, 0, 0, 0, -167467019/300000000, 0, -132690077/300000000, 0, 0, 6472247/18750000, 0, -674026259/2700000000, 0, 129948799/100000000, 0, -45877589/60000000, 0, 0, 0, 0, 0, 0, 0, 0, 3974985157/8100000000, 0, -229807429/100000000, 0, 0, 0, 0, 0, 0, 1020113/22500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1820313377/4860000000, 0, 72655873/100000000, 0, 290080079/150000000, 0, 0, 0, 0, -73510931/150000000, 0, 265669/625000, 0, 0, -27821243/60000000, 0, -35828227/150000000, 0, -40166201/75000000, 0, 0, 0, 0, 0, 0, 40537239/50000000, 0, 0, 0, 0, 0, 0, 0, 0, 78075701/60000000, 0, -555526577/300000000, 0, 0, 11393807/20000000, 0, 109509179/300000000, 0, 0, 0, 0, 0, 0, -1162769/1200000, 0; 0, 0, -46093771688659/354294000000000, 0, -71877080627741/118098000000000, 0, 57385963/150000000, 0, 0, 0, 0, 0, 0, 0, 0, -117905298763961/354294000000000, 0, 16220739899/8100000000, 0, 2009312460641/39366000000000, 0, 0, 0, 0, 0, 0, 34523826153941/118098000000000, 0, -46958794299101/39366000000000, 0, 0, 0, 0, -40062133/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -993134093/810000000, 0, 493283443/225000000, 0, -98776019/50000000, 0, 0, 0, 0, 0, 0, 3729305207/2700000000, 0, 36032573/37500000, 0, 0, 0, 0, -162900907/150000000, 0, -93151729457/393660000000, 0, 492699973/300000000, 0, 15439273/100000000, 0, 0, 0, 0, 0, 0, 522280159/300000000, 0, -181494551/25000000, 0, 0, 0, 0, -67403357917/109350000000, 0, 0, 0, 0, 0, 0, 0, 0, 216640751/300000000, 0, 148188353/75000000, 0, 0, 0, 0, 193395943/60000000, 0, 184337/800000, 0, -5084269/6250000, 0, 0, 0, 0, -2804159/4000000, 0, 0, 0, 0, 0, 0, -36428941/100000000, 0, -16148023/75000000, 0, 0, 0; 0, -38627690759003/531441000000000, 0, 61141738683143/44286750000000, 0, -28971906534353/19683000000000, 0, 1343981/5000000, 0, 0, 0, 0, 0, 0, 0, 0, -681524957/675000000, 0, -458113433/675000000, 0, -20474801/150000000, 0, 0, 0, 0, 0, 0, 22407429/25000000, 0, 1026142709/300000000, 0, 0, 0, 0, -11656281/10000000, 0, 0, 0, 0, 0, 0, 0, 0, -6094347133/8100000000, 0, 720789307/450000000, 0, -2698309/100000000, 0, 0, 0, 0, 0, 0, 5249954023/2700000000, 0, -925099519/300000000, 0, 0, 0, 0, -145326101/150000000, 0, 0, 0, -130480511/126562500, 0, -314113673/300000000, 0, 109919147/300000000, 0, 0, 0, 0, 0, 0, 1243733843/300000000, 0, -869353361/300000000, 0, 0, 0, 0, 36970907/100000000, 0, 0, 0, 0, 0, 0, 33801459/25000000, 0, -85630131/50000000, 0, 0, 0, 0, -148481271/100000000, 0, 0, 0, 32653271/20000000, 0, 704127313/300000000, 0, 0, 0, 0, -15505697/50000000, 0, 0, 0, 0, -66430713/100000000, 0, 0, 0, -150754673/100000000, 0, 0; 0, 0, 697369667/540000000, 0, 697507061/900000000, 0, -87778403/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 5051713/5062500, 0, -9228769489/900000000, 0, 136320701/50000000, 0, 0, 0, 0, 0, 0, 2230512383/2700000000, 0, 1267109423/300000000, 0, 0, 0, 0, -53758847/75000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4482925441/810000000, 0, -9032476699/1350000000, 0, 1927456847/300000000, 0, 0, 0, 0, 0, 0, -23621859161/2700000000, 0, -71408629/12500000, 0, 0, 0, 0, 2246126093/300000000, 0, 555028189/540000000, 0, -673379333/75000000, 0, 218274261/100000000, 0, 0, 0, 0, 0, 0, -181494551/25000000, 0, 3515120433/100000000, 0, 0, 0, 0, 47620369/150000000, 0, 0, 0, 0, 0, 0, 0, 0, -157326081/50000000, 0, -4672597453/300000000, 0, 0, 0, 0, -162259393/15000000, 0, -17201023/20000000, 0, 1315843879/300000000, 0, 0, 0, 0, 171163713/50000000, 0, 0, 0, 0, 0, 0, 56971347/25000000, 0, 62590079/100000000, 0, 0, 0; 0, 1196733247/9720000000, 0, -6820035893/6075000000, 0, 7850969149/5400000000, 0, -64827207/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 1903790971/4860000000, 0, -299603321/540000000, 0, 9999701/12000000, 0, 0, 0, 0, 0, 0, 2708901289/2700000000, 0, -48506669/18750000, 0, 0, 0, 0, -5113193/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 51635537/100000000, 0, -6181374359/8100000000, 0, -3356669/11250000, 0, 0, 0, 0, 0, 0, -75419993/56250000, 0, 483766223/300000000, 0, 0, 0, 0, 93743011/150000000, 0, 0, 0, 1997432747/6075000000, 0, 292484173/300000000, 0, 6029903/75000000, 0, 0, 0, 0, 0, 0, -869353361/300000000, 0, 1804919653/300000000, 0, 0, 0, 0, -243499663/100000000, 0, 0, 0, 0, 0, 0, -305319839/300000000, 0, 7277819/9375000, 0, 0, 0, 0, 383461129/300000000, 0, 0, 0, -1018437/5000000, 0, -207278917/75000000, 0, 0, 0, 0, 98871193/150000000, 0, 0, 0, 0, 31514551/60000000, 0, 0, 0, 14295043/30000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 69030366877/2952450000000, 0, 308264257/1708593750, 0, -18739331003/97200000000, 0, 39392171/150000000, 0, 0, 0, 0, 0, 0, -98857387649/314928000000, 0, 6998627663/36450000000, 0, -16371973717/32400000000, 0, 0, 0, 0, 230796628271/874800000000, 0, 3096747/100000000, 0, 0, -274403/37500000, 0, 1578334487/8100000000, 0, -1432038521/2700000000, 0, 23908707/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -3611987563/8100000000, 0, 30368777/37500000, 0, 0, 0, 0, 0, 0, 29436391/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 777923041/4050000000, 0, -57673311/100000000, 0, -73510931/150000000, 0, 0, 0, 0, 32225789/100000000, 0, 53147149/300000000, 0, 0, -40114393/300000000, 0, -18990239/50000000, 0, 178009651/300000000, 0, 0, 0, 0, 0, 0, 9686593/20000000, 0, 0, 0, 0, 0, 0, 0, 0, -501883/1562500, 0, -18231719/100000000, 0, 0, -156254213/300000000, 0, 5415401/37500000, 0, 0, 0, 0, 0, 0, 8309577/25000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 9846129871/8100000000, 0, -3405116233/1350000000, 0, 31785819/25000000, 0, 0, 0, 0, 0, 0, 0, 0, -8140030057/2700000000, 0, 652861439/225000000, 0, 0, 0, 0, 0, 0, 112366451/75000000, 0, 0, 0, 0, -2358634403/21870000000, 0, 18874189891/9112500000, 0, -3903755437/1012500000, 0, 329325107/100000000, 0, 0, 0, 0, 0, 0, 138949881623/72900000000, 0, -50341277/37500000, 0, -586913983/150000000, 0, 0, 0, 0, -21613252613/8100000000, 0, -1749164339/300000000, 0, 0, 436521373/150000000, 0, 0, 0, 0, 0, 0, 0, -292749691/67500000, 0, 549683639/100000000, 0, 0, 0, 0, 0, 0, 1000801073/150000000, 0, 0, 0, 0, -83152033/100000000, 0, -2343599/2400000, 0, -169300207/150000000, 0, 0, 0, 0, -115837667/75000000, 0, -71081787/100000000, 0, 0, -21204779/9375000, 0, 0, 0, 0, 0, 758028451/300000000, 0, 0, 0, 0, 19927887/12500000, 0, 1016681/37500000, 0, 0, 29312437/25000000, 0, 0, 0, -217141133/300000000; 0, 0, 0, 0, 0, 0, 0, 0, 627745999/24300000000, 0, 140035627/324000000, 0, 188340239/540000000, 0, -36453371/150000000, 0, 0, 0, 0, 0, 0, -38649731/1350000000, 0, -997165309/450000000, 0, 6259187/12000000, 0, 0, 0, 0, 27767093/150000000, 0, 148539589/300000000, 0, 0, -5732541/100000000, 0, -391641361/2700000000, 0, 1442727209/900000000, 0, -11609347/15000000, 0, 0, 0, 0, 0, 0, 0, 0, 13204808351/8100000000, 0, -243897989/50000000, 0, 0, 0, 0, 0, 0, -412740119/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -672484523/1620000000, 0, -152283189/50000000, 0, 265669/625000, 0, 0, 0, 0, 53147149/300000000, 0, 998918469/100000000, 0, 0, 312719837/300000000, 0, -24046587/25000000, 0, -73358949/100000000, 0, 0, 0, 0, 0, 0, 179627059/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 147710923/60000000, 0, 231969817/300000000, 0, 0, -258777091/50000000, 0, 266855071/300000000, 0, 0, 0, 0, 0, 0, -385038/390625, 0; 0, 0, -410784169051/1312200000000, 0, 5962156427/5400000000, 0, -76230341/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 15548855317/48600000000, 0, 12652477549/109350000000, 0, -2560955669/1800000000, 0, 0, 0, 0, 0, 0, -6052902539/5400000000, 0, 538870603/600000000, 0, 0, 0, 0, 842707/1250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1022656757/4050000000, 0, -456618227/225000000, 0, 32703091/20000000, 0, 0, 0, 0, 0, 0, 1282869299/1350000000, 0, 146538961/300000000, 0, 0, 0, 0, -19454287/18750000, 0, 102345983/1640250000, 0, 43815179/100000000, 0, -13870919/9375000, 0, 0, 0, 0, 0, 0, -67403357917/109350000000, 0, 47620369/150000000, 0, 0, 0, 0, 48679003/37500000, 0, 0, 0, 0, 0, 0, 0, 0, -54378053/300000000, 0, 140877089/50000000, 0, 0, 0, 0, -63947497/25000000, 0, -7735049/50000000, 0, -8394481/60000000, 0, 0, 0, 0, 16357/390625, 0, 0, 0, 0, 0, 0, -23842001/100000000, 0, 6626819/30000000, 0, 0, 0; 0, -35973239341141/708588000000000, 0, 2016532276757/7381125000000, 0, -14094454706461/26244000000000, 0, 277129069/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 8551951/168750000, 0, 10352473/21093750, 0, -57515489/100000000, 0, 0, 0, 0, 0, 0, -669063049/900000000, 0, 205567789/300000000, 0, 0, 0, 0, 25287617/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -472197433/4050000000, 0, 441064771/4050000000, 0, 5929733/45000000, 0, 0, 0, 0, 0, 0, 425480977/1350000000, 0, -91023649/300000000, 0, 0, 0, 0, -5129669/37500000, 0, 0, 0, 83910209/2025000000, 0, 4248239/300000000, 0, -69437417/150000000, 0, 0, 0, 0, 0, 0, 36970907/100000000, 0, -243499663/100000000, 0, 0, 0, 0, 201809401/150000000, 0, 0, 0, 0, 0, 0, 6933683/30000000, 0, -6722643/100000000, 0, 0, 0, 0, -98382313/300000000, 0, 0, 0, -18095609/75000000, 0, 38942763/50000000, 0, 0, 0, 0, 206261/18750000, 0, 0, 0, 0, -37446521/300000000, 0, 0, 0, 5366141/100000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -1097583473/174960000000, 0, 24321019/303750000, 0, 453954901/1080000000, 0, -3239157/100000000, 0, 0, 0, 0, 0, 0, -16958854229/72900000000, 0, -90834787/675000000, 0, -221506437/200000000, 0, 0, 0, 0, 21728980649/32400000000, 0, 31472299/50000000, 0, 0, -489778477/600000000, 0, -57240437/1620000000, 0, -6163831/135000000, 0, 1714811/37500000, 0, 0, 0, 0, 0, 0, 0, 0, -286809703/1620000000, 0, 63492349/75000000, 0, 0, 0, 0, 0, 0, -1801417/56250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6056069837/24300000000, 0, -15175571/12500000, 0, -27821243/60000000, 0, 0, 0, 0, -40114393/300000000, 0, 312719837/300000000, 0, 0, 444417517/300000000, 0, 10809157/20000000, 0, -627021/781250, 0, 0, 0, 0, 0, 0, -30476051/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -97413431/300000000, 0, 176038929/100000000, 0, 0, -512308231/300000000, 0, -61430777/150000000, 0, 0, 0, 0, 0, 0, 63901871/150000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -33874243646147/177147000000000, 0, 28012570357247/59049000000000, 0, -75960973/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 25432057432997/59049000000000, 0, -10742056137107/19683000000000, 0, 0, 0, 0, 0, 0, -29298343/150000000, 0, 0, 0, 0, 9487822942063/531441000000000, 0, -60448476452563/177147000000000, 0, 245931047/405000000, 0, -151872439/300000000, 0, 0, 0, 0, 0, 0, -60145767112213/177147000000000, 0, 30841715368423/59049000000000, 0, 8681359/18750000, 0, 0, 0, 0, 3802627741/8100000000, 0, 84244823/150000000, 0, 0, -24944647/50000000, 0, 0, 0, 0, 0, 0, 0, 549652973/900000000, 0, -11068117/12500000, 0, 0, 0, 0, 0, 0, -83152033/100000000, 0, 0, 0, 0, 9623053/60000000, 0, -1925893/30000000, 0, 32264103/100000000, 0, 0, 0, 0, 19019023/300000000, 0, 40338731/150000000, 0, 0, 94132121/150000000, 0, 0, 0, 0, 0, -17281033/50000000, 0, 0, 0, 0, -32685197/300000000, 0, 4000589/75000000, 0, 0, -73122517/300000000, 0, 0, 0, -49499/1875000; 0, 0, 0, 0, 0, 0, 0, 0, -14107190827/656100000000, 0, -36664134101/54675000000, 0, 16085189059/12150000000, 0, -107826351/100000000, 0, 0, 0, 0, 0, 0, 43097341933/72900000000, 0, -27842401/126562500, 0, 223255717/300000000, 0, 0, 0, 0, -4751022293/8100000000, 0, 142913/1562500, 0, 0, -4290149/300000000, 0, -112689707/270000000, 0, 56764169/112500000, 0, -4056881/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 4788100543/4050000000, 0, -228628757/300000000, 0, 0, 0, 0, 0, 0, -133096781/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -34862636263/109350000000, 0, 44707657/37500000, 0, -35828227/150000000, 0, 0, 0, 0, -18990239/50000000, 0, -24046587/25000000, 0, 0, 10809157/20000000, 0, 36349137/25000000, 0, -79507559/60000000, 0, 0, 0, 0, 0, 0, -258746487/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -17329913/100000000, 0, 392472389/150000000, 0, 0, 3779927/3000000, 0, -117095269/150000000, 0, 0, 0, 0, 0, 0, -160614421/675000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -37221641/600000000, 0, -594959011/5400000000, 0, 29793137/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 272776817/1080000000, 0, 122926247/600000000, 0, 0, 0, 0, 0, 0, -10382611/60000000, 0, 0, 0, 0, -3813078499/437400000000, 0, 2864816767/145800000000, 0, 517533731/16200000000, 0, -243531/1562500, 0, 0, 0, 0, 0, 0, 13528527697/145800000000, 0, -35608981/30000000, 0, 99069541/100000000, 0, 0, 0, 0, -2422551283/16200000000, 0, 3940513/2400000, 0, 0, 480299/60000000, 0, 0, 0, 0, 0, 0, 0, 589246307/1350000000, 0, -5027841/20000000, 0, 0, 0, 0, 0, 0, -2343599/2400000, 0, 0, 0, 0, -1925893/30000000, 0, 140030509/150000000, 0, -127453651/300000000, 0, 0, 0, 0, 32705983/37500000, 0, -49248573/50000000, 0, 0, -112508513/150000000, 0, 0, 0, 0, 0, -1146721/4687500, 0, 0, 0, 0, -68872349/100000000, 0, -13835349/50000000, 0, 0, -1688347/37500000, 0, 0, 0, 79612273/120000000; 0, 0, 0, 0, 0, 0, 0, 0, 3306224171/72900000000, 0, 13510792949/24300000000, 0, -1540020599/1350000000, 0, 39469741/37500000, 0, 0, 0, 0, 0, 0, -2288952929/3037500000, 0, 122658079/168750000, 0, -338586149/300000000, 0, 0, 0, 0, 63872049/100000000, 0, -4019417/37500000, 0, 0, 9353231/150000000, 0, 883691621/1620000000, 0, -136024417/108000000, 0, 10898983/25000000, 0, 0, 0, 0, 0, 0, 0, 0, -2487599539/1620000000, 0, 651814067/300000000, 0, 0, 0, 0, 0, 0, 717329987/900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2293906087/4860000000, 0, -250201787/300000000, 0, -40166201/75000000, 0, 0, 0, 0, 178009651/300000000, 0, -73358949/100000000, 0, 0, -627021/781250, 0, -79507559/60000000, 0, 546449009/300000000, 0, 0, 0, 0, 0, 0, 130096469/60000000, 0, 0, 0, 0, 0, 0, 0, 0, -37899487/60000000, 0, -169744631/75000000, 0, 0, -21569139/50000000, 0, 8804701/15000000, 0, 0, 0, 0, 0, 0, 203973661/300000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1764054589/5400000000, 0, 1668007183/1800000000, 0, -135810223/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 3221305027/5400000000, 0, -1809258499/1800000000, 0, 0, 0, 0, 0, 0, -8584527/50000000, 0, 0, 0, 0, 4180317809/145800000000, 0, -29001330239/48600000000, 0, 599982691/600000000, 0, -286690919/300000000, 0, 0, 0, 0, 0, 0, -30036629321/48600000000, 0, 42147317/30000000, 0, 163146227/300000000, 0, 0, 0, 0, 3935453809/5400000000, 0, 9228531/20000000, 0, 0, -18628111/18750000, 0, 0, 0, 0, 0, 0, 0, 2757684043/2700000000, 0, -523315753/300000000, 0, 0, 0, 0, 0, 0, -169300207/150000000, 0, 0, 0, 0, 32264103/100000000, 0, -127453651/300000000, 0, 372316691/300000000, 0, 0, 0, 0, -678047/6000000, 0, 90646701/100000000, 0, 0, 54687097/25000000, 0, 0, 0, 0, 0, -85967771/150000000, 0, 0, 0, 0, 3557831/75000000, 0, -2557321/6000000, 0, 0, -75901577/60000000, 0, 0, 0, -6834949/200000000; 0, -10217509376803/354294000000000, 0, 15158546535553/29524500000000, 0, -8724374726083/13122000000000, 0, 25950943/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -1502045443/4050000000, 0, -612818387/2700000000, 0, -44517079/300000000, 0, 0, 0, 0, 0, 0, 551026919/1350000000, 0, 136511393/100000000, 0, 0, 0, 0, -79424909/150000000, 0, 0, 0, 0, 0, 0, 0, 0, -1255625063/4050000000, 0, 5490104339/8100000000, 0, -356069/90000000, 0, 0, 0, 0, 0, 0, 2172821437/2700000000, 0, -398088247/300000000, 0, 0, 0, 0, -20895041/50000000, 0, 0, 0, -585441593/1350000000, 0, -153269/5000000, 0, -19195949/100000000, 0, 0, 0, 0, 0, 0, 33801459/25000000, 0, -305319839/300000000, 0, 0, 0, 0, 6933683/30000000, 0, 0, 0, 0, 0, 0, 80318153/150000000, 0, -35254619/50000000, 0, 0, 0, 0, -80106067/150000000, 0, 0, 0, 2573897/3750000, 0, 65784531/100000000, 0, 0, 0, 0, 12366117/50000000, 0, 0, 0, 0, -3340679/12000000, 0, 0, 0, -63715761/100000000, 0, 0; 0, 0, -314597964541/3936600000000, 0, -235528479473/1312200000000, 0, 12490707/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -492158774291/3936600000000, 0, 10809314693/12150000000, 0, -41642423041/437400000000, 0, 0, 0, 0, 0, 0, 2692378919/52488000000, 0, -199759710047/437400000000, 0, 0, 0, 0, -1941859/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1411796797/2700000000, 0, 440532451/540000000, 0, -22333277/30000000, 0, 0, 0, 0, 0, 0, 1805126117/2700000000, 0, 36309191/75000000, 0, 0, 0, 0, -162870941/300000000, 0, -7125314849/72900000000, 0, 8975317633/12150000000, 0, -40076/1171875, 0, 0, 0, 0, 0, 0, 216640751/300000000, 0, -157326081/50000000, 0, 0, 0, 0, -54378053/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 48857507/150000000, 0, 312172429/300000000, 0, 0, 0, 0, 364068703/300000000, 0, 26310677/300000000, 0, -10616471/30000000, 0, 0, 0, 0, -611321/2000000, 0, 0, 0, 0, 0, 0, -9441657/50000000, 0, -11800987/150000000, 0, 0, 0; 0, 12700046821/437400000000, 0, -48912403541/72900000000, 0, 15395871331/16200000000, 0, -36178739/75000000, 0, 0, 0, 0, 0, 0, 0, 0, 13040004089/24300000000, 0, 100933853/300000000, 0, 53271463/150000000, 0, 0, 0, 0, 0, 0, -673348273/900000000, 0, -142206653/75000000, 0, 0, 0, 0, 249714277/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 3374273177/8100000000, 0, -8243101349/8100000000, 0, 12305041/180000000, 0, 0, 0, 0, 0, 0, -349507519/337500000, 0, 189022753/100000000, 0, 0, 0, 0, 41496967/75000000, 0, 0, 0, 15552193907/24300000000, 0, -11914651/75000000, 0, 9884083/20000000, 0, 0, 0, 0, 0, 0, -85630131/50000000, 0, 7277819/9375000, 0, 0, 0, 0, -6722643/100000000, 0, 0, 0, 0, 0, 0, -35254619/50000000, 0, 341995757/300000000, 0, 0, 0, 0, 41035759/75000000, 0, 0, 0, -313117877/300000000, 0, -10642519/15000000, 0, 0, 0, 0, -156746771/300000000, 0, 0, 0, 0, 111714563/300000000, 0, 0, 0, 284670253/300000000, 0, 0; 0, 0, -16191050513/12150000000, 0, 308964329/135000000, 0, -246978859/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 7753061303/24300000000, 0, 39106964339/8100000000, 0, -4071260863/900000000, 0, 0, 0, 0, 0, 0, -1659859273/540000000, 0, 120889307/300000000, 0, 0, 0, 0, 36324259/18750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -47530622867/24300000000, 0, -75129163/42187500, 0, 1883013/2000000, 0, 0, 0, 0, 0, 0, 8574678619/1350000000, 0, 71133847/18750000, 0, 0, 0, 0, -594164617/100000000, 0, -4249629019/12150000000, 0, 317332489/60000000, 0, -466244283/100000000, 0, 0, 0, 0, 0, 0, 148188353/75000000, 0, -4672597453/300000000, 0, 0, 0, 0, 140877089/50000000, 0, 0, 0, 0, 0, 0, 0, 0, 312172429/300000000, 0, 4189843531/300000000, 0, 0, 0, 0, -376103291/300000000, 0, -4576769/300000000, 0, -27840997/12000000, 0, 0, 0, 0, -209864189/150000000, 0, 0, 0, 0, 0, 0, -486318991/300000000, 0, 78090641/300000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -74519581/360000000, 0, 1528332931/5400000000, 0, -17761777/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 2838808169/5400000000, 0, -32839199/200000000, 0, 0, 0, 0, 0, 0, -2104441/7500000, 0, 0, 0, 0, 189582541/87480000000, 0, -30486630713/145800000000, 0, 6846622361/16200000000, 0, -77509987/150000000, 0, 0, 0, 0, 0, 0, -24557577593/145800000000, 0, -122717221/150000000, 0, 429746089/300000000, 0, 0, 0, 0, 3341080871/16200000000, 0, 307759799/150000000, 0, 0, -115983053/300000000, 0, 0, 0, 0, 0, 0, 0, 1235597179/1350000000, 0, -103270081/100000000, 0, 0, 0, 0, 0, 0, -115837667/75000000, 0, 0, 0, 0, 19019023/300000000, 0, 32705983/37500000, 0, -678047/6000000, 0, 0, 0, 0, 18775607/18750000, 0, -27467147/30000000, 0, 0, -12828797/50000000, 0, 0, 0, 0, 0, -1213693/2400000, 0, 0, 0, 0, -248312881/300000000, 0, -66433933/300000000, 0, 0, -31243647/100000000, 0, 0, 0, 421650977/600000000; 0, 0, 0, 0, 0, 0, 0, 0, 17618099/2733750000, 0, 2036603017/1350000000, 0, -2012535437/675000000, 0, 150127213/60000000, 0, 0, 0, 0, 0, 0, -23981392363/18225000000, 0, 118971097/150000000, 0, -1143947/500000, 0, 0, 0, 0, 3362532373/2025000000, 0, 4584097/150000000, 0, 0, -56983277/100000000, 0, 25028399/30000000, 0, -14727383/14062500, 0, -14254789/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -25016786219/8100000000, 0, 868353793/300000000, 0, 0, 0, 0, 0, 0, 835915861/450000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1858360639/2025000000, 0, -204771167/75000000, 0, 40537239/50000000, 0, 0, 0, 0, 9686593/20000000, 0, 179627059/300000000, 0, 0, -30476051/100000000, 0, -258746487/100000000, 0, 130096469/60000000, 0, 0, 0, 0, 0, 0, 14379417/2500000, 0, 0, 0, 0, 0, 0, 0, 0, -695337/20000000, 0, -129983563/25000000, 0, 0, -283954939/100000000, 0, 382487429/300000000, 0, 0, 0, 0, 0, 0, 79320119/100000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1755835013/8100000000, 0, 101744917/150000000, 0, -6639247/18750000, 0, 0, 0, 0, 0, 0, 0, 0, 1223855203/2700000000, 0, -207183533/225000000, 0, 0, 0, 0, 0, 0, -12667559/75000000, 0, 0, 0, 0, 9164663/162000000, 0, -1736851427/2700000000, 0, 1036511671/900000000, 0, -9419579/12500000, 0, 0, 0, 0, 0, 0, -2634768721/4050000000, 0, 193073637/100000000, 0, -29007899/50000000, 0, 0, 0, 0, 686225981/675000000, 0, -111890557/150000000, 0, 0, -241390619/300000000, 0, 0, 0, 0, 0, 0, 0, 1813893257/2700000000, 0, -170843087/150000000, 0, 0, 0, 0, 0, 0, -71081787/100000000, 0, 0, 0, 0, 40338731/150000000, 0, -49248573/50000000, 0, 90646701/100000000, 0, 0, 0, 0, -27467147/30000000, 0, 46766059/18750000, 0, 0, 9272903/6000000, 0, 0, 0, 0, 0, -37274663/75000000, 0, 0, 0, 0, 46036781/75000000, 0, 1361877/50000000, 0, 0, -11183527/37500000, 0, 0, 0, -67999693/100000000; 0, 1027248700597/29524500000000, 0, -2692430735369/4920750000000, 0, 335963736791/546750000000, 0, -9163361/60000000, 0, 0, 0, 0, 0, 0, 0, 0, 8423134801/24300000000, 0, 931309027/2700000000, 0, -243033/12500000, 0, 0, 0, 0, 0, 0, -44138233/150000000, 0, -215743927/150000000, 0, 0, 0, 0, 72052051/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 514741133/1620000000, 0, -1765348511/2700000000, 0, 14731223/300000000, 0, 0, 0, 0, 0, 0, -1217931071/1350000000, 0, 20969803/15000000, 0, 0, 0, 0, 5066869/12000000, 0, 0, 0, 5039130587/12150000000, 0, 10217349/50000000, 0, 2609053/100000000, 0, 0, 0, 0, 0, 0, -148481271/100000000, 0, 383461129/300000000, 0, 0, 0, 0, -98382313/300000000, 0, 0, 0, 0, 0, 0, -80106067/150000000, 0, 41035759/75000000, 0, 0, 0, 0, 238393577/300000000, 0, 0, 0, -30898297/50000000, 0, -61350677/75000000, 0, 0, 0, 0, -12916273/100000000, 0, 0, 0, 0, 23207753/100000000, 0, 0, 0, 178320083/300000000, 0, 0; 0, 0, 12266742487/48600000000, 0, -20993575111/8100000000, 0, 2482830737/1800000000, 0, 0, 0, 0, 0, 0, 0, 0, -6077061083/6075000000, 0, 1613159989/506250000, 0, 1714649587/900000000, 0, 0, 0, 0, 0, 0, 2915612221/1350000000, 0, -3252511099/900000000, 0, 0, 0, 0, -3005969/2500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -52457484611/24300000000, 0, 5661106559/900000000, 0, -1608902221/300000000, 0, 0, 0, 0, 0, 0, 159498347/300000000, 0, 36858013/60000000, 0, 0, 0, 0, -725587/18750000, 0, -2355389617/6075000000, 0, 38822397/25000000, 0, 820575541/300000000, 0, 0, 0, 0, 0, 0, 193395943/60000000, 0, -162259393/15000000, 0, 0, 0, 0, -63947497/25000000, 0, 0, 0, 0, 0, 0, 0, 0, 364068703/300000000, 0, -376103291/300000000, 0, 0, 0, 0, 178452297/20000000, 0, 69513847/100000000, 0, -350054069/300000000, 0, 0, 0, 0, -384879221/300000000, 0, 0, 0, 0, 0, 0, -12899419/75000000, 0, -209583917/300000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1697522122163/2624400000000, 0, 77962201141/43740000000, 0, -84632335319/97200000000, 0, 0, 0, 0, 0, 0, 0, 0, 648485387/506250000, 0, -39113959/18750000, 0, 0, 0, 0, 0, 0, -370701707/900000000, 0, 0, 0, 0, 1875871327/36450000000, 0, -28662364049/24300000000, 0, 42441409/21093750, 0, -46774253/25000000, 0, 0, 0, 0, 0, 0, -28277811683/24300000000, 0, 404774803/150000000, 0, 53483759/50000000, 0, 0, 0, 0, 47264237/36000000, 0, 106811291/100000000, 0, 0, -564235897/300000000, 0, 0, 0, 0, 0, 0, 0, 2595452681/1350000000, 0, -157720939/50000000, 0, 0, 0, 0, 0, 0, -21204779/9375000, 0, 0, 0, 0, 94132121/150000000, 0, -112508513/150000000, 0, 54687097/25000000, 0, 0, 0, 0, -12828797/50000000, 0, 9272903/6000000, 0, 0, 322466963/75000000, 0, 0, 0, 0, 0, -79067419/75000000, 0, 0, 0, 0, 34569271/300000000, 0, -9163793/12500000, 0, 0, -118040351/50000000, 0, 0, 0, -6840773/50000000; 0, 0, 605635135067/59049000000000, 0, -3699203139857/19683000000000, 0, 787363/7500000, 0, 0, 0, 0, 0, 0, 0, 0, -4568215399337/59049000000000, 0, 22174853929/72900000000, 0, 587522299007/6561000000000, 0, 0, 0, 0, 0, 0, 3020617156727/19683000000000, 0, -2089161121097/6561000000000, 0, 0, 0, 0, -12190001/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -92555561/540000000, 0, 631081441/1350000000, 0, -15025453/37500000, 0, 0, 0, 0, 0, 0, 44967139/675000000, 0, 9104369/150000000, 0, 0, 0, 0, -378751/12000000, 0, -2858220523/109350000000, 0, 8917526189/72900000000, 0, 31980857/150000000, 0, 0, 0, 0, 0, 0, 184337/800000, 0, -17201023/20000000, 0, 0, 0, 0, -7735049/50000000, 0, 0, 0, 0, 0, 0, 0, 0, 26310677/300000000, 0, -4576769/300000000, 0, 0, 0, 0, 69513847/100000000, 0, 6544361/100000000, 0, -35400397/300000000, 0, 0, 0, 0, -12376379/100000000, 0, 0, 0, 0, 0, 0, -2203843/100000000, 0, -709253/12500000, 0, 0, 0; 0, -82266639017/4723920000000, 0, 1212231566419/1968300000000, 0, -708645388633/874800000000, 0, 29003883/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -2748629669/4860000000, 0, -42926543/75000000, 0, -597949/150000000, 0, 0, 0, 0, 0, 0, 87417131/84375000, 0, 529089149/300000000, 0, 0, 0, 0, -4966143/5000000, 0, 0, 0, 0, 0, 0, 0, 0, -1716250253/4050000000, 0, 8288441749/8100000000, 0, -74913517/900000000, 0, 0, 0, 0, 0, 0, 1500205181/1350000000, 0, -599496371/300000000, 0, 0, 0, 0, -36033271/60000000, 0, 0, 0, -17291320267/24300000000, 0, 28094727/100000000, 0, -51135581/150000000, 0, 0, 0, 0, 0, 0, 32653271/20000000, 0, -1018437/5000000, 0, 0, 0, 0, -18095609/75000000, 0, 0, 0, 0, 0, 0, 2573897/3750000, 0, -313117877/300000000, 0, 0, 0, 0, -30898297/50000000, 0, 0, 0, 182620759/150000000, 0, 53814967/150000000, 0, 0, 0, 0, 41019101/60000000, 0, 0, 0, 0, -21629819/60000000, 0, 0, 0, -19527437/18750000, 0, 0; 0, 0, 122927639/607500000, 0, -2605339/300000000, 0, -10613587/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 395270381/4050000000, 0, -11255459471/8100000000, 0, 49701601/90000000, 0, 0, 0, 0, 0, 0, 48321679/225000000, 0, 160061171/300000000, 0, 0, 0, 0, -49228741/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 45421429/67500000, 0, -285393073/450000000, 0, 64433287/100000000, 0, 0, 0, 0, 0, 0, -1626587177/1350000000, 0, -15309047/20000000, 0, 0, 0, 0, 159512849/150000000, 0, 94251737/810000000, 0, -9428527673/8100000000, 0, 116184073/300000000, 0, 0, 0, 0, 0, 0, -5084269/6250000, 0, 1315843879/300000000, 0, 0, 0, 0, -8394481/60000000, 0, 0, 0, 0, 0, 0, 0, 0, -10616471/30000000, 0, -27840997/12000000, 0, 0, 0, 0, -350054069/300000000, 0, -35400397/300000000, 0, 18698257/30000000, 0, 0, 0, 0, 139389907/300000000, 0, 0, 0, 0, 0, 0, 15732437/50000000, 0, 9587203/150000000, 0, 0, 0; 0, -12950779627/218700000000, 0, 27680039039/36450000000, 0, -1215696683/1620000000, 0, 14740429/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -3303029857/8100000000, 0, 1049821/337500000, 0, -34461633/100000000, 0, 0, 0, 0, 0, 0, -627438131/2700000000, 0, 171223289/100000000, 0, 0, 0, 0, -42477493/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -2649204559/8100000000, 0, 539737309/900000000, 0, 4569009/100000000, 0, 0, 0, 0, 0, 0, 2202736303/2700000000, 0, -165727969/150000000, 0, 0, 0, 0, -107759821/300000000, 0, 0, 0, -2407133569/8100000000, 0, -2336477/2000000, 0, 65756273/150000000, 0, 0, 0, 0, 0, 0, 704127313/300000000, 0, -207278917/75000000, 0, 0, 0, 0, 38942763/50000000, 0, 0, 0, 0, 0, 0, 65784531/100000000, 0, -10642519/15000000, 0, 0, 0, 0, -61350677/75000000, 0, 0, 0, 53814967/150000000, 0, 95099/48000, 0, 0, 0, 0, -16021543/18750000, 0, 0, 0, 0, -15012583/50000000, 0, 0, 0, -4484253/10000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -384386266363/13122000000000, 0, -826665925733/9841500000000, 0, -63687990911/2187000000000, 0, -33217893/100000000, 0, 0, 0, 0, 0, 0, 3698973868447/6561000000000, 0, -3031170022567/3280500000000, 0, 1128677984321/729000000000, 0, 0, 0, 0, -598242030253/874800000000, 0, -87805673/300000000, 0, 0, 8632651/18750000, 0, -1202107/4000000, 0, 624850247/450000000, 0, -51777181/75000000, 0, 0, 0, 0, 0, 0, 0, 0, 959240011/810000000, 0, -493779329/150000000, 0, 0, 0, 0, 0, 0, -610501693/900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1083499931/2025000000, 0, 40282907/100000000, 0, 78075701/60000000, 0, 0, 0, 0, -501883/1562500, 0, 147710923/60000000, 0, 0, -97413431/300000000, 0, -17329913/100000000, 0, -37899487/60000000, 0, 0, 0, 0, 0, 0, -695337/20000000, 0, 0, 0, 0, 0, 0, 0, 0, 154174173/100000000, 0, -36674433/50000000, 0, 0, -40704443/300000000, 0, 114297107/300000000, 0, 0, 0, 0, 0, 0, -26940131/25000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 969788197/2025000000, 0, -2823051637/2700000000, 0, 80014703/150000000, 0, 0, 0, 0, 0, 0, 0, 0, -342360329/300000000, 0, 174984359/150000000, 0, 0, 0, 0, 0, 0, 27508191/50000000, 0, 0, 0, 0, -10039185427/218700000000, 0, 60827830009/72900000000, 0, -496504987/324000000, 0, 391282607/300000000, 0, 0, 0, 0, 0, 0, 57847493023/72900000000, 0, -36265739/50000000, 0, -9083041/6250000, 0, 0, 0, 0, -9109647559/8100000000, 0, -102691529/50000000, 0, 0, 359407519/300000000, 0, 0, 0, 0, 0, 0, 0, -1152760013/675000000, 0, 226219221/100000000, 0, 0, 0, 0, 0, 0, 758028451/300000000, 0, 0, 0, 0, -17281033/50000000, 0, -1146721/4687500, 0, -85967771/150000000, 0, 0, 0, 0, -1213693/2400000, 0, -37274663/75000000, 0, 0, -79067419/75000000, 0, 0, 0, 0, 0, 30098171/30000000, 0, 0, 0, 0, 165010009/300000000, 0, 842093/60000000, 0, 0, 39692381/75000000, 0, 0, 0, -33560867/150000000; 0, 0, 0, 0, 0, 0, 0, 0, 371027959/36450000000, 0, -8945261653/8100000000, 0, 182366639/60000000, 0, -41997469/20000000, 0, 0, 0, 0, 0, 0, 7464249467/12150000000, 0, -292530311/450000000, 0, 28400843/75000000, 0, 0, 0, 0, -53200699/100000000, 0, 12655411/20000000, 0, 0, -104524051/300000000, 0, -4882064477/8100000000, 0, 171940369/540000000, 0, 57475033/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 17693581079/8100000000, 0, -81608967/100000000, 0, 0, 0, 0, 0, 0, -725957083/450000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1394653073/4050000000, 0, 9271769/20000000, 0, -555526577/300000000, 0, 0, 0, 0, -18231719/100000000, 0, 231969817/300000000, 0, 0, 176038929/100000000, 0, 392472389/150000000, 0, -169744631/75000000, 0, 0, 0, 0, 0, 0, -129983563/25000000, 0, 0, 0, 0, 0, 0, 0, 0, -36674433/50000000, 0, 2033254241/300000000, 0, 0, 10200479/100000000, 0, -112504583/75000000, 0, 0, 0, 0, 0, 0, 12477779/100000000, 0; 0, 0, 5637909407/48600000000, 0, 783771037/5400000000, 0, -251657/2000000, 0, 0, 0, 0, 0, 0, 0, 0, 6128812937/48600000000, 0, -140556503/126562500, 0, 489900619/1800000000, 0, 0, 0, 0, 0, 0, 29269211/5400000000, 0, 1058206057/1800000000, 0, 0, 0, 0, -311557/9375000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2269336673/4050000000, 0, -1054012309/1350000000, 0, 218573909/300000000, 0, 0, 0, 0, 0, 0, -718139383/900000000, 0, -162012061/300000000, 0, 0, 0, 0, 2125369/3125000, 0, 1127343319/12150000000, 0, -121533107/150000000, 0, 9283873/150000000, 0, 0, 0, 0, 0, 0, -2804159/4000000, 0, 171163713/50000000, 0, 0, 0, 0, 16357/390625, 0, 0, 0, 0, 0, 0, 0, 0, -611321/2000000, 0, -209864189/150000000, 0, 0, 0, 0, -384879221/300000000, 0, -12376379/100000000, 0, 139389907/300000000, 0, 0, 0, 0, 11783177/30000000, 0, 0, 0, 0, 0, 0, 10839827/50000000, 0, 26010517/300000000, 0, 0, 0; 0, -16370723/9112500000, 0, 3393532699/24300000000, 0, -1656755659/2700000000, 0, 33269827/50000000, 0, 0, 0, 0, 0, 0, 0, 0, -388622093/2700000000, 0, -109847267/450000000, 0, -27986551/100000000, 0, 0, 0, 0, 0, 0, 951038657/1350000000, 0, 87799201/100000000, 0, 0, 0, 0, -43004321/60000000, 0, 0, 0, 0, 0, 0, 0, 0, -877305257/4050000000, 0, 1710819299/2700000000, 0, -7969337/75000000, 0, 0, 0, 0, 0, 0, 331029047/540000000, 0, -67150091/50000000, 0, 0, 0, 0, -6653581/18750000, 0, 0, 0, -3410348987/8100000000, 0, 454344167/300000000, 0, -137805207/100000000, 0, 0, 0, 0, 0, 0, -15505697/50000000, 0, 98871193/150000000, 0, 0, 0, 0, 206261/18750000, 0, 0, 0, 0, 0, 0, 12366117/50000000, 0, -156746771/300000000, 0, 0, 0, 0, -12916273/100000000, 0, 0, 0, 41019101/60000000, 0, -16021543/18750000, 0, 0, 0, 0, 82881091/50000000, 0, 0, 0, 0, -7371483/50000000, 0, 0, 0, -30275037/50000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -317833151/10935000000, 0, -53206929443/48600000000, 0, 4846400219/5400000000, 0, -244499043/200000000, 0, 0, 0, 0, 0, 0, 17113714763/14580000000, 0, 34520417/90000000, 0, 101281113/40000000, 0, 0, 0, 0, -28858337399/16200000000, 0, -65604361/75000000, 0, 0, 684054277/600000000, 0, -154820513/324000000, 0, 1389828539/2700000000, 0, -4266763/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 953575951/675000000, 0, -197649083/150000000, 0, 0, 0, 0, 0, 0, -14562971/60000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -17939325661/24300000000, 0, 214252693/50000000, 0, 11393807/20000000, 0, 0, 0, 0, -156254213/300000000, 0, -258777091/50000000, 0, 0, -512308231/300000000, 0, 3779927/3000000, 0, -21569139/50000000, 0, 0, 0, 0, 0, 0, -283954939/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -40704443/300000000, 0, 10200479/100000000, 0, 0, 334647991/60000000, 0, -28189163/50000000, 0, 0, 0, 0, 0, 0, -49871599/60000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1939485563/8100000000, 0, -59912177/150000000, 0, 48499/250000, 0, 0, 0, 0, 0, 0, 0, 0, -324775477/540000000, 0, 8348883/25000000, 0, 0, 0, 0, 0, 0, 4794247/15000000, 0, 0, 0, 0, -776278973/72900000000, 0, 7453435649/24300000000, 0, -32006861/54000000, 0, 90095047/150000000, 0, 0, 0, 0, 0, 0, 6651947861/24300000000, 0, 144656263/300000000, 0, -399502687/300000000, 0, 0, 0, 0, -13057369/33750000, 0, -46881923/25000000, 0, 0, 49436181/100000000, 0, 0, 0, 0, 0, 0, 0, -1319956049/1350000000, 0, 4622641/4000000, 0, 0, 0, 0, 0, 0, 19927887/12500000, 0, 0, 0, 0, -32685197/300000000, 0, -68872349/100000000, 0, 3557831/75000000, 0, 0, 0, 0, -248312881/300000000, 0, 46036781/75000000, 0, 0, 34569271/300000000, 0, 0, 0, 0, 0, 165010009/300000000, 0, 0, 0, 0, 216087859/300000000, 0, 1864779/25000000, 0, 0, 15702869/75000000, 0, 0, 0, -53167681/100000000; 0, 0, 0, 0, 0, 0, 0, 0, 228800429/36450000000, 0, 7545833437/24300000000, 0, -1819127303/2700000000, 0, 70297319/150000000, 0, 0, 0, 0, 0, 0, -270584783/1518750000, 0, -78585713/1350000000, 0, -6687487/300000000, 0, 0, 0, 0, 47593/375000, 0, -19697291/150000000, 0, 0, 41799611/300000000, 0, 1248998783/8100000000, 0, 452137/270000000, 0, -730741/6250000, 0, 0, 0, 0, 0, 0, 0, 0, -2836411183/8100000000, 0, -83206403/300000000, 0, 0, 0, 0, 0, 0, 142881949/900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1108640497/24300000000, 0, -137082629/300000000, 0, 109509179/300000000, 0, 0, 0, 0, 5415401/37500000, 0, 266855071/300000000, 0, 0, -61430777/150000000, 0, -117095269/150000000, 0, 8804701/15000000, 0, 0, 0, 0, 0, 0, 382487429/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 114297107/300000000, 0, -112504583/75000000, 0, 0, -28189163/50000000, 0, 143713111/300000000, 0, 0, 0, 0, 0, 0, -29874427/300000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -146434999/4050000000, 0, 422112637/2700000000, 0, -3573897/20000000, 0, 0, 0, 0, 0, 0, 0, 0, 378310073/2700000000, 0, -108336161/450000000, 0, 0, 0, 0, 0, 0, -1734067/12000000, 0, 0, 0, 0, 1028868833/72900000000, 0, -1369692499/12150000000, 0, 568406297/2700000000, 0, 299709/6250000, 0, 0, 0, 0, 0, 0, -32228551/194400000, 0, 4546383/12500000, 0, -26612999/300000000, 0, 0, 0, 0, 225005371/540000000, 0, -84920159/300000000, 0, 0, -3996667/100000000, 0, 0, 0, 0, 0, 0, 0, -50235709/2700000000, 0, 72083/3000000, 0, 0, 0, 0, 0, 0, 1016681/37500000, 0, 0, 0, 0, 4000589/75000000, 0, -13835349/50000000, 0, -2557321/6000000, 0, 0, 0, 0, -66433933/300000000, 0, 1361877/50000000, 0, 0, -9163793/12500000, 0, 0, 0, 0, 0, 842093/60000000, 0, 0, 0, 0, 1864779/25000000, 0, 96520009/100000000, 0, 0, 157984513/150000000, 0, 0, 0, -45869463/100000000; 0, 56539560107/3936600000000, 0, -167299813867/656100000000, 0, 50130717257/145800000000, 0, -13747657/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 466208183/2430000000, 0, 77412767/900000000, 0, 1705567/20000000, 0, 0, 0, 0, 0, 0, -299247347/1350000000, 0, -33320667/50000000, 0, 0, 0, 0, 3294041/12000000, 0, 0, 0, 0, 0, 0, 0, 0, 1283119013/8100000000, 0, -1376940569/4050000000, 0, -3713317/180000000, 0, 0, 0, 0, 0, 0, -107923649/270000000, 0, 12270949/18750000, 0, 0, 0, 0, 5474887/25000000, 0, 0, 0, 5411040839/24300000000, 0, -1554641/100000000, 0, 1352447/12500000, 0, 0, 0, 0, 0, 0, -66430713/100000000, 0, 31514551/60000000, 0, 0, 0, 0, -37446521/300000000, 0, 0, 0, 0, 0, 0, -3340679/12000000, 0, 111714563/300000000, 0, 0, 0, 0, 23207753/100000000, 0, 0, 0, -21629819/60000000, 0, -15012583/50000000, 0, 0, 0, 0, -7371483/50000000, 0, 0, 0, 0, 47268181/300000000, 0, 0, 0, 4938161/15000000, 0, 0; 0, 0, 132452146847/874800000000, 0, -54029788211/291600000000, 0, 1892287/36000000, 0, 0, 0, 0, 0, 0, 0, 0, 254580613/874800000000, 0, -5683390211/8100000000, 0, 47113771763/97200000000, 0, 0, 0, 0, 0, 0, 16822879987/58320000000, 0, 1554171053/19440000000, 0, 0, 0, 0, -56120659/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7774143679/24300000000, 0, -3587107/168750000, 0, 8588679/100000000, 0, 0, 0, 0, 0, 0, -422967617/540000000, 0, -75389573/150000000, 0, 0, 0, 0, 278758/390625, 0, 682522771/12150000000, 0, -123968263/180000000, 0, 137563237/300000000, 0, 0, 0, 0, 0, 0, -36428941/100000000, 0, 56971347/25000000, 0, 0, 0, 0, -23842001/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -9441657/50000000, 0, -486318991/300000000, 0, 0, 0, 0, -12899419/75000000, 0, -2203843/100000000, 0, 15732437/50000000, 0, 0, 0, 0, 10839827/50000000, 0, 0, 0, 0, 0, 0, 16123469/75000000, 0, -1767059/300000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 373705687429/1312200000000, 0, -31771846909/43740000000, 0, 13887250531/48600000000, 0, 0, 0, 0, 0, 0, 0, 0, -979835221/2025000000, 0, 158044691/225000000, 0, 0, 0, 0, 0, 0, 35748389/450000000, 0, 0, 0, 0, -536964361/72900000000, 0, 5075316077/12150000000, 0, -931920473/1350000000, 0, 88957593/100000000, 0, 0, 0, 0, 0, 0, 4785994091/12150000000, 0, -205833529/300000000, 0, -26742619/30000000, 0, 0, 0, 0, -359211517/1350000000, 0, -101080771/100000000, 0, 0, 253931059/300000000, 0, 0, 0, 0, 0, 0, 0, -2676477107/2700000000, 0, 162495539/100000000, 0, 0, 0, 0, 0, 0, 29312437/25000000, 0, 0, 0, 0, -73122517/300000000, 0, -1688347/37500000, 0, -75901577/60000000, 0, 0, 0, 0, -31243647/100000000, 0, -11183527/37500000, 0, 0, -118040351/50000000, 0, 0, 0, 0, 0, 39692381/75000000, 0, 0, 0, 0, 15702869/75000000, 0, 157984513/150000000, 0, 0, 290402633/150000000, 0, 0, 0, -23341727/50000000; 0, 0, -93154049/2700000000, 0, 303651067/1350000000, 0, -34649263/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 1313881247/16200000000, 0, -1059722591/5400000000, 0, -8504363/45000000, 0, 0, 0, 0, 0, 0, -273701669/1350000000, 0, 29234873/100000000, 0, 0, 0, 0, 6893681/60000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 685135459/4860000000, 0, -675766829/1350000000, 0, 628927/1500000, 0, 0, 0, 0, 0, 0, 24045227/675000000, 0, 3429/20000000, 0, 0, 0, 0, -20387323/300000000, 0, 128149609/5400000000, 0, -253473019/5400000000, 0, -82076371/300000000, 0, 0, 0, 0, 0, 0, -16148023/75000000, 0, 62590079/100000000, 0, 0, 0, 0, 6626819/30000000, 0, 0, 0, 0, 0, 0, 0, 0, -11800987/150000000, 0, 78090641/300000000, 0, 0, 0, 0, -209583917/300000000, 0, -709253/12500000, 0, 9587203/150000000, 0, 0, 0, 0, 26010517/300000000, 0, 0, 0, 0, 0, 0, -1767059/300000000, 0, 5836049/100000000, 0, 0, 0; 0, 9660510823/437400000000, 0, -171108761657/291600000000, 0, 12917171419/16200000000, 0, -402183869/1200000000, 0, 0, 0, 0, 0, 0, 0, 0, 502262467/1012500000, 0, 1215590077/2700000000, 0, 15700519/150000000, 0, 0, 0, 0, 0, 0, -147587681/180000000, 0, -50453683/30000000, 0, 0, 0, 0, 10619929/12500000, 0, 0, 0, 0, 0, 0, 0, 0, 3163029881/8100000000, 0, -7544981407/8100000000, 0, 63698341/900000000, 0, 0, 0, 0, 0, 0, -2762780459/2700000000, 0, 546583421/300000000, 0, 0, 0, 0, 6789253/12500000, 0, 0, 0, 422087513/675000000, 0, -54796969/225000000, 0, 19305497/50000000, 0, 0, 0, 0, 0, 0, -150754673/100000000, 0, 14295043/30000000, 0, 0, 0, 0, 5366141/100000000, 0, 0, 0, 0, 0, 0, -63715761/100000000, 0, 284670253/300000000, 0, 0, 0, 0, 178320083/300000000, 0, 0, 0, -19527437/18750000, 0, -4484253/10000000, 0, 0, 0, 0, -30275037/50000000, 0, 0, 0, 0, 4938161/15000000, 0, 0, 0, 45869463/50000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 5982938621/218700000000, 0, 1645523021/5400000000, 0, -79564229/270000000, 0, 171366383/300000000, 0, 0, 0, 0, 0, 0, -190112784833/291600000000, 0, 3515052271/5400000000, 0, -240441953/150000000, 0, 0, 0, 0, 13622648143/16200000000, 0, 2576833/7500000, 0, 0, -620183191/1200000000, 0, 5503880557/16200000000, 0, -6159277619/5400000000, 0, 49762057/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -20017498577/16200000000, 0, 4868839609/1800000000, 0, 0, 0, 0, 0, 0, 281923331/450000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1449098729/2700000000, 0, -308948329/300000000, 0, -1162769/1200000, 0, 0, 0, 0, 8309577/25000000, 0, -385038/390625, 0, 0, 63901871/150000000, 0, -160614421/675000000, 0, 203973661/300000000, 0, 0, 0, 0, 0, 0, 79320119/100000000, 0, 0, 0, 0, 0, 0, 0, 0, -26940131/25000000, 0, 12477779/100000000, 0, 0, -49871599/60000000, 0, -29874427/300000000, 0, 0, 0, 0, 0, 0, 23341727/25000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -192173527/3240000000, 0, -26077811/1800000000, 0, 8522623/150000000, 0, 0, 0, 0, 0, 0, 0, 0, 252117751/1800000000, 0, 290615933/1800000000, 0, 0, 0, 0, 0, 0, -18356599/300000000, 0, 0, 0, 0, -763341631/87480000000, 0, 4423748149/291600000000, 0, -21470591/16200000000, 0, -214561403/1200000000, 0, 0, 0, 0, 0, 0, 14463654193/291600000000, 0, -243246023/300000000, 0, 163410001/200000000, 0, 0, 0, 0, -2254946897/16200000000, 0, 4818173/4000000, 0, 0, -98682629/1200000000, 0, 0, 0, 0, 0, 0, 0, 1094282569/2700000000, 0, -10437151/25000000, 0, 0, 0, 0, 0, 0, -217141133/300000000, 0, 0, 0, 0, -49499/1875000, 0, 79612273/120000000, 0, -6834949/200000000, 0, 0, 0, 0, 421650977/600000000, 0, -67999693/100000000, 0, 0, -6840773/50000000, 0, 0, 0, 0, 0, -33560867/150000000, 0, 0, 0, 0, -53167681/100000000, 0, -45869463/100000000, 0, 0, -23341727/50000000, 0, 0, 0, 37021753/60000000];


==> data2.txt <==
\\ This is the file data2.txt from the paper "Three-point bounds for energy
\\ minimization" by Henry Cohn and Jeechul Woo.  It contains the data needed
\\ to deal with the potential function t^3.

L = vector(7);
c = 7410856573/316465734375;
L[1] = [5448488884528427/1129678238026406250, -4118048660747426323/289197628934760000000, -79909268660491/1210665113280000, 7516490979473521/39234517560000000, -20277281675752627/170016242760000000; -4118048660747426323/289197628934760000000, 187124330468954740033/3084774708637440000000, 624273899702685997/11299541057280000000, -11407184257077751/83700304128000000, 60157155721979063/1813506589440000000; -79909268660491/1210665113280000, 624273899702685997/11299541057280000000, 5219688931883161679/2331651329280000000, -5189320464861578909/777217109760000000, 392170389522833123/86357456640000000; 7516490979473521/39234517560000000, -11407184257077751/83700304128000000, -5189320464861578909/777217109760000000, 5163477041518293899/259072369920000000, -391226674729879913/28785818880000000; -20277281675752627/170016242760000000, 60157155721979063/1813506589440000000, 392170389522833123/86357456640000000, -391226674729879913/28785818880000000, 328314057777701/35147520000000];
L[2] = [2037932221576282813819/9254324125912320000000, -2561313236232438287/44068210123392000000, -7822438350878259179/16321559304960000000, 123534604762825121/340032485520000000; -2561313236232438287/44068210123392000000, 10491517595066760211/16321559304960000000, -197153126854032359/72864104040000000, 1675102250631363523/777217109760000000; -7822438350878259179/16321559304960000000, -197153126854032359/72864104040000000, 10550473085213620987/604502196480000000, -45736208794877501/2878581888000000; 123534604762825121/340032485520000000, 1675102250631363523/777217109760000000, -45736208794877501/2878581888000000, 5286248542620203/316327680000000];
L[3] = [19617482140214849/1129678238026406250, 184784317669354111/6885657831780000000, -43597/3000000, -14021/375000; 184784317669354111/6885657831780000000, 418322114358434341/2040194913120000000, -514747551530175947/1632155930496000000, 589087513942515481/2720259884160000000; -43597/3000000, -514747551530175947/1632155930496000000, 337715597000503907/75562774560000000, -408357521206158431/60450219648000000; -14021/375000, 589087513942515481/2720259884160000000, -408357521206158431/60450219648000000, 236728116428291/22142937600000];
L[4] = [526220361542682439/6528623721984000000, -3318794051002333/113344161840000000, -933447526185683/44777940480000000; -3318794051002333/113344161840000000, 336895123283443223/453376647360000000, -86048366528073113/50375183040000000; -933447526185683/44777940480000000, -86048366528073113/50375183040000000, 1980274117399993/492065280000000];
L[5] = [3872633039612/996188922421875, -1584235927594843/510048728280000000, 2327781471200347/170016242760000000; -1584235927594843/510048728280000000, 10737956648603477/120900439296000000, -489544992897535837/1813506589440000000; 2327781471200347/170016242760000000, -489544992897535837/1813506589440000000, 219277414849379/265715251200000];
L[6] = [13416087365467531/3627013178880000000, -13608979018305199/725402635776000000; -13608979018305199/725402635776000000, 1613614479566191/13285762560000000];
L[7] = [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0; 0, 61040471371/3188646000000, 0, -26521224619/850305600000, 0, 423535157/11809800000, 0, -1649531/48600000, 0, 0, 0, 0, 0, 0, 0, 0, -109076478733/1417176000000, 0, 5576741941/177147000000, 0, 53291027/2916000000, 0, 0, 0, 0, 0, 0, 39100797397/472392000000, 0, 7739633807/94478400000, 0, 0, 0, 0, -14182373419/236196000000, 0, 0, 0, 0, 0, 0, 0, 0, 3797494507/318864600000, 0, 86696054743/1275458400000, 0, -15516950981/118098000000, 0, 0, 0, 0, 0, 0, -97543101983/4251528000000, 0, -197374833467/2125764000000, 0, 0, 0, 0, 45166528819/1417176000000, 0, 0, 0, -349555819571/4251528000000, 0, 10706615569/236196000000, 0, 194326681/2916000000, 0, 0, 0, 0, 0, 0, 762139548523/4251528000000, 0, -25937543/729000000, 0, 0, 0, 0, -4205870707/88573500000, 0, 0, 0, 0, 0, 0, -36063645323/1417176000000, 0, -294246367/4374000000, 0, 0, 0, 0, -5766375301/472392000000, 0, 0, 0, 21550307827/236196000000, 0, -1111559/1093500000, 0, 0, 0, 0, -5356573/546750000, 0, 0, 0, 0, 721301521/39366000000, 0, 0, 0, -197527681/4374000000, 0, 0; 0, 0, 17444556799/141717600000, 0, -16143260831/118098000000, 0, -492631/21600000, 0, 0, 0, 0, 0, 0, 0, 0, -45515603981/850305600000, 0, -539202786611/1417176000000, 0, 27808155371/78732000000, 0, 0, 0, 0, 0, 0, 19277815921/118098000000, 0, 16404846581/78732000000, 0, 0, 0, 0, -50076883/486000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3450176891/637729200000, 0, 3044922311/15746400000, 0, -31158677/243000000, 0, 0, 0, 0, 0, 0, -79571081461/2125764000000, 0, -9828515683/26244000000, 0, 0, 0, 0, 24172079347/236196000000, 0, -57784890559/1417176000000, 0, -34445669597/157464000000, 0, 65370581/243000000, 0, 0, 0, 0, 0, 0, 4551845243/17714700000, 0, 36897613/121500000, 0, 0, 0, 0, -4972726067/13122000000, 0, 0, 0, 0, 0, 0, 0, 0, 1893582487/39366000000, 0, -64132291/243000000, 0, 0, 0, 0, 58842647/486000000, 0, -2848945361/236196000000, 0, 26637757/243000000, 0, 0, 0, 0, 146562947/1458000000, 0, 0, 0, 0, 0, 0, -756927691/4374000000, 0, 8492059/1458000000, 0, 0, 0; 0, -26521224619/850305600000, 0, 345217321/1640250000, 0, -94662199/699840000, 0, -10434767/486000000, 0, 0, 0, 0, 0, 0, 0, 0, 26373675301/472392000000, 0, -21937066549/59049000000, 0, 11690183/60750000, 0, 0, 0, 0, 0, 0, -1172755577/19683000000, 0, -7972097377/39366000000, 0, 0, 0, 0, 27725282093/157464000000, 0, 0, 0, 0, 0, 0, 0, 0, -9847507259/531441000000, 0, -13004067361/106288200000, 0, 4576761991/19683000000, 0, 0, 0, 0, 0, 0, 2071291483/70858800000, 0, 29992158611/177147000000, 0, 0, 0, 0, -1034934617/23619600000, 0, 0, 0, 27131268679/708588000000, 0, -5835125017/19683000000, 0, 17447287/486000000, 0, 0, 0, 0, 0, 0, 79985704823/354294000000, 0, 4555619/20250000, 0, 0, 0, 0, -208796143/922640625, 0, 0, 0, 0, 0, 0, 4752694373/118098000000, 0, 87645647/729000000, 0, 0, 0, 0, 1336302079/39366000000, 0, 0, 0, -1485786163/19683000000, 0, -5232239/291600000, 0, 0, 0, 0, -436930057/1458000000, 0, 0, 0, 0, -6516943/205031250, 0, 0, 0, 374593067/2916000000, 0, 0; 0, 0, -16143260831/118098000000, 0, 1369506191/2916000000, 0, -71621069/324000000, 0, 0, 0, 0, 0, 0, 0, 0, 128399101861/1417176000000, 0, -6317820391/472392000000, 0, -6642464897/13122000000, 0, 0, 0, 0, 0, 0, -4335028969/19683000000, 0, 2860153507/8748000000, 0, 0, 0, 0, 17338679/162000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 12433751609/2125764000000, 0, -87281657/328050000, 0, 10132603/27000000, 0, 0, 0, 0, 0, 0, 37126210549/177147000000, 0, -551937883/4374000000, 0, 0, 0, 0, -10444031437/78732000000, 0, 16536517903/472392000000, 0, 6222326413/52488000000, 0, -17589737/27000000, 0, 0, 0, 0, 0, 0, -4370892703/29524500000, 0, 551239/1800000, 0, 0, 0, 0, 23913199/162000000, 0, 0, 0, 0, 0, 0, 0, 0, -698986063/13122000000, 0, 9132269/20250000, 0, 0, 0, 0, -1209733/4050000, 0, -6367135819/78732000000, 0, 2000993/9000000, 0, 0, 0, 0, -39385649/486000000, 0, 0, 0, 0, 0, 0, 37733947/1458000000, 0, 21090317/486000000, 0, 0, 0; 0, 423535157/11809800000, 0, -94662199/699840000, 0, 41520029/97200000, 0, -271009/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -5889583601/52488000000, 0, -1055660531/6561000000, 0, -17657477/108000000, 0, 0, 0, 0, 0, 0, 2714062613/17496000000, 0, 2031618887/3499200000, 0, 0, 0, 0, -52947793/349920000, 0, 0, 0, 0, 0, 0, 0, 0, 1390945777/29524500000, 0, 89004859/1889568000, 0, -1221353537/4374000000, 0, 0, 0, 0, 0, 0, -2670816547/31492800000, 0, -4692373991/78732000000, 0, 0, 0, 0, 1876039751/10497600000, 0, 0, 0, -9807901163/157464000000, 0, -2529267083/8748000000, 0, 10235629/108000000, 0, 0, 0, 0, 0, 0, 64284965443/157464000000, 0, 15788243/27000000, 0, 0, 0, 0, -4074909479/6561000000, 0, 0, 0, 0, 0, 0, -1112376583/10497600000, 0, 1841333/162000000, 0, 0, 0, 0, -712056137/3499200000, 0, 0, 0, 223499591/1749600000, 0, 4046671/10125000, 0, 0, 0, 0, -563467/2025000, 0, 0, 0, 0, 252367843/1458000000, 0, 0, 0, -34203307/162000000, 0, 0; 0, 0, -492631/21600000, 0, -71621069/324000000, 0, 29687/120000, 0, 0, 0, 0, 0, 0, 0, 0, -353489/24300000, 0, 136113911/324000000, 0, -4533271/108000000, 0, 0, 0, 0, 0, 0, -66859/27000000, 0, -31173/62500, 0, 0, 0, 0, 59713/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6234276511/236196000000, 0, -905509/12960000, 0, -198799/1000000, 0, 0, 0, 0, 0, 0, -11427599209/78732000000, 0, 823921/1440000, 0, 0, 0, 0, 159672209/4374000000, 0, 2727823/121500000, 0, 364993/3000000, 0, 27277/150000, 0, 0, 0, 0, 0, 0, -158839/1000000, 0, -357629/750000, 0, 0, 0, 0, 32461/125000, 0, 0, 0, 0, 0, 0, 0, 0, -70261/1500000, 0, 14381/180000, 0, 0, 0, 0, -144287/18000000, 0, 197357/3000000, 0, -89249/300000, 0, 0, 0, 0, -84473/1500000, 0, 0, 0, 0, 0, 0, 207589/1125000, 0, -16639/600000, 0, 0, 0; 0, -1649531/48600000, 0, -10434767/486000000, 0, -271009/1000000, 0, 1291543/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 197983511/1166400000, 0, 8388799/27000000, 0, -80181/250000, 0, 0, 0, 0, 0, 0, -68714377/486000000, 0, -432017/1500000, 0, 0, 0, 0, 14107831/216000000, 0, 0, 0, 0, 0, 0, 0, 0, -1051453/81000000, 0, -1296209/9000000, 0, 326703/1000000, 0, 0, 0, 0, 0, 0, -718859/27000000, 0, 13739/50000, 0, 0, 0, 0, -171131/1500000, 0, 0, 0, 173403139/972000000, 0, 1119673/3000000, 0, -1297527/2000000, 0, 0, 0, 0, 0, 0, -511453/750000, 0, -165971/750000, 0, 0, 0, 0, 23743/75000, 0, 0, 0, 0, 0, 0, 41433/1000000, 0, 72583/1500000, 0, 0, 0, 0, 425869/1500000, 0, 0, 0, -750803/3000000, 0, 582583/6000000, 0, 0, 0, 0, 1516207/6000000, 0, 0, 0, 0, -97423/1000000, 0, 0, 0, 832403/12000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 61040471371/3188646000000, 0, -10649855749/118098000000, 0, 14592692393/157464000000, 0, -30716519/1458000000, 0, 0, 0, 0, 0, 0, -184177253/23619600000, 0, 3777699173/1417176000000, 0, -614723179/52488000000, 0, 0, 0, 0, 7272756751/472392000000, 0, 5551117/60750000, 0, 0, -2096399/81000000, 0, 198148987/9841500000, 0, -37327657/820125000, 0, 14478731/364500000, 0, 0, 0, 0, 0, 0, 0, 0, 14087381/984150000, 0, 4082491/182250000, 0, 0, 0, 0, 0, 0, -23169649/218700000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -358211843749/4251528000000, 0, 373379016673/1417176000000, 0, -20300737/182250000, 0, 0, 0, 0, 230731381/3690562500, 0, -55084891/364500000, 0, 0, 51971/23328000, 0, -7901821/364500000, 0, -16315829/364500000, 0, 0, 0, 0, 0, 0, -32836801/1093500000, 0, 0, 0, 0, 0, 0, 0, 0, 236979829/8748000000, 0, 4311091/182250000, 0, 0, 1485679/97200000, 0, 2315777/91125000, 0, 0, 0, 0, 0, 0, 21716641/4374000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1976312453/39366000000, 0, -751209577/13122000000, 0, 44398493/1093500000, 0, 0, 0, 0, 0, 0, 0, 0, -329566739/1944000000, 0, 111612919/1166400000, 0, 0, 0, 0, 0, 0, 22407233/243000000, 0, 0, 0, 0, -19586126869/3188646000000, 0, 33620819851/425152800000, 0, -30201766541/236196000000, 0, 45622151/324000000, 0, 0, 0, 0, 0, 0, 72696953753/1062882000000, 0, -9078030457/141717600000, 0, -24480961/123018750, 0, 0, 0, 0, -13514160943/141717600000, 0, -6770689/32400000, 0, 0, 4637330617/39366000000, 0, 0, 0, 0, 0, 0, 0, -34843905409/157464000000, 0, 1813608917/10497600000, 0, 0, 0, 0, 0, 0, 2975393/6750000, 0, 0, 0, 0, -9840093037/708588000000, 0, -162467/5062500, 0, -1652627/18000000, 0, 0, 0, 0, -109409/16200000, 0, 4761131/81000000, 0, 0, -975536191/6561000000, 0, 0, 0, 0, 0, 4072847/27000000, 0, 0, 0, 0, 83153/9000000, 0, -5176997/81000000, 0, 0, -12592849/205031250, 0, 0, 0, 233849/5062500; 0, 0, 0, 0, 0, 0, 0, 0, -10649855749/118098000000, 0, 113356649347/177147000000, 0, -39578841643/78732000000, 0, 10277851/60750000, 0, 0, 0, 0, 0, 0, -15235026301/177147000000, 0, -4007054921/9841500000, 0, -3005100739/26244000000, 0, 0, 0, 0, 6444251893/78732000000, 0, -14821367/60750000, 0, 0, 23920241/194400000, 0, -274807567/6561000000, 0, -32322949/1093500000, 0, -16670369/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -467408473/3280500000, 0, 198553/750000, 0, 0, 0, 0, 0, 0, 22327283/45562500, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 151969772897/354294000000, 0, -196170819553/118098000000, 0, 10573877/30375000, 0, 0, 0, 0, 3786937/54675000, 0, 159729197/121500000, 0, 0, -156222661/486000000, 0, 15764849/182250000, 0, 16420577/40500000, 0, 0, 0, 0, 0, 0, -15557/24300000, 0, 0, 0, 0, 0, 0, 0, 0, -6061292297/19683000000, 0, -53220883/243000000, 0, 0, -20664821/97200000, 0, -15880667/121500000, 0, 0, 0, 0, 0, 0, 13966069/60750000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -751209577/13122000000, 0, 469482241/486000000, 0, -212450381/364500000, 0, 0, 0, 0, 0, 0, 0, 0, -10562412151/17496000000, 0, -2094217313/5832000000, 0, 0, 0, 0, 0, 0, 29990461/81000000, 0, 0, 0, 0, -8745424433/1062882000000, 0, -4933991011/141717600000, 0, -9425496343/78732000000, 0, 17707153/108000000, 0, 0, 0, 0, 0, 0, -49622948353/708588000000, 0, -5852683639/236196000000, 0, 406637647/410062500, 0, 0, 0, 0, 94016070443/236196000000, 0, -42938183/54000000, 0, 0, -6193862411/26244000000, 0, 0, 0, 0, 0, 0, 0, -366406439/52488000000, 0, -240225269/139968000, 0, 0, 0, 0, 0, 0, 23247749/13500000, 0, 0, 0, 0, 3958881449/47239200000, 0, 923533/9000000, 0, -5754997/10800000, 0, 0, 0, 0, -53297/843750, 0, 13309013/27000000, 0, 0, 511628161/2187000000, 0, 0, 0, 0, 0, 27313/600000, 0, 0, 0, 0, -156859/1687500, 0, 178541/540000, 0, 0, -3390765527/4374000000, 0, 0, 0, 4041923/27000000; 0, 0, 0, 0, 0, 0, 0, 0, 14592692393/157464000000, 0, -39578841643/78732000000, 0, 7882285543/8748000000, 0, -19813331/54000000, 0, 0, 0, 0, 0, 0, 1038544943/157464000000, 0, -2085791899/5832000000, 0, 193742767/2916000000, 0, 0, 0, 0, 309395453/3499200000, 0, 14377811/27000000, 0, 0, -8892641/54000000, 0, 16352651/243000000, 0, -3390769/16200000, 0, 5209463/27000000, 0, 0, 0, 0, 0, 0, 0, 0, 199668919/729000000, 0, -50671/375000, 0, 0, 0, 0, 0, 0, -48461791/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -68384179799/157464000000, 0, 70270942969/52488000000, 0, -35582089/27000000, 0, 0, 0, 0, 63029113/194400000, 0, -62/9375, 0, 0, -3197551/27000000, 0, -6931001/81000000, 0, -624431/6750000, 0, 0, 0, 0, 0, 0, -27401/56250, 0, 0, 0, 0, 0, 0, 0, 0, 351712939/4374000000, 0, 1651961/2700000, 0, 0, 297697/1080000, 0, 602557/3375000, 0, 0, 0, 0, 0, 0, -249343/2000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 44398493/1093500000, 0, -212450381/364500000, 0, 1570123/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 6947411/18225000, 0, -766331/9720000, 0, 0, 0, 0, 0, 0, -38437/187500, 0, 0, 0, 0, -239232803/59049000000, 0, 238168039/3936600000, 0, 109614157/2187000000, 0, -47667/500000, 0, 0, 0, 0, 0, 0, 8300697073/78732000000, 0, -456187/3000000, 0, -8891/15000, 0, 0, 0, 0, -420057379/1312200000, 0, 448801/750000, 0, 0, 708415271/2916000000, 0, 0, 0, 0, 0, 0, 0, -2761343/27000000, 0, 1674223/1500000, 0, 0, 0, 0, 0, 0, -150911/187500, 0, 0, 0, 0, -39869/1000000, 0, -315431/3000000, 0, 543253/3000000, 0, 0, 0, 0, 12221/3000000, 0, -469583/3000000, 0, 0, -10642499/30375000, 0, 0, 0, 0, 0, -40267/3000000, 0, 0, 0, 0, 72993/1000000, 0, -29269/250000, 0, 0, 221035469/486000000, 0, 0, 0, -296651/3000000; 0, 0, 0, 0, 0, 0, 0, 0, -30716519/1458000000, 0, 10277851/60750000, 0, -19813331/54000000, 0, 80181/125000, 0, 0, 0, 0, 0, 0, 1545451/36000000, 0, 1096603/10800000, 0, -564637/500000, 0, 0, 0, 0, -545093/3000000, 0, 305713/1000000, 0, 0, 732607/4000000, 0, 346639/5062500, 0, -487987/1687500, 0, -3257/100000, 0, 0, 0, 0, 0, 0, 0, 0, -6529249/16200000, 0, 445091/500000, 0, 0, 0, 0, 0, 0, 3862553/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 46353083/486000000, 0, -9991/93750, 0, 169421/500000, 0, 0, 0, 0, 101077/1000000, 0, -1154119/3000000, 0, 0, -340137/1000000, 0, -18601/750000, 0, 1349849/3000000, 0, 0, 0, 0, 0, 0, 263821/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -2003/10000, 0, -2608297/3000000, 0, 0, -47983/6000000, 0, -275071/3000000, 0, 0, 0, 0, 0, 0, 995447/3000000, 0; 0, 0, -45515603981/850305600000, 0, 128399101861/1417176000000, 0, -353489/24300000, 0, 0, 0, 0, 0, 0, 0, 0, 16221413443/212576400000, 0, -4283395891/56687040000, 0, -1589734279/472392000000, 0, 0, 0, 0, 0, 0, -36401962187/283435200000, 0, 50587106413/472392000000, 0, 0, 0, 0, 1489699/32400000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 210994109/15746400000, 0, -257880431/2460375000, 0, 3704657/48600000, 0, 0, 0, 0, 0, 0, 1714975139/19683000000, 0, -353227603/13122000000, 0, 0, 0, 0, -9265691/108000000, 0, -33238890641/1417176000000, 0, 35464418009/157464000000, 0, -3746544347/13122000000, 0, 0, 0, 0, 0, 0, -546785839/5535843750, 0, -12465379/243000000, 0, 0, 0, 0, 3247763/18000000, 0, 0, 0, 0, 0, 0, 0, 0, -122673397/1574640000, 0, 11438777/48600000, 0, 0, 0, 0, -30237943/243000000, 0, 4879191137/236196000000, 0, -2862259/182250000, 0, 0, 0, 0, -119015249/1458000000, 0, 0, 0, 0, 0, 0, 388511467/4374000000, 0, -1212719/1458000000, 0, 0, 0; 0, -109076478733/1417176000000, 0, 26373675301/472392000000, 0, -5889583601/52488000000, 0, 197983511/1166400000, 0, 0, 0, 0, 0, 0, 0, 0, 1543365043/3280500000, 0, -379256281/1093500000, 0, 13401229/121500000, 0, 0, 0, 0, 0, 0, -250637239/546750000, 0, -12500431/30375000, 0, 0, 0, 0, 6843503/30375000, 0, 0, 0, 0, 0, 0, 0, 0, -114447083/2187000000, 0, -930718507/3280500000, 0, 338990327/729000000, 0, 0, 0, 0, 0, 0, 25387903/182250000, 0, 17230411/40500000, 0, 0, 0, 0, -40633867/243000000, 0, 0, 0, 425448299/1640250000, 0, 222860383/729000000, 0, -43154417/81000000, 0, 0, 0, 0, 0, 0, -83106271/81000000, 0, 2520811/48600000, 0, 0, 0, 0, 82190273/121500000, 0, 0, 0, 0, 0, 0, 453583/3000000, 0, 65778277/243000000, 0, 0, 0, 0, -12586271/81000000, 0, 0, 0, -32702471/81000000, 0, -15163291/243000000, 0, 0, 0, 0, 42/625, 0, 0, 0, 0, -9466259/121500000, 0, 0, 0, 6021713/20250000, 0, 0; 0, 0, -539202786611/1417176000000, 0, -6317820391/472392000000, 0, 136113911/324000000, 0, 0, 0, 0, 0, 0, 0, 0, -4283395891/56687040000, 0, 6220623941/2187000000, 0, -316130376389/157464000000, 0, 0, 0, 0, 0, 0, -200294723273/472392000000, 0, -313381255063/157464000000, 0, 0, 0, 0, 298789/648000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 47951011/3280500000, 0, -5737331/9000000, 0, 931007/10125000, 0, 0, 0, 0, 0, 0, -133062679/364500000, 0, 457223/162000, 0, 0, 0, 0, -2542963/9000000, 0, 448334711/1458000000, 0, 1009519193/6561000000, 0, 2248587587/4374000000, 0, 0, 0, 0, 0, 0, -1761133/1800000, 0, -176706949/81000000, 0, 0, 0, 0, 3660709903/2187000000, 0, 0, 0, 0, 0, 0, 0, 0, 4781717/81000000, 0, 26863207/81000000, 0, 0, 0, 0, 55501/4050000, 0, 74858137/729000000, 0, -9079523/9720000, 0, 0, 0, 0, -20282129/81000000, 0, 0, 0, 0, 0, 0, 1022687/1620000, 0, -3539021/48600000, 0, 0, 0; 0, 5576741941/177147000000, 0, -21937066549/59049000000, 0, -1055660531/6561000000, 0, 8388799/27000000, 0, 0, 0, 0, 0, 0, 0, 0, -379256281/1093500000, 0, 202134431/81000000, 0, -33301211/27000000, 0, 0, 0, 0, 0, 0, -9274987/121500000, 0, -1382717/13500000, 0, 0, 0, 0, -1817401/13500000, 0, 0, 0, 0, 0, 0, 0, 0, 27781/15187500, 0, 30884729/145800000, 0, -2027191/20250000, 0, 0, 0, 0, 0, 0, -524659/8100000, 0, -43147/120000, 0, 0, 0, 0, -521953/27000000, 0, 0, 0, 751200559/2187000000, 0, -1442861/9000000, 0, 24594211/27000000, 0, 0, 0, 0, 0, 0, -5727737/5400000, 0, -2998691/1800000, 0, 0, 0, 0, 519127/500000, 0, 0, 0, 0, 0, 0, -118153/3000000, 0, -3274567/13500000, 0, 0, 0, 0, 12947681/27000000, 0, 0, 0, 2014199/27000000, 0, -1334659/1800000, 0, 0, 0, 0, 20192437/13500000, 0, 0, 0, 0, -4433503/27000000, 0, 0, 0, -9127417/27000000, 0, 0; 0, 0, 27808155371/78732000000, 0, -6642464897/13122000000, 0, -4533271/108000000, 0, 0, 0, 0, 0, 0, 0, 0, -1589734279/472392000000, 0, -316130376389/157464000000, 0, 24091892063/8748000000, 0, 0, 0, 0, 0, 0, 14225158649/26244000000, 0, 465208067/874800000, 0, 0, 0, 0, -5150383/10800000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -251494277/8748000000, 0, 1393898803/2187000000, 0, -600541/1500000, 0, 0, 0, 0, 0, 0, 465064567/2187000000, 0, -3136168913/1458000000, 0, 0, 0, 0, 17031697/36000000, 0, -39964587667/157464000000, 0, 3555650503/17496000000, 0, -2278787/4500000, 0, 0, 0, 0, 0, 0, 3193291403/4920750000, 0, 384317/450000, 0, 0, 0, 0, -45848263/54000000, 0, 0, 0, 0, 0, 0, 0, 0, -3929563/34992000, 0, -1415873/9000000, 0, 0, 0, 0, -5977/125000, 0, -290786189/26244000000, 0, 152569/250000, 0, 0, 0, 0, 18636617/162000000, 0, 0, 0, 0, 0, 0, -28288067/97200000, 0, -2317757/162000000, 0, 0, 0; 0, 53291027/2916000000, 0, 11690183/60750000, 0, -17657477/108000000, 0, -80181/250000, 0, 0, 0, 0, 0, 0, 0, 0, 13401229/121500000, 0, -33301211/27000000, 0, 265741/93750, 0, 0, 0, 0, 0, 0, 870599/9000000, 0, -195619/93750, 0, 0, 0, 0, 153107/600000, 0, 0, 0, 0, 0, 0, 0, 0, -112873/6750000, 0, -1488559/27000000, 0, -246167/750000, 0, 0, 0, 0, 0, 0, 222677/2250000, 0, 615077/1500000, 0, 0, 0, 0, 17377/500000, 0, 0, 0, -55047941/121500000, 0, 2902709/3000000, 0, -54697/93750, 0, 0, 0, 0, 0, 0, 222623/500000, 0, -1226327/1500000, 0, 0, 0, 0, 429361/300000, 0, 0, 0, 0, 0, 0, 935801/3000000, 0, -81149/600000, 0, 0, 0, 0, -1622273/1500000, 0, 0, 0, -132191/1500000, 0, 90709/1500000, 0, 0, 0, 0, -1655779/3000000, 0, 0, 0, 0, -7089/200000, 0, 0, 0, 822233/1500000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -184177253/23619600000, 0, -15235026301/177147000000, 0, 1038544943/157464000000, 0, 1545451/36000000, 0, 0, 0, 0, 0, 0, 83215256111/354294000000, 0, -12044016281/52488000000, 0, -1087771019/52488000000, 0, 0, 0, 0, -36522106367/157464000000, 0, 88375069/486000000, 0, 0, 15086143/486000000, 0, -267563/13122000, 0, 559601/17496000, 0, -8261617/121500000, 0, 0, 0, 0, 0, 0, 0, 0, -16788431/6561000000, 0, -1204439/121500000, 0, 0, 0, 0, 0, 0, 592193/4556250, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -196800991391/1417176000000, 0, 329718715199/472392000000, 0, 36487/5062500, 0, 0, 0, 0, -10269156973/78732000000, 0, -114782387/243000000, 0, 0, -664909/30375000, 0, 1245733/182250000, 0, 1308271/9720000, 0, 0, 0, 0, 0, 0, -18760849/729000000, 0, 0, 0, 0, 0, 0, 0, 0, 1187718133/13122000000, 0, -1043611/3000000, 0, 0, 23332237/121500000, 0, 9221/20250000, 0, 0, 0, 0, 0, 0, -22830817/583200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -329566739/1944000000, 0, -10562412151/17496000000, 0, 6947411/18225000, 0, 0, 0, 0, 0, 0, 0, 0, 13333930379/8748000000, 0, -2299837619/2916000000, 0, 0, 0, 0, 0, 0, -67092263/81000000, 0, 0, 0, 0, 7663677883/283435200000, 0, -147861388309/472392000000, 0, 1204472873/1749600000, 0, -66553403/108000000, 0, 0, 0, 0, 0, 0, -995621809/5832000000, 0, 35228124907/472392000000, 0, 642655849/6561000000, 0, 0, 0, 0, -4536176951/78732000000, 0, 102450961/54000000, 0, 0, -13970401/108000000, 0, 0, 0, 0, 0, 0, 0, 38069173993/52488000000, 0, 24687533831/17496000000, 0, 0, 0, 0, 0, 0, -11340283/3375000, 0, 0, 0, 0, 36604793/1889568000, 0, 11843/281250, 0, 17149097/54000000, 0, 0, 0, 0, -21301/750000, 0, -1667183/5400000, 0, 0, 868667/8100000, 0, 0, 0, 0, 0, -9186761/13500000, 0, 0, 0, 0, 338327/3000000, 0, 405121/3375000, 0, 0, 164033041/162000000, 0, 0, 0, -11843539/27000000; 0, 0, 0, 0, 0, 0, 0, 0, 3777699173/1417176000000, 0, -4007054921/9841500000, 0, -2085791899/5832000000, 0, 1096603/10800000, 0, 0, 0, 0, 0, 0, -12044016281/52488000000, 0, 57789899513/19683000000, 0, -6490750517/17496000000, 0, 0, 0, 0, -757146583/3280500000, 0, -7378691/5400000, 0, 0, 423127/1687500, 0, -61172969/729000000, 0, 153199607/243000000, 0, -3681719/13500000, 0, 0, 0, 0, 0, 0, 0, 0, -41102321/364500000, 0, -16815979/27000000, 0, 0, 0, 0, 0, 0, 3995101/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 48941860717/118098000000, 0, -36372196439/39366000000, 0, 8943551/4500000, 0, 0, 0, 0, -88261127/91125000, 0, -1779227/1080000, 0, 0, 31693741/27000000, 0, 8797/300000, 0, -2566771/3000000, 0, 0, 0, 0, 0, 0, 118083/125000, 0, 0, 0, 0, 0, 0, 0, 0, 3022356167/6561000000, 0, 2427749/5400000, 0, 0, -8696201/27000000, 0, -2586359/27000000, 0, 0, 0, 0, 0, 0, -934369/1500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 111612919/1166400000, 0, -2094217313/5832000000, 0, -766331/9720000, 0, 0, 0, 0, 0, 0, 0, 0, -2299837619/2916000000, 0, 2475682619/972000000, 0, 0, 0, 0, 0, 0, 1538887/13500000, 0, 0, 0, 0, 4659576049/472392000000, 0, 20178313501/157464000000, 0, -811886317/2916000000, 0, -5985889/36000000, 0, 0, 0, 0, 0, 0, -153036187/3499200000, 0, 98109415973/157464000000, 0, -2149077001/2187000000, 0, 0, 0, 0, 6774271/209952000, 0, -5848441/6000000, 0, 0, -6764203/36000000, 0, 0, 0, 0, 0, 0, 0, 5477232767/17496000000, 0, -1212594499/1166400000, 0, 0, 0, 0, 0, 0, -17771/2250000, 0, 0, 0, 0, -10494242233/78732000000, 0, 49837/4500000, 0, 9844267/6000000, 0, 0, 0, 0, 3054413/9000000, 0, -100997/75000, 0, 0, 6565919/9000000, 0, 0, 0, 0, 0, 292501/900000, 0, 0, 0, 0, -1813961/9000000, 0, -5911171/9000000, 0, 0, -1693351/18000000, 0, 0, 0, 369047/1000000; 0, 0, 0, 0, 0, 0, 0, 0, -614723179/52488000000, 0, -3005100739/26244000000, 0, 193742767/2916000000, 0, -564637/500000, 0, 0, 0, 0, 0, 0, -1087771019/52488000000, 0, -6490750517/17496000000, 0, 486893207/108000000, 0, 0, 0, 0, 2871474253/5832000000, 0, -1031551/500000, 0, 0, -692141/2000000, 0, -1128431/5400000, 0, 258271/300000, 0, -124769/500000, 0, 0, 0, 0, 0, 0, 0, 0, 4144417/5400000, 0, -1280551/600000, 0, 0, 0, 0, 0, 0, -642271/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2293444801/52488000000, 0, 8627867783/17496000000, 0, -59524/46875, 0, 0, 0, 0, -194627717/324000000, 0, 8228/46875, 0, 0, 855787/1000000, 0, -19259/1000000, 0, -326353/600000, 0, 0, 0, 0, 0, 0, -38213/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 112041451/291600000, 0, 1531239/1000000, 0, 0, 294001/600000, 0, 29849/200000, 0, 0, 0, 0, 0, 0, -5588461/6000000, 0; 0, 0, 19277815921/118098000000, 0, -4335028969/19683000000, 0, -66859/27000000, 0, 0, 0, 0, 0, 0, 0, 0, -36401962187/283435200000, 0, -200294723273/472392000000, 0, 14225158649/26244000000, 0, 0, 0, 0, 0, 0, 8019896167/15746400000, 0, -996575029/6561000000, 0, 0, 0, 0, -47971889/162000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -208443409/5248800000, 0, 2553673327/6561000000, 0, -4585301/27000000, 0, 0, 0, 0, 0, 0, -793670581/3280500000, 0, -1083314147/4374000000, 0, 0, 0, 0, 12508631/36000000, 0, -8038139383/472392000000, 0, -18109304221/52488000000, 0, 1972123/5400000, 0, 0, 0, 0, 0, 0, 227257061/922640625, 0, 20128823/27000000, 0, 0, 0, 0, -119557663/162000000, 0, 0, 0, 0, 0, 0, 0, 0, 566218667/2624400000, 0, -12380317/13500000, 0, 0, 0, 0, 645053/2250000, 0, -4170401717/78732000000, 0, 4385353/27000000, 0, 0, 0, 0, 107709743/486000000, 0, 0, 0, 0, 0, 0, -262867219/1458000000, 0, 6589219/486000000, 0, 0, 0; 0, 39100797397/472392000000, 0, -1172755577/19683000000, 0, 2714062613/17496000000, 0, -68714377/486000000, 0, 0, 0, 0, 0, 0, 0, 0, -250637239/546750000, 0, -9274987/121500000, 0, 870599/9000000, 0, 0, 0, 0, 0, 0, 62729/84375, 0, 610529/1687500, 0, 0, 0, 0, -240809/675000, 0, 0, 0, 0, 0, 0, 0, 0, 3767387/60750000, 0, 4548061/15187500, 0, -13334377/27000000, 0, 0, 0, 0, 0, 0, -7741757/40500000, 0, -1742831/4500000, 0, 0, 0, 0, 945173/4500000, 0, 0, 0, -5732441/17496000, 0, -5172299/40500000, 0, 877241/27000000, 0, 0, 0, 0, 0, 0, 31107109/27000000, 0, 16712173/27000000, 0, 0, 0, 0, -32489683/27000000, 0, 0, 0, 0, 0, 0, -1570393/9000000, 0, -9354547/27000000, 0, 0, 0, 0, 5044739/27000000, 0, 0, 0, 1730651/4500000, 0, 4429939/9000000, 0, 0, 0, 0, -3248461/13500000, 0, 0, 0, 0, 638621/4500000, 0, 0, 0, -4983427/13500000, 0, 0; 0, 0, 16404846581/78732000000, 0, 2860153507/8748000000, 0, -31173/62500, 0, 0, 0, 0, 0, 0, 0, 0, 50587106413/472392000000, 0, -313381255063/157464000000, 0, 465208067/874800000, 0, 0, 0, 0, 0, 0, -996575029/6561000000, 0, 7859519543/2916000000, 0, 0, 0, 0, -6588883/54000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -77830607/1749600000, 0, 20217037/43740000, 0, 20581/300000, 0, 0, 0, 0, 0, 0, 318607907/546750000, 0, -744284591/291600000, 0, 0, 0, 0, -262789/1440000, 0, -32449989713/157464000000, 0, -5427658331/17496000000, 0, -121111/1500000, 0, 0, 0, 0, 0, 0, 17898154969/19683000000, 0, 1814153/1500000, 0, 0, 0, 0, -70743629/54000000, 0, 0, 0, 0, 0, 0, 0, 0, -475691419/4374000000, 0, 187943/1000000, 0, 0, 0, 0, 362641/2250000, 0, -2108653159/26244000000, 0, 174827/250000, 0, 0, 0, 0, 39085189/162000000, 0, 0, 0, 0, 0, 0, -331413581/486000000, 0, 8181923/162000000, 0, 0, 0; 0, 7739633807/94478400000, 0, -7972097377/39366000000, 0, 2031618887/3499200000, 0, -432017/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -12500431/30375000, 0, -1382717/13500000, 0, -195619/93750, 0, 0, 0, 0, 0, 0, 610529/1687500, 0, 4326663/1000000, 0, 0, 0, 0, -1157337/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -193283/13500000, 0, 23923969/27000000, 0, -537781/750000, 0, 0, 0, 0, 0, 0, 718813/4500000, 0, -126979/60000, 0, 0, 0, 0, 8133/62500, 0, 0, 0, -79218287/243000000, 0, -425687/750000, 0, 1400341/1500000, 0, 0, 0, 0, 0, 0, 670187/500000, 0, 2414497/3000000, 0, 0, 0, 0, -6048697/3000000, 0, 0, 0, 0, 0, 0, -475343/1000000, 0, -181733/600000, 0, 0, 0, 0, 279961/375000, 0, 0, 0, 100123/120000, 0, 554573/3000000, 0, 0, 0, 0, 402607/1500000, 0, 0, 0, 0, 39797/200000, 0, 0, 0, -496637/600000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 7272756751/472392000000, 0, 6444251893/78732000000, 0, 309395453/3499200000, 0, -545093/3000000, 0, 0, 0, 0, 0, 0, -36522106367/157464000000, 0, -757146583/3280500000, 0, 2871474253/5832000000, 0, 0, 0, 0, 57381613/121500000, 0, -22399/250000, 0, 0, -110253/400000, 0, 3101033/729000000, 0, 782027/30375000, 0, 170749/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 97838447/729000000, 0, -189647/1000000, 0, 0, 0, 0, 0, 0, -13156339/40500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5333200901/78732000000, 0, -72979/150000, 0, -1052359/3000000, 0, 0, 0, 0, 582685363/8748000000, 0, 2463259/3000000, 0, 0, 14759491/108000000, 0, 2895707/81000000, 0, -72843/200000, 0, 0, 0, 0, 0, 0, -2120129/20250000, 0, 0, 0, 0, 0, 0, 0, 0, -956806163/8748000000, 0, 213157/375000, 0, 0, -735403/6000000, 0, 82837/3000000, 0, 0, 0, 0, 0, 0, 2845739/81000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 22407233/243000000, 0, 29990461/81000000, 0, -38437/187500, 0, 0, 0, 0, 0, 0, 0, 0, -67092263/81000000, 0, 1538887/13500000, 0, 0, 0, 0, 0, 0, 635249/1000000, 0, 0, 0, 0, -15225469/2187000000, 0, 52161089/364500000, 0, -13244459/40500000, 0, 351167/1000000, 0, 0, 0, 0, 0, 0, 32793031/729000000, 0, -65801/1500000, 0, 7321/75000, 0, 0, 0, 0, 505471/4050000, 0, -3147539/3000000, 0, 0, -28727/1500000, 0, 0, 0, 0, 0, 0, 0, -3367667/9000000, 0, -214703/300000, 0, 0, 0, 0, 0, 0, 2639477/1500000, 0, 0, 0, 0, -4271/375000, 0, -38453/750000, 0, -524399/1500000, 0, 0, 0, 0, -23897/3000000, 0, 15809/37500, 0, 0, -580883/9000000, 0, 0, 0, 0, 0, 235743/1000000, 0, 0, 0, 0, -5273/375000, 0, -4361/1500000, 0, 0, -467981/900000, 0, 0, 0, 271427/1500000; 0, 0, 0, 0, 0, 0, 0, 0, 5551117/60750000, 0, -14821367/60750000, 0, 14377811/27000000, 0, 305713/1000000, 0, 0, 0, 0, 0, 0, 88375069/486000000, 0, -7378691/5400000, 0, -1031551/500000, 0, 0, 0, 0, -22399/250000, 0, 601363/200000, 0, 0, -2321281/6000000, 0, 13511527/81000000, 0, -918727/1687500, 0, 412171/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -93947/810000, 0, 474811/600000, 0, 0, 0, 0, 0, 0, -1150597/2250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -313233001/486000000, 0, 493057/300000, 0, -457187/1500000, 0, 0, 0, 0, 364889/375000, 0, -2460991/3000000, 0, 0, -610717/1200000, 0, -93167/1500000, 0, -218997/1000000, 0, 0, 0, 0, 0, 0, -272941/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -590929/3000000, 0, -1797617/3000000, 0, 0, -13961/40000, 0, 75103/600000, 0, 0, 0, 0, 0, 0, 2646941/3000000, 0; 0, 0, -50076883/486000000, 0, 17338679/162000000, 0, 59713/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 1489699/32400000, 0, 298789/648000, 0, -5150383/10800000, 0, 0, 0, 0, 0, 0, -47971889/162000000, 0, -6588883/54000000, 0, 0, 0, 0, 192479/750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7939757/243000000, 0, -3830749/13500000, 0, 106313/1000000, 0, 0, 0, 0, 0, 0, 852493/9000000, 0, 239131/600000, 0, 0, 0, 0, -204599/750000, 0, 4740953/121500000, 0, 434747/3000000, 0, -25929/200000, 0, 0, 0, 0, 0, 0, -547919/3000000, 0, -117169/250000, 0, 0, 0, 0, 1307497/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -385271/3000000, 0, 549779/1000000, 0, 0, 0, 0, -120271/1500000, 0, 125237/3000000, 0, -104631/500000, 0, 0, 0, 0, -42181/300000, 0, 0, 0, 0, 0, 0, 86893/750000, 0, -17413/3000000, 0, 0, 0; 0, -14182373419/236196000000, 0, 27725282093/157464000000, 0, -52947793/349920000, 0, 14107831/216000000, 0, 0, 0, 0, 0, 0, 0, 0, 6843503/30375000, 0, -1817401/13500000, 0, 153107/600000, 0, 0, 0, 0, 0, 0, -240809/675000, 0, -1157337/1000000, 0, 0, 0, 0, 2321281/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 369137/13500000, 0, -43968289/81000000, 0, 2735723/4500000, 0, 0, 0, 0, 0, 0, -964963/9000000, 0, 502513/500000, 0, 0, 0, 0, -72151/600000, 0, 0, 0, 68256967/243000000, 0, -348909/1000000, 0, -53749/375000, 0, 0, 0, 0, 0, 0, -721837/3000000, 0, 22447/250000, 0, 0, 0, 0, -142461/1000000, 0, 0, 0, 0, 0, 0, 4563/100000, 0, 420783/1000000, 0, 0, 0, 0, 254707/3000000, 0, 0, 0, -101809/250000, 0, -129353/3000000, 0, 0, 0, 0, -1628761/3000000, 0, 0, 0, 0, -77933/3000000, 0, 0, 0, 528037/1500000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -2096399/81000000, 0, 23920241/194400000, 0, -8892641/54000000, 0, 732607/4000000, 0, 0, 0, 0, 0, 0, 15086143/486000000, 0, 423127/1687500, 0, -692141/2000000, 0, 0, 0, 0, -110253/400000, 0, -2321281/6000000, 0, 0, 1291543/3000000, 0, 559763/20250000, 0, -4344281/27000000, 0, -226009/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -1164283/5400000, 0, 37241/93750, 0, 0, 0, 0, 0, 0, 247321/600000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 22060571/194400000, 0, -391039/1500000, 0, 44501/500000, 0, 0, 0, 0, 91733/750000, 0, 84461/3000000, 0, 0, -1659233/3000000, 0, -52231/600000, 0, 448583/750000, 0, 0, 0, 0, 0, 0, 56093/500000, 0, 0, 0, 0, 0, 0, 0, 0, -169667/3000000, 0, -244411/500000, 0, 0, 27457/187500, 0, -5541/200000, 0, 0, 0, 0, 0, 0, 46349/12000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -19586126869/3188646000000, 0, -8745424433/1062882000000, 0, -239232803/59049000000, 0, 0, 0, 0, 0, 0, 0, 0, 7663677883/283435200000, 0, 4659576049/472392000000, 0, 0, 0, 0, 0, 0, -15225469/2187000000, 0, 0, 0, 0, 61040471371/3188646000000, 0, -222117218119/2125764000000, 0, 31062042391/236196000000, 0, -56597387/583200000, 0, 0, 0, 0, 0, 0, -77641903351/708588000000, 0, 484524501289/2125764000000, 0, 9266323/472392000, 0, 0, 0, 0, 92653460537/708588000000, 0, -1878193/1458000000, 0, 0, -6111409/64800000, 0, 0, 0, 0, 0, 0, 0, 71171946887/472392000000, 0, -23169390719/157464000000, 0, 0, 0, 0, 0, 0, -272347243/1093500000, 0, 0, 0, 0, -937847329/2125764000000, 0, 2018857/218700000, 0, 371605033/4374000000, 0, 0, 0, 0, 41075461/2187000000, 0, 49506121/1093500000, 0, 0, 114239009/1093500000, 0, 0, 0, 0, 0, -122007683/729000000, 0, 0, 0, 0, 2843671/437400000, 0, 10695157/364500000, 0, 0, 23146139/874800000, 0, 0, 0, -5507437/174960000; 0, 0, 0, 0, 0, 0, 0, 0, 198148987/9841500000, 0, -274807567/6561000000, 0, 16352651/243000000, 0, 346639/5062500, 0, 0, 0, 0, 0, 0, -267563/13122000, 0, -61172969/729000000, 0, -1128431/5400000, 0, 0, 0, 0, 3101033/729000000, 0, 13511527/81000000, 0, 0, 559763/20250000, 0, 6978577/109350000, 0, -35480539/145800000, 0, 1360459/13500000, 0, 0, 0, 0, 0, 0, 0, 0, -6595237/54675000, 0, 1241017/3000000, 0, 0, 0, 0, 0, 0, 1066261/243000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -61911857/820125000, 0, 24779309/81000000, 0, -1898047/6750000, 0, 0, 0, 0, 14380457/81000000, 0, -313621/1620000, 0, 0, -1977893/10125000, 0, -1885927/40500000, 0, 15098521/81000000, 0, 0, 0, 0, 0, 0, -539221/10125000, 0, 0, 0, 0, 0, 0, 0, 0, -6834893/81000000, 0, -3519007/20250000, 0, 0, 1447213/16200000, 0, 20771/2531250, 0, 0, 0, 0, 0, 0, 4270961/40500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 33620819851/425152800000, 0, -4933991011/141717600000, 0, 238168039/3936600000, 0, 0, 0, 0, 0, 0, 0, 0, -147861388309/472392000000, 0, 20178313501/157464000000, 0, 0, 0, 0, 0, 0, 52161089/364500000, 0, 0, 0, 0, -222117218119/2125764000000, 0, 43079941493/59049000000, 0, -35557077581/39366000000, 0, 525079549/972000000, 0, 0, 0, 0, 0, 0, 43158396239/70858800000, 0, -1010477177437/708588000000, 0, -3937324883/19683000000, 0, 0, 0, 0, -81930516631/118098000000, 0, -145855013/486000000, 0, 0, 164966693/324000000, 0, 0, 0, 0, 0, 0, 0, -140676515663/157464000000, 0, 43211328071/52488000000, 0, 0, 0, 0, 0, 0, 70516853/45562500, 0, 0, 0, 0, -57387678491/708588000000, 0, -150038287/729000000, 0, -32519897/291600000, 0, 0, 0, 0, 22249103/729000000, 0, -1729801/91125000, 0, 0, -43632601/72900000, 0, 0, 0, 0, 0, 225413513/243000000, 0, 0, 0, 0, 14402143/729000000, 0, -98250341/243000000, 0, 0, -203202733/1458000000, 0, 0, 0, 663563483/2916000000; 0, 0, 0, 0, 0, 0, 0, 0, -37327657/820125000, 0, -32322949/1093500000, 0, -3390769/16200000, 0, -487987/1687500, 0, 0, 0, 0, 0, 0, 559601/17496000, 0, 153199607/243000000, 0, 258271/300000, 0, 0, 0, 0, 782027/30375000, 0, -918727/1687500, 0, 0, -4344281/27000000, 0, -35480539/145800000, 0, 62332357/48600000, 0, -4644001/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 165447389/364500000, 0, -19248677/9000000, 0, 0, 0, 0, 0, 0, -20451469/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4029823/21870000, 0, -23872577/27000000, 0, 6044723/4500000, 0, 0, 0, 0, -8506639/13500000, 0, 2588977/13500000, 0, 0, 21371509/27000000, 0, 217789/13500000, 0, -34382383/27000000, 0, 0, 0, 0, 0, 0, 2325233/2700000, 0, 0, 0, 0, 0, 0, 0, 0, 46769/108000, 0, 23936989/27000000, 0, 0, -2368523/6750000, 0, 1127311/13500000, 0, 0, 0, 0, 0, 0, -2608673/5400000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -30201766541/236196000000, 0, -9425496343/78732000000, 0, 109614157/2187000000, 0, 0, 0, 0, 0, 0, 0, 0, 1204472873/1749600000, 0, -811886317/2916000000, 0, 0, 0, 0, 0, 0, -13244459/40500000, 0, 0, 0, 0, 31062042391/236196000000, 0, -35557077581/39366000000, 0, 1601855261/1093500000, 0, -96221521/108000000, 0, 0, 0, 0, 0, 0, -28645676441/39366000000, 0, 12049656419/8748000000, 0, -2748991/10800000, 0, 0, 0, 0, 3501916601/4374000000, 0, 2362763/2160000, 0, 0, -70353887/108000000, 0, 0, 0, 0, 0, 0, 0, 35434061/27000000, 0, -63363893/81000000, 0, 0, 0, 0, 0, 0, -54752807/20250000, 0, 0, 0, 0, 4451299/81000000, 0, 3979573/81000000, 0, 32044867/162000000, 0, 0, 0, 0, 4211683/81000000, 0, 15241609/16200000, 0, 0, 10587667/20250000, 0, 0, 0, 0, 0, -9132857/6750000, 0, 0, 0, 0, 1613201/81000000, 0, 233923/500000, 0, 0, 49796479/162000000, 0, 0, 0, -47413543/162000000; 0, 0, 0, 0, 0, 0, 0, 0, 14478731/364500000, 0, -16670369/243000000, 0, 5209463/27000000, 0, -3257/100000, 0, 0, 0, 0, 0, 0, -8261617/121500000, 0, -3681719/13500000, 0, -124769/500000, 0, 0, 0, 0, 170749/1500000, 0, 412171/1000000, 0, 0, -226009/3000000, 0, 1360459/13500000, 0, -4644001/9000000, 0, 180821/375000, 0, 0, 0, 0, 0, 0, 0, 0, -5017069/81000000, 0, 1960843/3000000, 0, 0, 0, 0, 0, 0, -2124413/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6141319/48600000, 0, 370493/1000000, 0, -127021/250000, 0, 0, 0, 0, 360083/1500000, 0, 63887/1500000, 0, 0, -93043/1500000, 0, 2143/40000, 0, 15421/1000000, 0, 0, 0, 0, 0, 0, -77823/200000, 0, 0, 0, 0, 0, 0, 0, 0, -407177/3000000, 0, -16861/250000, 0, 0, -178013/1500000, 0, -51923/3000000, 0, 0, 0, 0, 0, 0, 834923/3000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 45622151/324000000, 0, 17707153/108000000, 0, -47667/500000, 0, 0, 0, 0, 0, 0, 0, 0, -66553403/108000000, 0, -5985889/36000000, 0, 0, 0, 0, 0, 0, 351167/1000000, 0, 0, 0, 0, -56597387/583200000, 0, 525079549/972000000, 0, -96221521/108000000, 0, 1297527/1000000, 0, 0, 0, 0, 0, 0, 589111261/972000000, 0, -528857/500000, 0, -40901/375000, 0, 0, 0, 0, -24709783/36000000, 0, -910003/1000000, 0, 0, 507373/600000, 0, 0, 0, 0, 0, 0, 0, -4002371/3000000, 0, 352121/375000, 0, 0, 0, 0, 0, 0, 8052677/3000000, 0, 0, 0, 0, 120901/1500000, 0, -251/62500, 0, -173653/93750, 0, 0, 0, 0, -1001629/3000000, 0, 335747/600000, 0, 0, -33203/31250, 0, 0, 0, 0, 0, 284367/250000, 0, 0, 0, 0, 12337/750000, 0, 11149/150000, 0, 0, -720821/1500000, 0, 0, 0, 595843/4000000; 0, 3797494507/318864600000, 0, -9847507259/531441000000, 0, 1390945777/29524500000, 0, -1051453/81000000, 0, 0, 0, 0, 0, 0, 0, 0, -114447083/2187000000, 0, 27781/15187500, 0, -112873/6750000, 0, 0, 0, 0, 0, 0, 3767387/60750000, 0, -193283/13500000, 0, 0, 0, 0, 369137/13500000, 0, 0, 0, 0, 0, 0, 0, 0, 94957351/2187000000, 0, -228677977/2187000000, 0, 506723/121500000, 0, 0, 0, 0, 0, 0, -25026649/182250000, 0, 260771/1012500, 0, 0, 0, 0, 7300673/81000000, 0, 0, 0, -15821111/2187000000, 0, -2249153/27000000, 0, -3445213/81000000, 0, 0, 0, 0, 0, 0, 18092459/81000000, 0, 238597/5400000, 0, 0, 0, 0, -13370813/40500000, 0, 0, 0, 0, 0, 0, -4386037/81000000, 0, 4434379/81000000, 0, 0, 0, 0, 311077/8100000, 0, 0, 0, -1405661/81000000, 0, 284633/1687500, 0, 0, 0, 0, -14766157/81000000, 0, 0, 0, 0, 4463083/81000000, 0, 0, 0, -42203/1000000, 0, 0; 0, 0, -3450176891/637729200000, 0, 12433751609/2125764000000, 0, 6234276511/236196000000, 0, 0, 0, 0, 0, 0, 0, 0, 210994109/15746400000, 0, 47951011/3280500000, 0, -251494277/8748000000, 0, 0, 0, 0, 0, 0, -208443409/5248800000, 0, -77830607/1749600000, 0, 0, 0, 0, 7939757/243000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 303826687/3936600000, 0, -498170243/2187000000, 0, 1198979/16200000, 0, 0, 0, 0, 0, 0, -226206101/2187000000, 0, 61482181/243000000, 0, 0, 0, 0, 864533/9000000, 0, 202334153/9841500000, 0, -86011289/2187000000, 0, -11965091/243000000, 0, 0, 0, 0, 0, 0, -7873391/121500000, 0, 2604871/27000000, 0, 0, 0, 0, 7679563/81000000, 0, 0, 0, 0, 0, 0, 0, 0, -1049449/30375000, 0, 6273809/121500000, 0, 0, 0, 0, -5328169/15187500, 0, -971443/24300000, 0, 21395537/243000000, 0, 0, 0, 0, -448639/24300000, 0, 0, 0, 0, 0, 0, 2238187/24300000, 0, 4574171/243000000, 0, 0, 0; 0, 86696054743/1275458400000, 0, -13004067361/106288200000, 0, 89004859/1889568000, 0, -1296209/9000000, 0, 0, 0, 0, 0, 0, 0, 0, -930718507/3280500000, 0, 30884729/145800000, 0, -1488559/27000000, 0, 0, 0, 0, 0, 0, 4548061/15187500, 0, 23923969/27000000, 0, 0, 0, 0, -43968289/81000000, 0, 0, 0, 0, 0, 0, 0, 0, -228677977/2187000000, 0, 770829019/729000000, 0, -72213301/81000000, 0, 0, 0, 0, 0, 0, 138246011/364500000, 0, -55709137/27000000, 0, 0, 0, 0, -2458151/16200000, 0, 0, 0, -337105507/820125000, 0, 32217289/81000000, 0, 5745403/8100000, 0, 0, 0, 0, 0, 0, 61421/540000, 0, 1149067/13500000, 0, 0, 0, 0, 3685727/5062500, 0, 0, 0, 0, 0, 0, -2386733/40500000, 0, -13148899/16200000, 0, 0, 0, 0, 1196111/5062500, 0, 0, 0, 3318743/5062500, 0, -12355069/16200000, 0, 0, 0, 0, 3895717/5062500, 0, 0, 0, 0, -1410773/13500000, 0, 0, 0, -5612873/40500000, 0, 0; 0, 0, 3044922311/15746400000, 0, -87281657/328050000, 0, -905509/12960000, 0, 0, 0, 0, 0, 0, 0, 0, -257880431/2460375000, 0, -5737331/9000000, 0, 1393898803/2187000000, 0, 0, 0, 0, 0, 0, 2553673327/6561000000, 0, 20217037/43740000, 0, 0, 0, 0, -3830749/13500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -498170243/2187000000, 0, 95721803/81000000, 0, -668417/1350000, 0, 0, 0, 0, 0, 0, 802379/30375000, 0, -1365241/1080000, 0, 0, 0, 0, -1055863/13500000, 0, -13714031/121500000, 0, -8104961/30375000, 0, 1211261/1800000, 0, 0, 0, 0, 0, 0, 12430267/27000000, 0, 181723/421875, 0, 0, 0, 0, -1123997/1350000, 0, 0, 0, 0, 0, 0, 0, 0, 2981131/13500000, 0, -7083551/5400000, 0, 0, 0, 0, 449537/281250, 0, 3850781/27000000, 0, -140593/1687500, 0, 0, 0, 0, 2325857/13500000, 0, 0, 0, 0, 0, 0, -1295701/2700000, 0, -660839/9000000, 0, 0, 0; 0, -15516950981/118098000000, 0, 4576761991/19683000000, 0, -1221353537/4374000000, 0, 326703/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 338990327/729000000, 0, -2027191/20250000, 0, -246167/750000, 0, 0, 0, 0, 0, 0, -13334377/27000000, 0, -537781/750000, 0, 0, 0, 0, 2735723/4500000, 0, 0, 0, 0, 0, 0, 0, 0, 506723/121500000, 0, -72213301/81000000, 0, 11951887/9000000, 0, 0, 0, 0, 0, 0, -15273079/81000000, 0, 4600027/3000000, 0, 0, 0, 0, -616183/4500000, 0, 0, 0, 465245933/729000000, 0, -1068709/2250000, 0, -1312049/1800000, 0, 0, 0, 0, 0, 0, -1085201/1500000, 0, -121469/3000000, 0, 0, 0, 0, -2781133/4500000, 0, 0, 0, 0, 0, 0, 687277/9000000, 0, 6287057/9000000, 0, 0, 0, 0, 4885987/9000000, 0, 0, 0, -701861/900000, 0, 1973431/4500000, 0, 0, 0, 0, -170743/360000, 0, 0, 0, 0, -320747/3000000, 0, 0, 0, 623023/2250000, 0, 0; 0, 0, -31158677/243000000, 0, 10132603/27000000, 0, -198799/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 3704657/48600000, 0, 931007/10125000, 0, -600541/1500000, 0, 0, 0, 0, 0, 0, -4585301/27000000, 0, 20581/300000, 0, 0, 0, 0, 106313/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1198979/16200000, 0, -668417/1350000, 0, 172487/150000, 0, 0, 0, 0, 0, 0, -6761/67500, 0, 71969/500000, 0, 0, 0, 0, 168433/1500000, 0, 17226449/243000000, 0, 49/9375, 0, -1383919/3000000, 0, 0, 0, 0, 0, 0, -73659/250000, 0, 1221989/3000000, 0, 0, 0, 0, 894709/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 6043/40000, 0, -159539/200000, 0, 0, 0, 0, -1797233/3000000, 0, -40907/375000, 0, 961763/3000000, 0, 0, 0, 0, -49229/1000000, 0, 0, 0, 0, 0, 0, 63307/250000, 0, 30943/750000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 72696953753/1062882000000, 0, -49622948353/708588000000, 0, 8300697073/78732000000, 0, 0, 0, 0, 0, 0, 0, 0, -995621809/5832000000, 0, -153036187/3499200000, 0, 0, 0, 0, 0, 0, 32793031/729000000, 0, 0, 0, 0, -77641903351/708588000000, 0, 43158396239/70858800000, 0, -28645676441/39366000000, 0, 589111261/972000000, 0, 0, 0, 0, 0, 0, 24907675343/35429400000, 0, -1009133797303/708588000000, 0, -8416123007/19683000000, 0, 0, 0, 0, -104441797033/118098000000, 0, 97415281/486000000, 0, 0, 199951993/324000000, 0, 0, 0, 0, 0, 0, 0, -152031922727/157464000000, 0, 57398005031/52488000000, 0, 0, 0, 0, 0, 0, 215229829/145800000, 0, 0, 0, 0, -15287814767/708588000000, 0, -2498173/72900000, 0, -814563661/1458000000, 0, 0, 0, 0, -99972859/729000000, 0, -1101068/11390625, 0, 0, -266588423/364500000, 0, 0, 0, 0, 0, 238210823/243000000, 0, 0, 0, 0, -18997649/729000000, 0, -26866741/121500000, 0, 0, -184188739/1458000000, 0, 0, 0, 608556059/2916000000; 0, 0, 0, 0, 0, 0, 0, 0, 14087381/984150000, 0, -467408473/3280500000, 0, 199668919/729000000, 0, -6529249/16200000, 0, 0, 0, 0, 0, 0, -16788431/6561000000, 0, -41102321/364500000, 0, 4144417/5400000, 0, 0, 0, 0, 97838447/729000000, 0, -93947/810000, 0, 0, -1164283/5400000, 0, -6595237/54675000, 0, 165447389/364500000, 0, -5017069/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 57154183/81000000, 0, -58604861/40500000, 0, 0, 0, 0, 0, 0, -5717993/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -68480159/656100000, 0, -1480621/8100000, 0, 3863011/27000000, 0, 0, 0, 0, -16724051/81000000, 0, 690857/750000, 0, 0, 22580549/40500000, 0, 482147/10125000, 0, -37861049/81000000, 0, 0, 0, 0, 0, 0, -1159339/2531250, 0, 0, 0, 0, 0, 0, 0, 0, 1169201/3375000, 0, 673277/810000, 0, 0, -588947/1800000, 0, 372701/3375000, 0, 0, 0, 0, 0, 0, -21168217/81000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -9078030457/141717600000, 0, -5852683639/236196000000, 0, -456187/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 35228124907/472392000000, 0, 98109415973/157464000000, 0, 0, 0, 0, 0, 0, -65801/1500000, 0, 0, 0, 0, 484524501289/2125764000000, 0, -1010477177437/708588000000, 0, 12049656419/8748000000, 0, -528857/500000, 0, 0, 0, 0, 0, 0, -1009133797303/708588000000, 0, 9791655563/2361960000, 0, 824972473/13122000000, 0, 0, 0, 0, 117890722937/78732000000, 0, -2567993/3000000, 0, 0, -3188069/3000000, 0, 0, 0, 0, 0, 0, 0, 81835594079/52488000000, 0, -6524100163/3499200000, 0, 0, 0, 0, 0, 0, -21626/9375, 0, 0, 0, 0, 32560194503/236196000000, 0, 475633/1500000, 0, 693193/500000, 0, 0, 0, 0, 171133/1500000, 0, -1522309/750000, 0, 0, 2928061/1500000, 0, 0, 0, 0, 0, -759241/500000, 0, 0, 0, 0, -20143/1000000, 0, 147299/250000, 0, 0, 781823/3000000, 0, 0, 0, -3008047/6000000; 0, 0, 0, 0, 0, 0, 0, 0, 4082491/182250000, 0, 198553/750000, 0, -50671/375000, 0, 445091/500000, 0, 0, 0, 0, 0, 0, -1204439/121500000, 0, -16815979/27000000, 0, -1280551/600000, 0, 0, 0, 0, -189647/1000000, 0, 474811/600000, 0, 0, 37241/93750, 0, 1241017/3000000, 0, -19248677/9000000, 0, 1960843/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -58604861/40500000, 0, 7179293/1500000, 0, 0, 0, 0, 0, 0, 1004503/900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -602833/20250000, 0, 1589329/1500000, 0, -4800841/3000000, 0, 0, 0, 0, 2541677/3000000, 0, -1162311/1000000, 0, 0, -700837/500000, 0, 483841/3000000, 0, 1874659/1000000, 0, 0, 0, 0, 0, 0, -1225699/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -961843/1000000, 0, -408167/200000, 0, 0, 568589/750000, 0, -956819/3000000, 0, 0, 0, 0, 0, 0, 911441/1000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -24480961/123018750, 0, 406637647/410062500, 0, -8891/15000, 0, 0, 0, 0, 0, 0, 0, 0, 642655849/6561000000, 0, -2149077001/2187000000, 0, 0, 0, 0, 0, 0, 7321/75000, 0, 0, 0, 0, 9266323/472392000, 0, -3937324883/19683000000, 0, -2748991/10800000, 0, -40901/375000, 0, 0, 0, 0, 0, 0, -8416123007/19683000000, 0, 824972473/13122000000, 0, 994017/250000, 0, 0, 0, 0, 11638559/10800000, 0, -712019/500000, 0, 0, -241601/375000, 0, 0, 0, 0, 0, 0, 0, 2988539/4500000, 0, -890067/500000, 0, 0, 0, 0, 0, 0, -3901/200000, 0, 0, 0, 0, 5803/37500, 0, 1585901/3000000, 0, -889357/750000, 0, 0, 0, 0, -105083/375000, 0, 7961/100000, 0, 0, 186271/200000, 0, 0, 0, 0, 0, -578161/1000000, 0, 0, 0, 0, -59607/1000000, 0, 706819/1000000, 0, 0, -119161/300000, 0, 0, 0, -354851/2000000; 0, -97543101983/4251528000000, 0, 2071291483/70858800000, 0, -2670816547/31492800000, 0, -718859/27000000, 0, 0, 0, 0, 0, 0, 0, 0, 25387903/182250000, 0, -524659/8100000, 0, 222677/2250000, 0, 0, 0, 0, 0, 0, -7741757/40500000, 0, 718813/4500000, 0, 0, 0, 0, -964963/9000000, 0, 0, 0, 0, 0, 0, 0, 0, -25026649/182250000, 0, 138246011/364500000, 0, -15273079/81000000, 0, 0, 0, 0, 0, 0, 166661923/243000000, 0, -7109411/5400000, 0, 0, 0, 0, -5523727/13500000, 0, 0, 0, -40126793/729000000, 0, 285941/900000, 0, 929831/3375000, 0, 0, 0, 0, 0, 0, -9279313/13500000, 0, -26711/3000000, 0, 0, 0, 0, 15623831/13500000, 0, 0, 0, 0, 0, 0, 4391/540000, 0, 815341/3375000, 0, 0, 0, 0, -10368007/27000000, 0, 0, 0, 2423059/13500000, 0, -1040561/1500000, 0, 0, 0, 0, 9134759/13500000, 0, 0, 0, 0, -714149/13500000, 0, 0, 0, 10697/180000, 0, 0; 0, 0, -79571081461/2125764000000, 0, 37126210549/177147000000, 0, -11427599209/78732000000, 0, 0, 0, 0, 0, 0, 0, 0, 1714975139/19683000000, 0, -133062679/364500000, 0, 465064567/2187000000, 0, 0, 0, 0, 0, 0, -793670581/3280500000, 0, 318607907/546750000, 0, 0, 0, 0, 852493/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -226206101/2187000000, 0, 802379/30375000, 0, -6761/67500, 0, 0, 0, 0, 0, 0, 251195833/243000000, 0, -6654559/3375000, 0, 0, 0, 0, -3206489/6750000, 0, -103874189/1093500000, 0, 96531977/243000000, 0, -18285991/27000000, 0, 0, 0, 0, 0, 0, 374531/1800000, 0, -3564673/13500000, 0, 0, 0, 0, -18929/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -394261/675000, 0, 71039687/27000000, 0, 0, 0, 0, 735707/6750000, 0, 95629/900000, 0, -1579001/13500000, 0, 0, 0, 0, -186001/843750, 0, 0, 0, 0, 0, 0, -7750627/27000000, 0, -43561/5400000, 0, 0, 0; 0, -197374833467/2125764000000, 0, 29992158611/177147000000, 0, -4692373991/78732000000, 0, 13739/50000, 0, 0, 0, 0, 0, 0, 0, 0, 17230411/40500000, 0, -43147/120000, 0, 615077/1500000, 0, 0, 0, 0, 0, 0, -1742831/4500000, 0, -126979/60000, 0, 0, 0, 0, 502513/500000, 0, 0, 0, 0, 0, 0, 0, 0, 260771/1012500, 0, -55709137/27000000, 0, 4600027/3000000, 0, 0, 0, 0, 0, 0, -7109411/5400000, 0, 15610063/3000000, 0, 0, 0, 0, 906887/1500000, 0, 0, 0, 51580913/81000000, 0, -525981/1000000, 0, -2400029/1500000, 0, 0, 0, 0, 0, 0, 545849/3000000, 0, -503907/1000000, 0, 0, 0, 0, -2064209/1500000, 0, 0, 0, 0, 0, 0, 1461209/3000000, 0, 1426307/3000000, 0, 0, 0, 0, -526461/1000000, 0, 0, 0, -968953/750000, 0, 5600671/3000000, 0, 0, 0, 0, -5287561/3000000, 0, 0, 0, 0, 92369/1000000, 0, 0, 0, 6857/20000, 0, 0; 0, 0, -9828515683/26244000000, 0, -551937883/4374000000, 0, 823921/1440000, 0, 0, 0, 0, 0, 0, 0, 0, -353227603/13122000000, 0, 457223/162000, 0, -3136168913/1458000000, 0, 0, 0, 0, 0, 0, -1083314147/4374000000, 0, -744284591/291600000, 0, 0, 0, 0, 239131/600000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 61482181/243000000, 0, -1365241/1080000, 0, 71969/500000, 0, 0, 0, 0, 0, 0, -6654559/3375000, 0, 7764311/1000000, 0, 0, 0, 0, -459731/3000000, 0, 4247569/12150000, 0, 449239/3000000, 0, 157461/200000, 0, 0, 0, 0, 0, 0, -994477/750000, 0, -1860721/1000000, 0, 0, 0, 0, 1784657/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 3540431/3000000, 0, -937067/250000, 0, 0, 0, 0, -737519/600000, 0, -199291/1000000, 0, -1846403/3000000, 0, 0, 0, 0, 5603/25000, 0, 0, 0, 0, 0, 0, 1042121/750000, 0, 11081/1500000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -13514160943/141717600000, 0, 94016070443/236196000000, 0, -420057379/1312200000, 0, 0, 0, 0, 0, 0, 0, 0, -4536176951/78732000000, 0, 6774271/209952000, 0, 0, 0, 0, 0, 0, 505471/4050000, 0, 0, 0, 0, 92653460537/708588000000, 0, -81930516631/118098000000, 0, 3501916601/4374000000, 0, -24709783/36000000, 0, 0, 0, 0, 0, 0, -104441797033/118098000000, 0, 117890722937/78732000000, 0, 11638559/10800000, 0, 0, 0, 0, 1545106193/1093500000, 0, -16924333/18000000, 0, 0, -101501203/108000000, 0, 0, 0, 0, 0, 0, 0, 58899851/48600000, 0, -20290753/10125000, 0, 0, 0, 0, 0, 0, -6228311/5062500, 0, 0, 0, 0, 1410829/81000000, 0, 8210227/81000000, 0, 68046679/162000000, 0, 0, 0, 0, 10242199/81000000, 0, 35779783/40500000, 0, 0, 608303/648000, 0, 0, 0, 0, 0, -2168017/1800000, 0, 0, 0, 0, -182663/10125000, 0, 7580851/27000000, 0, 0, -29372993/162000000, 0, 0, 0, -4443787/40500000; 0, 0, 0, 0, 0, 0, 0, 0, -23169649/218700000, 0, 22327283/45562500, 0, -48461791/81000000, 0, 3862553/9000000, 0, 0, 0, 0, 0, 0, 592193/4556250, 0, 3995101/81000000, 0, -642271/1500000, 0, 0, 0, 0, -13156339/40500000, 0, -1150597/2250000, 0, 0, 247321/600000, 0, 1066261/243000000, 0, -20451469/81000000, 0, -2124413/9000000, 0, 0, 0, 0, 0, 0, 0, 0, -5717993/9000000, 0, 1004503/900000, 0, 0, 0, 0, 0, 0, 629127/500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 149859457/364500000, 0, -5750177/9000000, 0, 15641/187500, 0, 0, 0, 0, -859303/9000000, 0, -194077/500000, 0, 0, -5880427/9000000, 0, -23111/1125000, 0, 10928963/9000000, 0, 0, 0, 0, 0, 0, 3334187/9000000, 0, 0, 0, 0, 0, 0, 0, 0, -1031473/3000000, 0, -4844293/4500000, 0, 0, 7416/15625, 0, -11921/60000, 0, 0, 0, 0, 0, 0, 111283/2250000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -6770689/32400000, 0, -42938183/54000000, 0, 448801/750000, 0, 0, 0, 0, 0, 0, 0, 0, 102450961/54000000, 0, -5848441/6000000, 0, 0, 0, 0, 0, 0, -3147539/3000000, 0, 0, 0, 0, -1878193/1458000000, 0, -145855013/486000000, 0, 2362763/2160000, 0, -910003/1000000, 0, 0, 0, 0, 0, 0, 97415281/486000000, 0, -2567993/3000000, 0, -712019/500000, 0, 0, 0, 0, -16924333/18000000, 0, 243703/46875, 0, 0, 1949/1500000, 0, 0, 0, 0, 0, 0, 0, 377476/421875, 0, 347163/200000, 0, 0, 0, 0, 0, 0, -828917/200000, 0, 0, 0, 0, -6389/750000, 0, -53717/600000, 0, 1465133/1500000, 0, 0, 0, 0, 190311/1000000, 0, -19433/46875, 0, 0, -2277037/3000000, 0, 0, 0, 0, 0, -1239767/1500000, 0, 0, 0, 0, 62507/1000000, 0, -1414/15625, 0, 0, 89507/60000, 0, 0, 0, -728679/2000000; 0, 45166528819/1417176000000, 0, -1034934617/23619600000, 0, 1876039751/10497600000, 0, -171131/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -40633867/243000000, 0, -521953/27000000, 0, 17377/500000, 0, 0, 0, 0, 0, 0, 945173/4500000, 0, 8133/62500, 0, 0, 0, 0, -72151/600000, 0, 0, 0, 0, 0, 0, 0, 0, 7300673/81000000, 0, -2458151/16200000, 0, -616183/4500000, 0, 0, 0, 0, 0, 0, -5523727/13500000, 0, 906887/1500000, 0, 0, 0, 0, 245021/500000, 0, 0, 0, -3609947/121500000, 0, -962719/3000000, 0, -1663/150000, 0, 0, 0, 0, 0, 0, 461147/750000, 0, 71919/1000000, 0, 0, 0, 0, -349243/500000, 0, 0, 0, 0, 0, 0, -9311/1000000, 0, -20747/200000, 0, 0, 0, 0, -251123/1500000, 0, 0, 0, -5843/1500000, 0, 399623/750000, 0, 0, 0, 0, -593299/1500000, 0, 0, 0, 0, 182423/1500000, 0, 0, 0, -126107/750000, 0, 0; 0, 0, 24172079347/236196000000, 0, -10444031437/78732000000, 0, 159672209/4374000000, 0, 0, 0, 0, 0, 0, 0, 0, -9265691/108000000, 0, -2542963/9000000, 0, 17031697/36000000, 0, 0, 0, 0, 0, 0, 12508631/36000000, 0, -262789/1440000, 0, 0, 0, 0, -204599/750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 864533/9000000, 0, -1055863/13500000, 0, 168433/1500000, 0, 0, 0, 0, 0, 0, -3206489/6750000, 0, -459731/3000000, 0, 0, 0, 0, 3731633/3000000, 0, 592993/13500000, 0, -509323/1500000, 0, 77327/1000000, 0, 0, 0, 0, 0, 0, 256093/3000000, 0, 1603079/3000000, 0, 0, 0, 0, -147509/500000, 0, 0, 0, 0, 0, 0, 0, 0, 9471/50000, 0, -772033/1000000, 0, 0, 0, 0, -654209/600000, 0, -300793/1500000, 0, 323101/600000, 0, 0, 0, 0, 198259/1000000, 0, 0, 0, 0, 0, 0, 42589/200000, 0, 49477/1000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 4637330617/39366000000, 0, -6193862411/26244000000, 0, 708415271/2916000000, 0, 0, 0, 0, 0, 0, 0, 0, -13970401/108000000, 0, -6764203/36000000, 0, 0, 0, 0, 0, 0, -28727/1500000, 0, 0, 0, 0, -6111409/64800000, 0, 164966693/324000000, 0, -70353887/108000000, 0, 507373/600000, 0, 0, 0, 0, 0, 0, 199951993/324000000, 0, -3188069/3000000, 0, -241601/375000, 0, 0, 0, 0, -101501203/108000000, 0, 1949/1500000, 0, 0, 1659233/1500000, 0, 0, 0, 0, 0, 0, 0, -6283001/5400000, 0, 2347543/1500000, 0, 0, 0, 0, 0, 0, 4783559/3000000, 0, 0, 0, 0, 202541/3000000, 0, -528089/3000000, 0, -1813079/1500000, 0, 0, 0, 0, -626003/3000000, 0, 127881/500000, 0, 0, -1336463/1000000, 0, 0, 0, 0, 0, 297907/300000, 0, 0, 0, 0, 243/8000, 0, 31091/600000, 0, 0, -53801/600000, 0, 0, 0, 235629/4000000; 0, 0, -57784890559/1417176000000, 0, 16536517903/472392000000, 0, 2727823/121500000, 0, 0, 0, 0, 0, 0, 0, 0, -33238890641/1417176000000, 0, 448334711/1458000000, 0, -39964587667/157464000000, 0, 0, 0, 0, 0, 0, -8038139383/472392000000, 0, -32449989713/157464000000, 0, 0, 0, 0, 4740953/121500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 202334153/9841500000, 0, -13714031/121500000, 0, 17226449/243000000, 0, 0, 0, 0, 0, 0, -103874189/1093500000, 0, 4247569/12150000, 0, 0, 0, 0, 592993/13500000, 0, 1212388181/19683000000, 0, -3805805467/39366000000, 0, 677604683/13122000000, 0, 0, 0, 0, 0, 0, -2394352217/19683000000, 0, -3917303/60750000, 0, 0, 0, 0, 904692787/6561000000, 0, 0, 0, 0, 0, 0, 0, 0, 991423/20250000, 0, -2788429/24300000, 0, 0, 0, 0, -128729/972000, 0, -85672973/2187000000, 0, 25480927/729000000, 0, 0, 0, 0, 877267/121500000, 0, 0, 0, 0, 0, 0, 16595111/243000000, 0, 889867/145800000, 0, 0, 0; 0, -349555819571/4251528000000, 0, 27131268679/708588000000, 0, -9807901163/157464000000, 0, 173403139/972000000, 0, 0, 0, 0, 0, 0, 0, 0, 425448299/1640250000, 0, 751200559/2187000000, 0, -55047941/121500000, 0, 0, 0, 0, 0, 0, -5732441/17496000, 0, -79218287/243000000, 0, 0, 0, 0, 68256967/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -15821111/2187000000, 0, -337105507/820125000, 0, 465245933/729000000, 0, 0, 0, 0, 0, 0, -40126793/729000000, 0, 51580913/81000000, 0, 0, 0, 0, -3609947/121500000, 0, 0, 0, 946869941/1640250000, 0, -429140003/729000000, 0, -3571639/16200000, 0, 0, 0, 0, 0, 0, -39391181/40500000, 0, 4268651/15187500, 0, 0, 0, 0, -45070751/243000000, 0, 0, 0, 0, 0, 0, 314269/13500000, 0, 1456447/3796875, 0, 0, 0, 0, 16697519/81000000, 0, 0, 0, -883631/1687500, 0, 12485459/60750000, 0, 0, 0, 0, 5181883/27000000, 0, 0, 0, 0, -779057/48600000, 0, 0, 0, 813647/20250000, 0, 0; 0, 0, -34445669597/157464000000, 0, 6222326413/52488000000, 0, 364993/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 35464418009/157464000000, 0, 1009519193/6561000000, 0, 3555650503/17496000000, 0, 0, 0, 0, 0, 0, -18109304221/52488000000, 0, -5427658331/17496000000, 0, 0, 0, 0, 434747/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -86011289/2187000000, 0, -8104961/30375000, 0, 49/9375, 0, 0, 0, 0, 0, 0, 96531977/243000000, 0, 449239/3000000, 0, 0, 0, 0, -509323/1500000, 0, -3805805467/39366000000, 0, 4004236459/3280500000, 0, -5047003829/4374000000, 0, 0, 0, 0, 0, 0, -191863/500000, 0, -3225653/3000000, 0, 0, 0, 0, 2157839/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -6021917/16200000, 0, 4437487/3000000, 0, 0, 0, 0, -2669/50000, 0, 116263613/729000000, 0, -35503831/60750000, 0, 0, 0, 0, -163721/600000, 0, 0, 0, 0, 0, 0, 2125339/5400000, 0, -982943/24300000, 0, 0, 0; 0, 10706615569/236196000000, 0, -5835125017/19683000000, 0, -2529267083/8748000000, 0, 1119673/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 222860383/729000000, 0, -1442861/9000000, 0, 2902709/3000000, 0, 0, 0, 0, 0, 0, -5172299/40500000, 0, -425687/750000, 0, 0, 0, 0, -348909/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -2249153/27000000, 0, 32217289/81000000, 0, -1068709/2250000, 0, 0, 0, 0, 0, 0, 285941/900000, 0, -525981/1000000, 0, 0, 0, 0, -962719/3000000, 0, 0, 0, -429140003/729000000, 0, 2097653/750000, 0, -141099/125000, 0, 0, 0, 0, 0, 0, -2832671/3000000, 0, -1494607/750000, 0, 0, 0, 0, 1952951/750000, 0, 0, 0, 0, 0, 0, 842383/3000000, 0, -763387/1500000, 0, 0, 0, 0, -1422787/3000000, 0, 0, 0, 14707/200000, 0, -330401/500000, 0, 0, 0, 0, 3225589/3000000, 0, 0, 0, 0, -7519/30000, 0, 0, 0, 2333/5625, 0, 0; 0, 0, 65370581/243000000, 0, -17589737/27000000, 0, 27277/150000, 0, 0, 0, 0, 0, 0, 0, 0, -3746544347/13122000000, 0, 2248587587/4374000000, 0, -2278787/4500000, 0, 0, 0, 0, 0, 0, 1972123/5400000, 0, -121111/1500000, 0, 0, 0, 0, -25929/200000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -11965091/243000000, 0, 1211261/1800000, 0, -1383919/3000000, 0, 0, 0, 0, 0, 0, -18285991/27000000, 0, 157461/200000, 0, 0, 0, 0, 77327/1000000, 0, 677604683/13122000000, 0, -5047003829/4374000000, 0, 620433/250000, 0, 0, 0, 0, 0, 0, 228301/600000, 0, -234887/1500000, 0, 0, 0, 0, -433981/750000, 0, 0, 0, 0, 0, 0, 0, 0, 826997/1500000, 0, -1769579/750000, 0, 0, 0, 0, 1459393/1500000, 0, 73771/1000000, 0, -874879/3000000, 0, 0, 0, 0, 1253639/3000000, 0, 0, 0, 0, 0, 0, -98083/300000, 0, -37883/600000, 0, 0, 0; 0, 194326681/2916000000, 0, 17447287/486000000, 0, 10235629/108000000, 0, -1297527/2000000, 0, 0, 0, 0, 0, 0, 0, 0, -43154417/81000000, 0, 24594211/27000000, 0, -54697/93750, 0, 0, 0, 0, 0, 0, 877241/27000000, 0, 1400341/1500000, 0, 0, 0, 0, -53749/375000, 0, 0, 0, 0, 0, 0, 0, 0, -3445213/81000000, 0, 5745403/8100000, 0, -1312049/1800000, 0, 0, 0, 0, 0, 0, 929831/3375000, 0, -2400029/1500000, 0, 0, 0, 0, -1663/150000, 0, 0, 0, -3571639/16200000, 0, -141099/125000, 0, 3510403/1000000, 0, 0, 0, 0, 0, 0, 619119/1000000, 0, -1533493/3000000, 0, 0, 0, 0, 17131/120000, 0, 0, 0, 0, 0, 0, -152647/1000000, 0, -854807/3000000, 0, 0, 0, 0, 59369/1000000, 0, 0, 0, 1343549/1500000, 0, -3680617/1500000, 0, 0, 0, 0, 86639/93750, 0, 0, 0, 0, -102169/3000000, 0, 0, 0, -26223/200000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -358211843749/4251528000000, 0, 151969772897/354294000000, 0, -68384179799/157464000000, 0, 46353083/486000000, 0, 0, 0, 0, 0, 0, -196800991391/1417176000000, 0, 48941860717/118098000000, 0, -2293444801/52488000000, 0, 0, 0, 0, 5333200901/78732000000, 0, -313233001/486000000, 0, 0, 22060571/194400000, 0, -61911857/820125000, 0, 4029823/21870000, 0, -6141319/48600000, 0, 0, 0, 0, 0, 0, 0, 0, -68480159/656100000, 0, -602833/20250000, 0, 0, 0, 0, 0, 0, 149859457/364500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1395783979/2460375000, 0, -36492461/20250000, 0, 136278049/243000000, 0, 0, 0, 0, -3410833/9000000, 0, 46624931/48600000, 0, 0, 30360211/243000000, 0, 2062469/18225000, 0, 2292499/40500000, 0, 0, 0, 0, 0, 0, 312631/1518750, 0, 0, 0, 0, 0, 0, 0, 0, -18285353/81000000, 0, 58094393/243000000, 0, 0, -20998687/121500000, 0, -34776307/243000000, 0, 0, 0, 0, 0, 0, -2167493/60750000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -34843905409/157464000000, 0, -366406439/52488000000, 0, -2761343/27000000, 0, 0, 0, 0, 0, 0, 0, 0, 38069173993/52488000000, 0, 5477232767/17496000000, 0, 0, 0, 0, 0, 0, -3367667/9000000, 0, 0, 0, 0, 71171946887/472392000000, 0, -140676515663/157464000000, 0, 35434061/27000000, 0, -4002371/3000000, 0, 0, 0, 0, 0, 0, -152031922727/157464000000, 0, 81835594079/52488000000, 0, 2988539/4500000, 0, 0, 0, 0, 58899851/48600000, 0, 377476/421875, 0, 0, -6283001/5400000, 0, 0, 0, 0, 0, 0, 0, 51249961/24300000, 0, -52589861/27000000, 0, 0, 0, 0, 0, 0, -102115151/27000000, 0, 0, 0, 0, -701633/27000000, 0, 143161/1800000, 0, 20339477/13500000, 0, 0, 0, 0, 2602789/9000000, 0, 3761501/27000000, 0, 0, 1214857/900000, 0, 0, 0, 0, 0, -24192287/13500000, 0, 0, 0, 0, -7961/337500, 0, 2736631/13500000, 0, 0, 13776857/27000000, 0, 0, 0, -2463277/9000000; 0, 0, 0, 0, 0, 0, 0, 0, 373379016673/1417176000000, 0, -196170819553/118098000000, 0, 70270942969/52488000000, 0, -9991/93750, 0, 0, 0, 0, 0, 0, 329718715199/472392000000, 0, -36372196439/39366000000, 0, 8627867783/17496000000, 0, 0, 0, 0, -72979/150000, 0, 493057/300000, 0, 0, -391039/1500000, 0, 24779309/81000000, 0, -23872577/27000000, 0, 370493/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -1480621/8100000, 0, 1589329/1500000, 0, 0, 0, 0, 0, 0, -5750177/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -36492461/20250000, 0, 295417/40000, 0, -128956/46875, 0, 0, 0, 0, 491087/750000, 0, -5331577/1000000, 0, 0, -596827/1500000, 0, -44097/100000, 0, 138017/300000, 0, 0, 0, 0, 0, 0, -59641/200000, 0, 0, 0, 0, 0, 0, 0, 0, 363719/750000, 0, -330231/250000, 0, 0, 307939/187500, 0, 1174837/3000000, 0, 0, 0, 0, 0, 0, -1874/15625, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1813608917/10497600000, 0, -240225269/139968000, 0, 1674223/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 24687533831/17496000000, 0, -1212594499/1166400000, 0, 0, 0, 0, 0, 0, -214703/300000, 0, 0, 0, 0, -23169390719/157464000000, 0, 43211328071/52488000000, 0, -63363893/81000000, 0, 352121/375000, 0, 0, 0, 0, 0, 0, 57398005031/52488000000, 0, -6524100163/3499200000, 0, -890067/500000, 0, 0, 0, 0, -20290753/10125000, 0, 347163/200000, 0, 0, 2347543/1500000, 0, 0, 0, 0, 0, 0, 0, -52589861/27000000, 0, 1537459/250000, 0, 0, 0, 0, 0, 0, -2369123/3000000, 0, 0, 0, 0, -21219/500000, 0, -524399/3000000, 0, -1187417/1000000, 0, 0, 0, 0, -534293/1500000, 0, -651413/750000, 0, 0, -1872821/1000000, 0, 0, 0, 0, 0, 2174353/1500000, 0, 0, 0, 0, 149909/500000, 0, -491729/1000000, 0, 0, 1344529/1000000, 0, 0, 0, -41123/120000; 0, 0, 0, 0, 0, 0, 0, 0, -20300737/182250000, 0, 10573877/30375000, 0, -35582089/27000000, 0, 169421/500000, 0, 0, 0, 0, 0, 0, 36487/5062500, 0, 8943551/4500000, 0, -59524/46875, 0, 0, 0, 0, -1052359/3000000, 0, -457187/1500000, 0, 0, 44501/500000, 0, -1898047/6750000, 0, 6044723/4500000, 0, -127021/250000, 0, 0, 0, 0, 0, 0, 0, 0, 3863011/27000000, 0, -4800841/3000000, 0, 0, 0, 0, 0, 0, 15641/187500, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 136278049/243000000, 0, -128956/46875, 0, 14948093/3000000, 0, 0, 0, 0, -10221/10000, 0, -250117/1500000, 0, 0, 4006039/3000000, 0, 884159/3000000, 0, -1668671/1000000, 0, 0, 0, 0, 0, 0, 428719/375000, 0, 0, 0, 0, 0, 0, 0, 0, 538463/750000, 0, -492089/1500000, 0, 0, -211913/150000, 0, -20649/100000, 0, 0, 0, 0, 0, 0, -454417/3000000, 0; 0, 0, 4551845243/17714700000, 0, -4370892703/29524500000, 0, -158839/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -546785839/5535843750, 0, -1761133/1800000, 0, 3193291403/4920750000, 0, 0, 0, 0, 0, 0, 227257061/922640625, 0, 17898154969/19683000000, 0, 0, 0, 0, -547919/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -7873391/121500000, 0, 12430267/27000000, 0, -73659/250000, 0, 0, 0, 0, 0, 0, 374531/1800000, 0, -994477/750000, 0, 0, 0, 0, 256093/3000000, 0, -2394352217/19683000000, 0, -191863/500000, 0, 228301/600000, 0, 0, 0, 0, 0, 0, 1202287/1500000, 0, 94949/250000, 0, 0, 0, 0, -1127621537/1093500000, 0, 0, 0, 0, 0, 0, 0, 0, -6077/1500000, 0, 5603/40000, 0, 0, 0, 0, 1170991/3000000, 0, -31323/500000, 0, 230437/750000, 0, 0, 0, 0, 616393/3000000, 0, 0, 0, 0, 0, 0, -1610669/3000000, 0, 36567/1000000, 0, 0, 0; 0, 762139548523/4251528000000, 0, 79985704823/354294000000, 0, 64284965443/157464000000, 0, -511453/750000, 0, 0, 0, 0, 0, 0, 0, 0, -83106271/81000000, 0, -5727737/5400000, 0, 222623/500000, 0, 0, 0, 0, 0, 0, 31107109/27000000, 0, 670187/500000, 0, 0, 0, 0, -721837/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 18092459/81000000, 0, 61421/540000, 0, -1085201/1500000, 0, 0, 0, 0, 0, 0, -9279313/13500000, 0, 545849/3000000, 0, 0, 0, 0, 461147/750000, 0, 0, 0, -39391181/40500000, 0, -2832671/3000000, 0, 619119/1000000, 0, 0, 0, 0, 0, 0, 13604609/3000000, 0, 209851/750000, 0, 0, 0, 0, -10304243/3000000, 0, 0, 0, 0, 0, 0, -105397/250000, 0, -169213/600000, 0, 0, 0, 0, 1010507/3000000, 0, 0, 0, 181797/200000, 0, 4010219/3000000, 0, 0, 0, 0, -1170403/500000, 0, 0, 0, 0, 182431/500000, 0, 0, 0, -5113/10000, 0, 0; 0, 0, 36897613/121500000, 0, 551239/1800000, 0, -357629/750000, 0, 0, 0, 0, 0, 0, 0, 0, -12465379/243000000, 0, -176706949/81000000, 0, 384317/450000, 0, 0, 0, 0, 0, 0, 20128823/27000000, 0, 1814153/1500000, 0, 0, 0, 0, -117169/250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2604871/27000000, 0, 181723/421875, 0, 1221989/3000000, 0, 0, 0, 0, 0, 0, -3564673/13500000, 0, -1860721/1000000, 0, 0, 0, 0, 1603079/3000000, 0, -3917303/60750000, 0, -3225653/3000000, 0, -234887/1500000, 0, 0, 0, 0, 0, 0, 94949/250000, 0, 13109111/3000000, 0, 0, 0, 0, -552203/300000, 0, 0, 0, 0, 0, 0, 0, 0, 219047/1000000, 0, -700901/375000, 0, 0, 0, 0, 68939/1500000, 0, -282661/3000000, 0, 1458473/1500000, 0, 0, 0, 0, 16023/100000, 0, 0, 0, 0, 0, 0, -546347/1000000, 0, 58729/600000, 0, 0, 0; 0, -25937543/729000000, 0, 4555619/20250000, 0, 15788243/27000000, 0, -165971/750000, 0, 0, 0, 0, 0, 0, 0, 0, 2520811/48600000, 0, -2998691/1800000, 0, -1226327/1500000, 0, 0, 0, 0, 0, 0, 16712173/27000000, 0, 2414497/3000000, 0, 0, 0, 0, 22447/250000, 0, 0, 0, 0, 0, 0, 0, 0, 238597/5400000, 0, 1149067/13500000, 0, -121469/3000000, 0, 0, 0, 0, 0, 0, -26711/3000000, 0, -503907/1000000, 0, 0, 0, 0, 71919/1000000, 0, 0, 0, 4268651/15187500, 0, -1494607/750000, 0, -1533493/3000000, 0, 0, 0, 0, 0, 0, 209851/750000, 0, 6442579/1000000, 0, 0, 0, 0, -9815053/3000000, 0, 0, 0, 0, 0, 0, -2621/6250, 0, 393083/1500000, 0, 0, 0, 0, 1182709/3000000, 0, 0, 0, 245411/1000000, 0, 724619/750000, 0, 0, 0, 0, -435023/250000, 0, 0, 0, 0, 210487/500000, 0, 0, 0, -127273/375000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 230731381/3690562500, 0, 3786937/54675000, 0, 63029113/194400000, 0, 101077/1000000, 0, 0, 0, 0, 0, 0, -10269156973/78732000000, 0, -88261127/91125000, 0, -194627717/324000000, 0, 0, 0, 0, 582685363/8748000000, 0, 364889/375000, 0, 0, 91733/750000, 0, 14380457/81000000, 0, -8506639/13500000, 0, 360083/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -16724051/81000000, 0, 2541677/3000000, 0, 0, 0, 0, 0, 0, -859303/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3410833/9000000, 0, 491087/750000, 0, -10221/10000, 0, 0, 0, 0, 4268071/3000000, 0, -131933/600000, 0, 0, -1832899/1500000, 0, -119867/500000, 0, 47069/75000, 0, 0, 0, 0, 0, 0, -587971/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -517363/1500000, 0, -172249/750000, 0, 0, 4139/750000, 0, 432287/3000000, 0, 0, 0, 0, 0, 0, 557633/1000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 2975393/6750000, 0, 23247749/13500000, 0, -150911/187500, 0, 0, 0, 0, 0, 0, 0, 0, -11340283/3375000, 0, -17771/2250000, 0, 0, 0, 0, 0, 0, 2639477/1500000, 0, 0, 0, 0, -272347243/1093500000, 0, 70516853/45562500, 0, -54752807/20250000, 0, 8052677/3000000, 0, 0, 0, 0, 0, 0, 215229829/145800000, 0, -21626/9375, 0, -3901/200000, 0, 0, 0, 0, -6228311/5062500, 0, -828917/200000, 0, 0, 4783559/3000000, 0, 0, 0, 0, 0, 0, 0, -102115151/27000000, 0, -2369123/3000000, 0, 0, 0, 0, 0, 0, 33112091/3000000, 0, 0, 0, 0, 14111/125000, 0, -97667/1500000, 0, -909353/300000, 0, 0, 0, 0, -666659/1500000, 0, 19141/25000, 0, 0, -2810747/1500000, 0, 0, 0, 0, 0, 9886247/3000000, 0, 0, 0, 0, -201297/1000000, 0, -12167/1000000, 0, 0, -4078553/1500000, 0, 0, 0, 3147739/3000000; 0, 0, 0, 0, 0, 0, 0, 0, -55084891/364500000, 0, 159729197/121500000, 0, -62/9375, 0, -1154119/3000000, 0, 0, 0, 0, 0, 0, -114782387/243000000, 0, -1779227/1080000, 0, 8228/46875, 0, 0, 0, 0, 2463259/3000000, 0, -2460991/3000000, 0, 0, 84461/3000000, 0, -313621/1620000, 0, 2588977/13500000, 0, 63887/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 690857/750000, 0, -1162311/1000000, 0, 0, 0, 0, 0, 0, -194077/500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 46624931/48600000, 0, -5331577/1000000, 0, -250117/1500000, 0, 0, 0, 0, -131933/600000, 0, 1692533/187500, 0, 0, -295103/500000, 0, 552451/1500000, 0, 426121/3000000, 0, 0, 0, 0, 0, 0, -4415197/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -225977/1500000, 0, 141773/150000, 0, 0, -20586/15625, 0, -122523/1000000, 0, 0, 0, 0, 0, 0, 135139/600000, 0; 0, 0, -4972726067/13122000000, 0, 23913199/162000000, 0, 32461/125000, 0, 0, 0, 0, 0, 0, 0, 0, 3247763/18000000, 0, 3660709903/2187000000, 0, -45848263/54000000, 0, 0, 0, 0, 0, 0, -119557663/162000000, 0, -70743629/54000000, 0, 0, 0, 0, 1307497/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7679563/81000000, 0, -1123997/1350000, 0, 894709/3000000, 0, 0, 0, 0, 0, 0, -18929/1500000, 0, 1784657/1000000, 0, 0, 0, 0, -147509/500000, 0, 904692787/6561000000, 0, 2157839/3000000, 0, -433981/750000, 0, 0, 0, 0, 0, 0, -1127621537/1093500000, 0, -552203/300000, 0, 0, 0, 0, 3456589/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -451487/3000000, 0, 231869/300000, 0, 0, 0, 0, -84001/93750, 0, 22847/250000, 0, -191141/600000, 0, 0, 0, 0, -2419/4800, 0, 0, 0, 0, 0, 0, 96753/125000, 0, -12689/187500, 0, 0, 0; 0, -4205870707/88573500000, 0, -208796143/922640625, 0, -4074909479/6561000000, 0, 23743/75000, 0, 0, 0, 0, 0, 0, 0, 0, 82190273/121500000, 0, 519127/500000, 0, 429361/300000, 0, 0, 0, 0, 0, 0, -32489683/27000000, 0, -6048697/3000000, 0, 0, 0, 0, -142461/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -13370813/40500000, 0, 3685727/5062500, 0, -2781133/4500000, 0, 0, 0, 0, 0, 0, 15623831/13500000, 0, -2064209/1500000, 0, 0, 0, 0, -349243/500000, 0, 0, 0, -45070751/243000000, 0, 1952951/750000, 0, 17131/120000, 0, 0, 0, 0, 0, 0, -10304243/3000000, 0, -9815053/3000000, 0, 0, 0, 0, 891143/125000, 0, 0, 0, 0, 0, 0, 655483/750000, 0, -451489/750000, 0, 0, 0, 0, -891269/500000, 0, 0, 0, 112217/3000000, 0, -3540737/1500000, 0, 0, 0, 0, 7369921/3000000, 0, 0, 0, 0, -30074/46875, 0, 0, 0, 155339/187500, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 51971/23328000, 0, -156222661/486000000, 0, -3197551/27000000, 0, -340137/1000000, 0, 0, 0, 0, 0, 0, -664909/30375000, 0, 31693741/27000000, 0, 855787/1000000, 0, 0, 0, 0, 14759491/108000000, 0, -610717/1200000, 0, 0, -1659233/3000000, 0, -1977893/10125000, 0, 21371509/27000000, 0, -93043/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 22580549/40500000, 0, -700837/500000, 0, 0, 0, 0, 0, 0, -5880427/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 30360211/243000000, 0, -596827/1500000, 0, 4006039/3000000, 0, 0, 0, 0, -1832899/1500000, 0, -295103/500000, 0, 0, 3570077/1500000, 0, 187739/500000, 0, -771807/500000, 0, 0, 0, 0, 0, 0, -159497/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 836443/1500000, 0, 1635179/1500000, 0, 0, -784551/1000000, 0, -411829/3000000, 0, 0, 0, 0, 0, 0, -1341271/3000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -9840093037/708588000000, 0, 3958881449/47239200000, 0, -39869/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 36604793/1889568000, 0, -10494242233/78732000000, 0, 0, 0, 0, 0, 0, -4271/375000, 0, 0, 0, 0, -937847329/2125764000000, 0, -57387678491/708588000000, 0, 4451299/81000000, 0, 120901/1500000, 0, 0, 0, 0, 0, 0, -15287814767/708588000000, 0, 32560194503/236196000000, 0, 5803/37500, 0, 0, 0, 0, 1410829/81000000, 0, -6389/750000, 0, 0, 202541/3000000, 0, 0, 0, 0, 0, 0, 0, -701633/27000000, 0, -21219/500000, 0, 0, 0, 0, 0, 0, 14111/125000, 0, 0, 0, 0, 222449/3000000, 0, 71383/1500000, 0, -585419/1500000, 0, 0, 0, 0, -4901/50000, 0, -6841/500000, 0, 0, -18179/187500, 0, 0, 0, 0, 0, 67583/3000000, 0, 0, 0, 0, -32141/1000000, 0, 157033/750000, 0, 0, -14037/250000, 0, 0, 0, -56161/1500000; 0, 0, 0, 0, 0, 0, 0, 0, -7901821/364500000, 0, 15764849/182250000, 0, -6931001/81000000, 0, -18601/750000, 0, 0, 0, 0, 0, 0, 1245733/182250000, 0, 8797/300000, 0, -19259/1000000, 0, 0, 0, 0, 2895707/81000000, 0, -93167/1500000, 0, 0, -52231/600000, 0, -1885927/40500000, 0, 217789/13500000, 0, 2143/40000, 0, 0, 0, 0, 0, 0, 0, 0, 482147/10125000, 0, 483841/3000000, 0, 0, 0, 0, 0, 0, -23111/1125000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2062469/18225000, 0, -44097/100000, 0, 884159/3000000, 0, 0, 0, 0, -119867/500000, 0, 552451/1500000, 0, 0, 187739/500000, 0, 7399/30000, 0, -904963/3000000, 0, 0, 0, 0, 0, 0, -297291/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 27187/3000000, 0, 146743/1000000, 0, 0, -686153/3000000, 0, -36337/300000, 0, 0, 0, 0, 0, 0, 136607/4500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -162467/5062500, 0, 923533/9000000, 0, -315431/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 11843/281250, 0, 49837/4500000, 0, 0, 0, 0, 0, 0, -38453/750000, 0, 0, 0, 0, 2018857/218700000, 0, -150038287/729000000, 0, 3979573/81000000, 0, -251/62500, 0, 0, 0, 0, 0, 0, -2498173/72900000, 0, 475633/1500000, 0, 1585901/3000000, 0, 0, 0, 0, 8210227/81000000, 0, -53717/600000, 0, 0, -528089/3000000, 0, 0, 0, 0, 0, 0, 0, 143161/1800000, 0, -524399/3000000, 0, 0, 0, 0, 0, 0, -97667/1500000, 0, 0, 0, 0, 71383/1500000, 0, 545911/1000000, 0, -278159/1000000, 0, 0, 0, 0, -514397/3000000, 0, -398093/500000, 0, 0, 1237991/3000000, 0, 0, 0, 0, 0, 491/125000, 0, 0, 0, 0, -137001/1000000, 0, 527/31250, 0, 0, -25207/500000, 0, 0, 0, 197923/3000000; 0, 0, 0, 0, 0, 0, 0, 0, -16315829/364500000, 0, 16420577/40500000, 0, -624431/6750000, 0, 1349849/3000000, 0, 0, 0, 0, 0, 0, 1308271/9720000, 0, -2566771/3000000, 0, -326353/600000, 0, 0, 0, 0, -72843/200000, 0, -218997/1000000, 0, 0, 448583/750000, 0, 15098521/81000000, 0, -34382383/27000000, 0, 15421/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -37861049/81000000, 0, 1874659/1000000, 0, 0, 0, 0, 0, 0, 10928963/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2292499/40500000, 0, 138017/300000, 0, -1668671/1000000, 0, 0, 0, 0, 47069/75000, 0, 426121/3000000, 0, 0, -771807/500000, 0, -904963/3000000, 0, 9418121/3000000, 0, 0, 0, 0, 0, 0, -2631523/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -750229/1500000, 0, -1204061/750000, 0, 0, 115927/125000, 0, -321541/3000000, 0, 0, 0, 0, 0, 0, 54051/250000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1652627/18000000, 0, -5754997/10800000, 0, 543253/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 17149097/54000000, 0, 9844267/6000000, 0, 0, 0, 0, 0, 0, -524399/1500000, 0, 0, 0, 0, 371605033/4374000000, 0, -32519897/291600000, 0, 32044867/162000000, 0, -173653/93750, 0, 0, 0, 0, 0, 0, -814563661/1458000000, 0, 693193/500000, 0, -889357/750000, 0, 0, 0, 0, 68046679/162000000, 0, 1465133/1500000, 0, 0, -1813079/1500000, 0, 0, 0, 0, 0, 0, 0, 20339477/13500000, 0, -1187417/1000000, 0, 0, 0, 0, 0, 0, -909353/300000, 0, 0, 0, 0, -585419/1500000, 0, -278159/1000000, 0, 1068229/187500, 0, 0, 0, 0, 1563413/1500000, 0, -10073363/3000000, 0, 0, 376847/187500, 0, 0, 0, 0, 0, -2711611/3000000, 0, 0, 0, 0, -7889/1000000, 0, -1435749/1000000, 0, 0, 376691/375000, 0, 0, 0, 467419/6000000; 0, -36063645323/1417176000000, 0, 4752694373/118098000000, 0, -1112376583/10497600000, 0, 41433/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 453583/3000000, 0, -118153/3000000, 0, 935801/3000000, 0, 0, 0, 0, 0, 0, -1570393/9000000, 0, -475343/1000000, 0, 0, 0, 0, 4563/100000, 0, 0, 0, 0, 0, 0, 0, 0, -4386037/81000000, 0, -2386733/40500000, 0, 687277/9000000, 0, 0, 0, 0, 0, 0, 4391/540000, 0, 1461209/3000000, 0, 0, 0, 0, -9311/1000000, 0, 0, 0, 314269/13500000, 0, 842383/3000000, 0, -152647/1000000, 0, 0, 0, 0, 0, 0, -105397/250000, 0, -2621/6250, 0, 0, 0, 0, 655483/750000, 0, 0, 0, 0, 0, 0, 1075421/3000000, 0, -251797/750000, 0, 0, 0, 0, -158507/375000, 0, 0, 0, -99283/750000, 0, -312241/3000000, 0, 0, 0, 0, 498403/3000000, 0, 0, 0, 0, -108289/600000, 0, 0, 0, 50829/250000, 0, 0; 0, 0, 1893582487/39366000000, 0, -698986063/13122000000, 0, -70261/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -122673397/1574640000, 0, 4781717/81000000, 0, -3929563/34992000, 0, 0, 0, 0, 0, 0, 566218667/2624400000, 0, -475691419/4374000000, 0, 0, 0, 0, -385271/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1049449/30375000, 0, 2981131/13500000, 0, 6043/40000, 0, 0, 0, 0, 0, 0, -394261/675000, 0, 3540431/3000000, 0, 0, 0, 0, 9471/50000, 0, 991423/20250000, 0, -6021917/16200000, 0, 826997/1500000, 0, 0, 0, 0, 0, 0, -6077/1500000, 0, 219047/1000000, 0, 0, 0, 0, -451487/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 2069417/3000000, 0, -899029/375000, 0, 0, 0, 0, -50689/1500000, 0, -426401/3000000, 0, 460481/1500000, 0, 0, 0, 0, 235793/750000, 0, 0, 0, 0, 0, 0, 18959/3000000, 0, 24521/1500000, 0, 0, 0; 0, -294246367/4374000000, 0, 87645647/729000000, 0, 1841333/162000000, 0, 72583/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 65778277/243000000, 0, -3274567/13500000, 0, -81149/600000, 0, 0, 0, 0, 0, 0, -9354547/27000000, 0, -181733/600000, 0, 0, 0, 0, 420783/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 4434379/81000000, 0, -13148899/16200000, 0, 6287057/9000000, 0, 0, 0, 0, 0, 0, 815341/3375000, 0, 1426307/3000000, 0, 0, 0, 0, -20747/200000, 0, 0, 0, 1456447/3796875, 0, -763387/1500000, 0, -854807/3000000, 0, 0, 0, 0, 0, 0, -169213/600000, 0, 393083/1500000, 0, 0, 0, 0, -451489/750000, 0, 0, 0, 0, 0, 0, -251797/750000, 0, 207203/120000, 0, 0, 0, 0, -90827/250000, 0, 0, 0, -124433/300000, 0, 206179/750000, 0, 0, 0, 0, -36371/93750, 0, 0, 0, 0, 192581/750000, 0, 0, 0, -1817/93750, 0, 0; 0, 0, -64132291/243000000, 0, 9132269/20250000, 0, 14381/180000, 0, 0, 0, 0, 0, 0, 0, 0, 11438777/48600000, 0, 26863207/81000000, 0, -1415873/9000000, 0, 0, 0, 0, 0, 0, -12380317/13500000, 0, 187943/1000000, 0, 0, 0, 0, 549779/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6273809/121500000, 0, -7083551/5400000, 0, -159539/200000, 0, 0, 0, 0, 0, 0, 71039687/27000000, 0, -937067/250000, 0, 0, 0, 0, -772033/1000000, 0, -2788429/24300000, 0, 4437487/3000000, 0, -1769579/750000, 0, 0, 0, 0, 0, 0, 5603/40000, 0, -700901/375000, 0, 0, 0, 0, 231869/300000, 0, 0, 0, 0, 0, 0, 0, 0, -899029/375000, 0, 10950807/1000000, 0, 0, 0, 0, -2736041/3000000, 0, 210841/750000, 0, -23927/24000, 0, 0, 0, 0, -121421/125000, 0, 0, 0, 0, 0, 0, -723287/1500000, 0, 152233/3000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -109409/16200000, 0, -53297/843750, 0, 12221/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -21301/750000, 0, 3054413/9000000, 0, 0, 0, 0, 0, 0, -23897/3000000, 0, 0, 0, 0, 41075461/2187000000, 0, 22249103/729000000, 0, 4211683/81000000, 0, -1001629/3000000, 0, 0, 0, 0, 0, 0, -99972859/729000000, 0, 171133/1500000, 0, -105083/375000, 0, 0, 0, 0, 10242199/81000000, 0, 190311/1000000, 0, 0, -626003/3000000, 0, 0, 0, 0, 0, 0, 0, 2602789/9000000, 0, -534293/1500000, 0, 0, 0, 0, 0, 0, -666659/1500000, 0, 0, 0, 0, -4901/50000, 0, -514397/3000000, 0, 1563413/1500000, 0, 0, 0, 0, 275647/750000, 0, -173159/750000, 0, 0, 544337/3000000, 0, 0, 0, 0, 0, -40177/200000, 0, 0, 0, 0, -147/1000000, 0, -198539/600000, 0, 0, 43979/600000, 0, 0, 0, 245233/3000000; 0, 0, 0, 0, 0, 0, 0, 0, -32836801/1093500000, 0, -15557/24300000, 0, -27401/56250, 0, 263821/1500000, 0, 0, 0, 0, 0, 0, -18760849/729000000, 0, 118083/125000, 0, -38213/1500000, 0, 0, 0, 0, -2120129/20250000, 0, -272941/1000000, 0, 0, 56093/500000, 0, -539221/10125000, 0, 2325233/2700000, 0, -77823/200000, 0, 0, 0, 0, 0, 0, 0, 0, -1159339/2531250, 0, -1225699/1500000, 0, 0, 0, 0, 0, 0, 3334187/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 312631/1518750, 0, -59641/200000, 0, 428719/375000, 0, 0, 0, 0, -587971/3000000, 0, -4415197/3000000, 0, 0, -159497/3000000, 0, -297291/1000000, 0, -2631523/3000000, 0, 0, 0, 0, 0, 0, 6203027/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 27871/750000, 0, -93947/1000000, 0, 0, 39151/600000, 0, 161633/3000000, 0, 0, 0, 0, 0, 0, -215879/1500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 4761131/81000000, 0, 13309013/27000000, 0, -469583/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -1667183/5400000, 0, -100997/75000, 0, 0, 0, 0, 0, 0, 15809/37500, 0, 0, 0, 0, 49506121/1093500000, 0, -1729801/91125000, 0, 15241609/16200000, 0, 335747/600000, 0, 0, 0, 0, 0, 0, -1101068/11390625, 0, -1522309/750000, 0, 7961/100000, 0, 0, 0, 0, 35779783/40500000, 0, -19433/46875, 0, 0, 127881/500000, 0, 0, 0, 0, 0, 0, 0, 3761501/27000000, 0, -651413/750000, 0, 0, 0, 0, 0, 0, 19141/25000, 0, 0, 0, 0, -6841/500000, 0, -398093/500000, 0, -10073363/3000000, 0, 0, 0, 0, -173159/750000, 0, 8655379/1000000, 0, 0, -3429529/1500000, 0, 0, 0, 0, 0, -567061/600000, 0, 0, 0, 0, 680341/3000000, 0, 746311/1500000, 0, 0, -1094699/1000000, 0, 0, 0, 193481/750000; 0, -5766375301/472392000000, 0, 1336302079/39366000000, 0, -712056137/3499200000, 0, 425869/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -12586271/81000000, 0, 12947681/27000000, 0, -1622273/1500000, 0, 0, 0, 0, 0, 0, 5044739/27000000, 0, 279961/375000, 0, 0, 0, 0, 254707/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 311077/8100000, 0, 1196111/5062500, 0, 4885987/9000000, 0, 0, 0, 0, 0, 0, -10368007/27000000, 0, -526461/1000000, 0, 0, 0, 0, -251123/1500000, 0, 0, 0, 16697519/81000000, 0, -1422787/3000000, 0, 59369/1000000, 0, 0, 0, 0, 0, 0, 1010507/3000000, 0, 1182709/3000000, 0, 0, 0, 0, -891269/500000, 0, 0, 0, 0, 0, 0, -158507/375000, 0, -90827/250000, 0, 0, 0, 0, 7333709/3000000, 0, 0, 0, -5293/250000, 0, -57669/1000000, 0, 0, 0, 0, -321503/1500000, 0, 0, 0, 0, -76027/375000, 0, 0, 0, -5011/250000, 0, 0; 0, 0, 58842647/486000000, 0, -1209733/4050000, 0, -144287/18000000, 0, 0, 0, 0, 0, 0, 0, 0, -30237943/243000000, 0, 55501/4050000, 0, -5977/125000, 0, 0, 0, 0, 0, 0, 645053/2250000, 0, 362641/2250000, 0, 0, 0, 0, -120271/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -5328169/15187500, 0, 449537/281250, 0, -1797233/3000000, 0, 0, 0, 0, 0, 0, 735707/6750000, 0, -737519/600000, 0, 0, 0, 0, -654209/600000, 0, -128729/972000, 0, -2669/50000, 0, 1459393/1500000, 0, 0, 0, 0, 0, 0, 1170991/3000000, 0, 68939/1500000, 0, 0, 0, 0, -84001/93750, 0, 0, 0, 0, 0, 0, 0, 0, -50689/1500000, 0, -2736041/3000000, 0, 0, 0, 0, 12633283/3000000, 0, 512147/1000000, 0, -3559693/3000000, 0, 0, 0, 0, -61579/500000, 0, 0, 0, 0, 0, 0, -3020903/3000000, 0, -468883/3000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -975536191/6561000000, 0, 511628161/2187000000, 0, -10642499/30375000, 0, 0, 0, 0, 0, 0, 0, 0, 868667/8100000, 0, 6565919/9000000, 0, 0, 0, 0, 0, 0, -580883/9000000, 0, 0, 0, 0, 114239009/1093500000, 0, -43632601/72900000, 0, 10587667/20250000, 0, -33203/31250, 0, 0, 0, 0, 0, 0, -266588423/364500000, 0, 2928061/1500000, 0, 186271/200000, 0, 0, 0, 0, 608303/648000, 0, -2277037/3000000, 0, 0, -1336463/1000000, 0, 0, 0, 0, 0, 0, 0, 1214857/900000, 0, -1872821/1000000, 0, 0, 0, 0, 0, 0, -2810747/1500000, 0, 0, 0, 0, -18179/187500, 0, 1237991/3000000, 0, 376847/187500, 0, 0, 0, 0, 544337/3000000, 0, -3429529/1500000, 0, 0, 2817833/1000000, 0, 0, 0, 0, 0, -908613/1000000, 0, 0, 0, 0, -347/10000, 0, -28321/600000, 0, 0, 15113/250000, 0, 0, 0, -61489/375000; 0, 0, -2848945361/236196000000, 0, -6367135819/78732000000, 0, 197357/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 4879191137/236196000000, 0, 74858137/729000000, 0, -290786189/26244000000, 0, 0, 0, 0, 0, 0, -4170401717/78732000000, 0, -2108653159/26244000000, 0, 0, 0, 0, 125237/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -971443/24300000, 0, 3850781/27000000, 0, -40907/375000, 0, 0, 0, 0, 0, 0, 95629/900000, 0, -199291/1000000, 0, 0, 0, 0, -300793/1500000, 0, -85672973/2187000000, 0, 116263613/729000000, 0, 73771/1000000, 0, 0, 0, 0, 0, 0, -31323/500000, 0, -282661/3000000, 0, 0, 0, 0, 22847/250000, 0, 0, 0, 0, 0, 0, 0, 0, -426401/3000000, 0, 210841/750000, 0, 0, 0, 0, 512147/1000000, 0, 200663/1000000, 0, -1352161/3000000, 0, 0, 0, 0, -31217/200000, 0, 0, 0, 0, 0, 0, -2947/1500000, 0, -196631/3000000, 0, 0, 0; 0, 21550307827/236196000000, 0, -1485786163/19683000000, 0, 223499591/1749600000, 0, -750803/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -32702471/81000000, 0, 2014199/27000000, 0, -132191/1500000, 0, 0, 0, 0, 0, 0, 1730651/4500000, 0, 100123/120000, 0, 0, 0, 0, -101809/250000, 0, 0, 0, 0, 0, 0, 0, 0, -1405661/81000000, 0, 3318743/5062500, 0, -701861/900000, 0, 0, 0, 0, 0, 0, 2423059/13500000, 0, -968953/750000, 0, 0, 0, 0, -5843/1500000, 0, 0, 0, -883631/1687500, 0, 14707/200000, 0, 1343549/1500000, 0, 0, 0, 0, 0, 0, 181797/200000, 0, 245411/1000000, 0, 0, 0, 0, 112217/3000000, 0, 0, 0, 0, 0, 0, -99283/750000, 0, -124433/300000, 0, 0, 0, 0, -5293/250000, 0, 0, 0, 2545157/3000000, 0, -1765471/3000000, 0, 0, 0, 0, -156539/1500000, 0, 0, 0, 0, 119779/3000000, 0, 0, 0, -138659/500000, 0, 0; 0, 0, 26637757/243000000, 0, 2000993/9000000, 0, -89249/300000, 0, 0, 0, 0, 0, 0, 0, 0, -2862259/182250000, 0, -9079523/9720000, 0, 152569/250000, 0, 0, 0, 0, 0, 0, 4385353/27000000, 0, 174827/250000, 0, 0, 0, 0, -104631/500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 21395537/243000000, 0, -140593/1687500, 0, 961763/3000000, 0, 0, 0, 0, 0, 0, -1579001/13500000, 0, -1846403/3000000, 0, 0, 0, 0, 323101/600000, 0, 25480927/729000000, 0, -35503831/60750000, 0, -874879/3000000, 0, 0, 0, 0, 0, 0, 230437/750000, 0, 1458473/1500000, 0, 0, 0, 0, -191141/600000, 0, 0, 0, 0, 0, 0, 0, 0, 460481/1500000, 0, -23927/24000, 0, 0, 0, 0, -3559693/3000000, 0, -1352161/3000000, 0, 480569/300000, 0, 0, 0, 0, 519739/3000000, 0, 0, 0, 0, 0, 0, -193903/1500000, 0, 373507/3000000, 0, 0, 0; 0, -1111559/1093500000, 0, -5232239/291600000, 0, 4046671/10125000, 0, 582583/6000000, 0, 0, 0, 0, 0, 0, 0, 0, -15163291/243000000, 0, -1334659/1800000, 0, 90709/1500000, 0, 0, 0, 0, 0, 0, 4429939/9000000, 0, 554573/3000000, 0, 0, 0, 0, -129353/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 284633/1687500, 0, -12355069/16200000, 0, 1973431/4500000, 0, 0, 0, 0, 0, 0, -1040561/1500000, 0, 5600671/3000000, 0, 0, 0, 0, 399623/750000, 0, 0, 0, 12485459/60750000, 0, -330401/500000, 0, -3680617/1500000, 0, 0, 0, 0, 0, 0, 4010219/3000000, 0, 724619/750000, 0, 0, 0, 0, -3540737/1500000, 0, 0, 0, 0, 0, 0, -312241/3000000, 0, 206179/750000, 0, 0, 0, 0, -57669/1000000, 0, 0, 0, -1765471/3000000, 0, 11738777/3000000, 0, 0, 0, 0, -3019543/1500000, 0, 0, 0, 0, 300119/750000, 0, 0, 0, -2004533/3000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 236979829/8748000000, 0, -6061292297/19683000000, 0, 351712939/4374000000, 0, -2003/10000, 0, 0, 0, 0, 0, 0, 1187718133/13122000000, 0, 3022356167/6561000000, 0, 112041451/291600000, 0, 0, 0, 0, -956806163/8748000000, 0, -590929/3000000, 0, 0, -169667/3000000, 0, -6834893/81000000, 0, 46769/108000, 0, -407177/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 1169201/3375000, 0, -961843/1000000, 0, 0, 0, 0, 0, 0, -1031473/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -18285353/81000000, 0, 363719/750000, 0, 538463/750000, 0, 0, 0, 0, -517363/1500000, 0, -225977/1500000, 0, 0, 836443/1500000, 0, 27187/3000000, 0, -750229/1500000, 0, 0, 0, 0, 0, 0, 27871/750000, 0, 0, 0, 0, 0, 0, 0, 0, 2011757/3000000, 0, -53719/375000, 0, 0, -35097/125000, 0, 13797/200000, 0, 0, 0, 0, 0, 0, -19177/50000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 4072847/27000000, 0, 27313/600000, 0, -40267/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -9186761/13500000, 0, 292501/900000, 0, 0, 0, 0, 0, 0, 235743/1000000, 0, 0, 0, 0, -122007683/729000000, 0, 225413513/243000000, 0, -9132857/6750000, 0, 284367/250000, 0, 0, 0, 0, 0, 0, 238210823/243000000, 0, -759241/500000, 0, -578161/1000000, 0, 0, 0, 0, -2168017/1800000, 0, -1239767/1500000, 0, 0, 297907/300000, 0, 0, 0, 0, 0, 0, 0, -24192287/13500000, 0, 2174353/1500000, 0, 0, 0, 0, 0, 0, 9886247/3000000, 0, 0, 0, 0, 67583/3000000, 0, 491/125000, 0, -2711611/3000000, 0, 0, 0, 0, -40177/200000, 0, -567061/600000, 0, 0, -908613/1000000, 0, 0, 0, 0, 0, 1135943/600000, 0, 0, 0, 0, -249809/3000000, 0, -469099/1500000, 0, 0, -14063/30000, 0, 0, 0, 343613/1000000; 0, 0, 0, 0, 0, 0, 0, 0, 4311091/182250000, 0, -53220883/243000000, 0, 1651961/2700000, 0, -2608297/3000000, 0, 0, 0, 0, 0, 0, -1043611/3000000, 0, 2427749/5400000, 0, 1531239/1000000, 0, 0, 0, 0, 213157/375000, 0, -1797617/3000000, 0, 0, -244411/500000, 0, -3519007/20250000, 0, 23936989/27000000, 0, -16861/250000, 0, 0, 0, 0, 0, 0, 0, 0, 673277/810000, 0, -408167/200000, 0, 0, 0, 0, 0, 0, -4844293/4500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 58094393/243000000, 0, -330231/250000, 0, -492089/1500000, 0, 0, 0, 0, -172249/750000, 0, 141773/150000, 0, 0, 1635179/1500000, 0, 146743/1000000, 0, -1204061/750000, 0, 0, 0, 0, 0, 0, -93947/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -53719/375000, 0, 132917/40000, 0, 0, -174007/500000, 0, 205451/1500000, 0, 0, 0, 0, 0, 0, -187231/375000, 0; 0, 0, 146562947/1458000000, 0, -39385649/486000000, 0, -84473/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -119015249/1458000000, 0, -20282129/81000000, 0, 18636617/162000000, 0, 0, 0, 0, 0, 0, 107709743/486000000, 0, 39085189/162000000, 0, 0, 0, 0, -42181/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -448639/24300000, 0, 2325857/13500000, 0, -49229/1000000, 0, 0, 0, 0, 0, 0, -186001/843750, 0, 5603/25000, 0, 0, 0, 0, 198259/1000000, 0, 877267/121500000, 0, -163721/600000, 0, 1253639/3000000, 0, 0, 0, 0, 0, 0, 616393/3000000, 0, 16023/100000, 0, 0, 0, 0, -2419/4800, 0, 0, 0, 0, 0, 0, 0, 0, 235793/750000, 0, -121421/125000, 0, 0, 0, 0, -61579/500000, 0, -31217/200000, 0, 519739/3000000, 0, 0, 0, 0, 1427249/3000000, 0, 0, 0, 0, 0, 0, -4069/37500, 0, 15287/600000, 0, 0, 0; 0, -5356573/546750000, 0, -436930057/1458000000, 0, -563467/2025000, 0, 1516207/6000000, 0, 0, 0, 0, 0, 0, 0, 0, 42/625, 0, 20192437/13500000, 0, -1655779/3000000, 0, 0, 0, 0, 0, 0, -3248461/13500000, 0, 402607/1500000, 0, 0, 0, 0, -1628761/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -14766157/81000000, 0, 3895717/5062500, 0, -170743/360000, 0, 0, 0, 0, 0, 0, 9134759/13500000, 0, -5287561/3000000, 0, 0, 0, 0, -593299/1500000, 0, 0, 0, 5181883/27000000, 0, 3225589/3000000, 0, 86639/93750, 0, 0, 0, 0, 0, 0, -1170403/500000, 0, -435023/250000, 0, 0, 0, 0, 7369921/3000000, 0, 0, 0, 0, 0, 0, 498403/3000000, 0, -36371/93750, 0, 0, 0, 0, -321503/1500000, 0, 0, 0, -156539/1500000, 0, -3019543/1500000, 0, 0, 0, 0, 3615031/1000000, 0, 0, 0, 0, -52087/187500, 0, 0, 0, -181/25000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 1485679/97200000, 0, -20664821/97200000, 0, 297697/1080000, 0, -47983/6000000, 0, 0, 0, 0, 0, 0, 23332237/121500000, 0, -8696201/27000000, 0, 294001/600000, 0, 0, 0, 0, -735403/6000000, 0, -13961/40000, 0, 0, 27457/187500, 0, 1447213/16200000, 0, -2368523/6750000, 0, -178013/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -588947/1800000, 0, 568589/750000, 0, 0, 0, 0, 0, 0, 7416/15625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -20998687/121500000, 0, 307939/187500, 0, -211913/150000, 0, 0, 0, 0, 4139/750000, 0, -20586/15625, 0, 0, -784551/1000000, 0, -686153/3000000, 0, 115927/125000, 0, 0, 0, 0, 0, 0, 39151/600000, 0, 0, 0, 0, 0, 0, 0, 0, -35097/125000, 0, -174007/500000, 0, 0, 324859/187500, 0, 63041/500000, 0, 0, 0, 0, 0, 0, -291923/600000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 83153/9000000, 0, -156859/1687500, 0, 72993/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 338327/3000000, 0, -1813961/9000000, 0, 0, 0, 0, 0, 0, -5273/375000, 0, 0, 0, 0, 2843671/437400000, 0, 14402143/729000000, 0, 1613201/81000000, 0, 12337/750000, 0, 0, 0, 0, 0, 0, -18997649/729000000, 0, -20143/1000000, 0, -59607/1000000, 0, 0, 0, 0, -182663/10125000, 0, 62507/1000000, 0, 0, 243/8000, 0, 0, 0, 0, 0, 0, 0, -7961/337500, 0, 149909/500000, 0, 0, 0, 0, 0, 0, -201297/1000000, 0, 0, 0, 0, -32141/1000000, 0, -137001/1000000, 0, -7889/1000000, 0, 0, 0, 0, -147/1000000, 0, 680341/3000000, 0, 0, -347/10000, 0, 0, 0, 0, 0, -249809/3000000, 0, 0, 0, 0, 55531/375000, 0, 7643/1500000, 0, 0, 400897/3000000, 0, 0, 0, -256079/1500000; 0, 0, 0, 0, 0, 0, 0, 0, 2315777/91125000, 0, -15880667/121500000, 0, 602557/3375000, 0, -275071/3000000, 0, 0, 0, 0, 0, 0, 9221/20250000, 0, -2586359/27000000, 0, 29849/200000, 0, 0, 0, 0, 82837/3000000, 0, 75103/600000, 0, 0, -5541/200000, 0, 20771/2531250, 0, 1127311/13500000, 0, -51923/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 372701/3375000, 0, -956819/3000000, 0, 0, 0, 0, 0, 0, -11921/60000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -34776307/243000000, 0, 1174837/3000000, 0, -20649/100000, 0, 0, 0, 0, 432287/3000000, 0, -122523/1000000, 0, 0, -411829/3000000, 0, -36337/300000, 0, -321541/3000000, 0, 0, 0, 0, 0, 0, 161633/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 13797/200000, 0, 205451/1500000, 0, 0, 63041/500000, 0, 40873/250000, 0, 0, 0, 0, 0, 0, -64067/750000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -5176997/81000000, 0, 178541/540000, 0, -29269/250000, 0, 0, 0, 0, 0, 0, 0, 0, 405121/3375000, 0, -5911171/9000000, 0, 0, 0, 0, 0, 0, -4361/1500000, 0, 0, 0, 0, 10695157/364500000, 0, -98250341/243000000, 0, 233923/500000, 0, 11149/150000, 0, 0, 0, 0, 0, 0, -26866741/121500000, 0, 147299/250000, 0, 706819/1000000, 0, 0, 0, 0, 7580851/27000000, 0, -1414/15625, 0, 0, 31091/600000, 0, 0, 0, 0, 0, 0, 0, 2736631/13500000, 0, -491729/1000000, 0, 0, 0, 0, 0, 0, -12167/1000000, 0, 0, 0, 0, 157033/750000, 0, 527/31250, 0, -1435749/1000000, 0, 0, 0, 0, -198539/600000, 0, 746311/1500000, 0, 0, -28321/600000, 0, 0, 0, 0, 0, -469099/1500000, 0, 0, 0, 0, 7643/1500000, 0, 1180549/1000000, 0, 0, -689263/3000000, 0, 0, 0, -326271/1000000; 0, 721301521/39366000000, 0, -6516943/205031250, 0, 252367843/1458000000, 0, -97423/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -9466259/121500000, 0, -4433503/27000000, 0, -7089/200000, 0, 0, 0, 0, 0, 0, 638621/4500000, 0, 39797/200000, 0, 0, 0, 0, -77933/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 4463083/81000000, 0, -1410773/13500000, 0, -320747/3000000, 0, 0, 0, 0, 0, 0, -714149/13500000, 0, 92369/1000000, 0, 0, 0, 0, 182423/1500000, 0, 0, 0, -779057/48600000, 0, -7519/30000, 0, -102169/3000000, 0, 0, 0, 0, 0, 0, 182431/500000, 0, 210487/500000, 0, 0, 0, 0, -30074/46875, 0, 0, 0, 0, 0, 0, -108289/600000, 0, 192581/750000, 0, 0, 0, 0, -76027/375000, 0, 0, 0, 119779/3000000, 0, 300119/750000, 0, 0, 0, 0, -52087/187500, 0, 0, 0, 0, 28537/100000, 0, 0, 0, -660653/3000000, 0, 0; 0, 0, -756927691/4374000000, 0, 37733947/1458000000, 0, 207589/1125000, 0, 0, 0, 0, 0, 0, 0, 0, 388511467/4374000000, 0, 1022687/1620000, 0, -28288067/97200000, 0, 0, 0, 0, 0, 0, -262867219/1458000000, 0, -331413581/486000000, 0, 0, 0, 0, 86893/750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2238187/24300000, 0, -1295701/2700000, 0, 63307/250000, 0, 0, 0, 0, 0, 0, -7750627/27000000, 0, 1042121/750000, 0, 0, 0, 0, 42589/200000, 0, 16595111/243000000, 0, 2125339/5400000, 0, -98083/300000, 0, 0, 0, 0, 0, 0, -1610669/3000000, 0, -546347/1000000, 0, 0, 0, 0, 96753/125000, 0, 0, 0, 0, 0, 0, 0, 0, 18959/3000000, 0, -723287/1500000, 0, 0, 0, 0, -3020903/3000000, 0, -2947/1500000, 0, -193903/1500000, 0, 0, 0, 0, -4069/37500, 0, 0, 0, 0, 0, 0, 1434907/1500000, 0, -56959/1500000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -12592849/205031250, 0, -3390765527/4374000000, 0, 221035469/486000000, 0, 0, 0, 0, 0, 0, 0, 0, 164033041/162000000, 0, -1693351/18000000, 0, 0, 0, 0, 0, 0, -467981/900000, 0, 0, 0, 0, 23146139/874800000, 0, -203202733/1458000000, 0, 49796479/162000000, 0, -720821/1500000, 0, 0, 0, 0, 0, 0, -184188739/1458000000, 0, 781823/3000000, 0, -119161/300000, 0, 0, 0, 0, -29372993/162000000, 0, 89507/60000, 0, 0, -53801/600000, 0, 0, 0, 0, 0, 0, 0, 13776857/27000000, 0, 1344529/1000000, 0, 0, 0, 0, 0, 0, -4078553/1500000, 0, 0, 0, 0, -14037/250000, 0, -25207/500000, 0, 376691/375000, 0, 0, 0, 0, 43979/600000, 0, -1094699/1000000, 0, 0, 15113/250000, 0, 0, 0, 0, 0, -14063/30000, 0, 0, 0, 0, 400897/3000000, 0, -689263/3000000, 0, 0, 650509/500000, 0, 0, 0, -2524421/6000000; 0, 0, 8492059/1458000000, 0, 21090317/486000000, 0, -16639/600000, 0, 0, 0, 0, 0, 0, 0, 0, -1212719/1458000000, 0, -3539021/48600000, 0, -2317757/162000000, 0, 0, 0, 0, 0, 0, 6589219/486000000, 0, 8181923/162000000, 0, 0, 0, 0, -17413/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4574171/243000000, 0, -660839/9000000, 0, 30943/750000, 0, 0, 0, 0, 0, 0, -43561/5400000, 0, 11081/1500000, 0, 0, 0, 0, 49477/1000000, 0, 889867/145800000, 0, -982943/24300000, 0, -37883/600000, 0, 0, 0, 0, 0, 0, 36567/1000000, 0, 58729/600000, 0, 0, 0, 0, -12689/187500, 0, 0, 0, 0, 0, 0, 0, 0, 24521/1500000, 0, 152233/3000000, 0, 0, 0, 0, -468883/3000000, 0, -196631/3000000, 0, 373507/3000000, 0, 0, 0, 0, 15287/600000, 0, 0, 0, 0, 0, 0, -56959/1500000, 0, 140437/3000000, 0, 0, 0; 0, -197527681/4374000000, 0, 374593067/2916000000, 0, -34203307/162000000, 0, 832403/12000000, 0, 0, 0, 0, 0, 0, 0, 0, 6021713/20250000, 0, -9127417/27000000, 0, 822233/1500000, 0, 0, 0, 0, 0, 0, -4983427/13500000, 0, -496637/600000, 0, 0, 0, 0, 528037/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -42203/1000000, 0, -5612873/40500000, 0, 623023/2250000, 0, 0, 0, 0, 0, 0, 10697/180000, 0, 6857/20000, 0, 0, 0, 0, -126107/750000, 0, 0, 0, 813647/20250000, 0, 2333/5625, 0, -26223/200000, 0, 0, 0, 0, 0, 0, -5113/10000, 0, -127273/375000, 0, 0, 0, 0, 155339/187500, 0, 0, 0, 0, 0, 0, 50829/250000, 0, -1817/93750, 0, 0, 0, 0, -5011/250000, 0, 0, 0, -138659/500000, 0, -2004533/3000000, 0, 0, 0, 0, -181/25000, 0, 0, 0, 0, -660653/3000000, 0, 0, 0, 326271/500000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 21716641/4374000000, 0, 13966069/60750000, 0, -249343/2000000, 0, 995447/3000000, 0, 0, 0, 0, 0, 0, -22830817/583200000, 0, -934369/1500000, 0, -5588461/6000000, 0, 0, 0, 0, 2845739/81000000, 0, 2646941/3000000, 0, 0, 46349/12000000, 0, 4270961/40500000, 0, -2608673/5400000, 0, 834923/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -21168217/81000000, 0, 911441/1000000, 0, 0, 0, 0, 0, 0, 111283/2250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2167493/60750000, 0, -1874/15625, 0, -454417/3000000, 0, 0, 0, 0, 557633/1000000, 0, 135139/600000, 0, 0, -1341271/3000000, 0, 136607/4500000, 0, 54051/250000, 0, 0, 0, 0, 0, 0, -215879/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -19177/50000, 0, -187231/375000, 0, 0, -291923/600000, 0, -64067/750000, 0, 0, 0, 0, 0, 0, 2524421/3000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 233849/5062500, 0, 4041923/27000000, 0, -296651/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -11843539/27000000, 0, 369047/1000000, 0, 0, 0, 0, 0, 0, 271427/1500000, 0, 0, 0, 0, -5507437/174960000, 0, 663563483/2916000000, 0, -47413543/162000000, 0, 595843/4000000, 0, 0, 0, 0, 0, 0, 608556059/2916000000, 0, -3008047/6000000, 0, -354851/2000000, 0, 0, 0, 0, -4443787/40500000, 0, -728679/2000000, 0, 0, 235629/4000000, 0, 0, 0, 0, 0, 0, 0, -2463277/9000000, 0, -41123/120000, 0, 0, 0, 0, 0, 0, 3147739/3000000, 0, 0, 0, 0, -56161/1500000, 0, 197923/3000000, 0, 467419/6000000, 0, 0, 0, 0, 245233/3000000, 0, 193481/750000, 0, 0, -61489/375000, 0, 0, 0, 0, 0, 343613/1000000, 0, 0, 0, 0, -256079/1500000, 0, -326271/1000000, 0, 0, -2524421/6000000, 0, 0, 0, 1291543/3000000];


==> data3.txt <==
\\ This is the file data3.txt from the paper "Three-point bounds for energy
\\ minimization" by Henry Cohn and Jeechul Woo.  It contains the data needed
\\ to deal with the potential function t^3(t-1/9).

L = vector(7);
c = 714556027/105488578125;
L[1] = [341627575771667/564839119013203125, -32849712932532781/57839525786952000000, -3066153788835497/393466161816000000, 12362030637043487/510048728280000000, -3156075771944573/170016242760000000; -32849712932532781/57839525786952000000, 27159679037133223799/3084774708637440000000, -6380819352516044881/146894033744640000000, 736127635275099311/5440519768320000000, -188670174675780527/1813506589440000000; -3066153788835497/393466161816000000, -6380819352516044881/146894033744640000000, 238152271701454181/466330265856000000, -1219165402355026363/777217109760000000, 100336733376791749/86357456640000000; 12362030637043487/510048728280000000, 736127635275099311/5440519768320000000, -1219165402355026363/777217109760000000, 1249204816554870109/259072369920000000, -103024850704184719/28785818880000000; -3156075771944573/170016242760000000, -188670174675780527/1813506589440000000, 100336733376791749/86357456640000000, -103024850704184719/28785818880000000, 93904651467763/35147520000000];
L[2] = [748847602650645136013/9254324125912320000000, -14544350424284537837/220341050616960000000, 1000861413657477251/16321559304960000000, -53471847373584161/340032485520000000; -14544350424284537837/220341050616960000000, 1262656393563003697/3264311860992000000, -119623163444714719/72864104040000000, 879320204589417893/777217109760000000; 1000861413657477251/16321559304960000000, -119623163444714719/72864104040000000, 1625121742209143279/201500732160000000, -87347825860611863/14392909440000000; -53471847373584161/340032485520000000, 879320204589417893/777217109760000000, -87347825860611863/14392909440000000, 2149339849702621/316327680000000];
L[3] = [6576398246948359/1129678238026406250, -61713164805061087/6885657831780000000, 294247/3000000, -3029/20000; -61713164805061087/6885657831780000000, 1460509266448439/6277522809600000, -5688425500198432913/8160779652480000000, 2069068023581566367/2720259884160000000; 294247/3000000, -5688425500198432913/8160779652480000000, 52533482695532017/15112554912000000, -283994945628772969/60450219648000000; -3029/20000, 2069068023581566367/2720259884160000000, -283994945628772969/60450219648000000, 3742009043590333/553573440000000];
L[4] = [1558559538313852069/32643118609920000000, -66776962462493/590334176250000, 85434465091886723/403001464320000000; -66776962462493/590334176250000, 315690496958192857/453376647360000000, -75843247639245379/50375183040000000; 85434465091886723/403001464320000000, -75843247639245379/50375183040000000, 1619639237594207/492065280000000];
L[5] = [2830444092898/996188922421875, -6596220110629229/510048728280000000, 1427933075293129/34003248552000000; -6596220110629229/510048728280000000, 15350024448199237/201500732160000000, -88167108108779263/362701317888000000; 1427933075293129/34003248552000000, -88167108108779263/362701317888000000, 1031635608900569/1328576256000000];
L[6] = [256803824693629/55800202752000000, -231667469670361/11160040550400000; -231667469670361/11160040550400000, 64719931497377/531430502400000];
L[7] = [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0; 0, 44598668399/3188646000000, 0, -118511713531/4251528000000, 0, 4986991583/236196000000, 0, -504199/58320000, 0, 0, 0, 0, 0, 0, 0, 0, -34903324463/708588000000, 0, 6194370157/354294000000, 0, -4370663/182250000, 0, 0, 0, 0, 0, 0, 31118074333/472392000000, 0, 34336298843/472392000000, 0, 0, 0, 0, -17440194859/472392000000, 0, 0, 0, 0, 0, 0, 0, 0, 218883399257/12754584000000, 0, 245991151999/6377292000000, 0, -8300335597/118098000000, 0, 0, 0, 0, 0, 0, -191447594017/4251528000000, 0, -125742266671/2125764000000, 0, 0, 0, 0, 6996260933/354294000000, 0, 0, 0, -219671874121/4251528000000, 0, 87715291/2952450000, 0, -9254359/4374000000, 0, 0, 0, 0, 0, 0, 581704380329/4251528000000, 0, 145717813/4374000000, 0, 0, 0, 0, -83058930241/708588000000, 0, 0, 0, 0, 0, 0, -67374470293/1417176000000, 0, -144952411/4374000000, 0, 0, 0, 0, 46119450997/472392000000, 0, 0, 0, 13937584937/236196000000, 0, 306131609/4374000000, 0, 0, 0, 0, -663628279/8748000000, 0, 0, 0, 0, 231783581/39366000000, 0, 0, 0, -220746443/4374000000, 0, 0; 0, 0, 68992121119/708588000000, 0, -43352568287/236196000000, 0, 12384851/486000000, 0, 0, 0, 0, 0, 0, 0, 0, -141876365747/4251528000000, 0, -84265231631/283435200000, 0, 27728053291/78732000000, 0, 0, 0, 0, 0, 0, 59479275389/472392000000, 0, 31218623111/157464000000, 0, 0, 0, 0, -14106613/162000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6091557839/12754584000000, 0, 34644487429/157464000000, 0, -18155179/121500000, 0, 0, 0, 0, 0, 0, -147756704737/4251528000000, 0, -21955205341/52488000000, 0, 0, 0, 0, 5607090241/118098000000, 0, -15534648767/354294000000, 0, -2003542321/19683000000, 0, 1370437/4860000, 0, 0, 0, 0, 0, 0, 126138185821/708588000000, 0, 43481371/243000000, 0, 0, 0, 0, -4492695301/13122000000, 0, 0, 0, 0, 0, 0, 0, 0, -3363754/61509375, 0, -24831761/121500000, 0, 0, 0, 0, 24088787/81000000, 0, 2810545627/47239200000, 0, -2111413/24300000, 0, 0, 0, 0, 171697747/2916000000, 0, 0, 0, 0, 0, 0, -297901547/4374000000, 0, -24036083/972000000, 0, 0, 0; 0, -118511713531/4251528000000, 0, 815241593/6561000000, 0, -1730015699/17496000000, 0, -2190941/97200000, 0, 0, 0, 0, 0, 0, 0, 0, 455725889/7873200000, 0, -4557607747/29524500000, 0, 79960993/486000000, 0, 0, 0, 0, 0, 0, -646494461/13122000000, 0, -4371215341/19683000000, 0, 0, 0, 0, 795325163/7873200000, 0, 0, 0, 0, 0, 0, 0, 0, -50591288477/1062882000000, 0, -1505844083/106288200000, 0, 218128307/1968300000, 0, 0, 0, 0, 0, 0, 38029382989/354294000000, 0, 866664143/35429400000, 0, 0, 0, 0, -24228839/738112500, 0, 0, 0, 9602655473/177147000000, 0, -1703501593/9841500000, 0, 145570183/1458000000, 0, 0, 0, 0, 0, 0, -36209853923/354294000000, 0, 143566171/729000000, 0, 0, 0, 0, 13655585129/118098000000, 0, 0, 0, 0, 0, 0, 14152276897/118098000000, 0, -1377757/72900000, 0, 0, 0, 0, -7553915353/39366000000, 0, 0, 0, -52280527/2460375000, 0, -112815961/729000000, 0, 0, 0, 0, -28559333/729000000, 0, 0, 0, 0, -46618957/1640250000, 0, 0, 0, 151024439/1458000000, 0, 0; 0, 0, -43352568287/236196000000, 0, 51540923/108000000, 0, -30542227/162000000, 0, 0, 0, 0, 0, 0, 0, 0, 22008423811/283435200000, 0, 161434208239/472392000000, 0, -17360847623/26244000000, 0, 0, 0, 0, 0, 0, -39809535721/157464000000, 0, -208313269/3499200000, 0, 0, 0, 0, 26598683/162000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -23882992069/4251528000000, 0, -20287898677/52488000000, 0, 46747/120000, 0, 0, 0, 0, 0, 0, 47643256697/283435200000, 0, 7335856081/17496000000, 0, 0, 0, 0, -5669634871/39366000000, 0, 9334356407/118098000000, 0, 161440397/1312200000, 0, -17259209/27000000, 0, 0, 0, 0, 0, 0, -68514868081/236196000000, 0, 192691/27000000, 0, 0, 0, 0, 232615091/486000000, 0, 0, 0, 0, 0, 0, 0, 0, 569838377/6561000000, 0, 16135267/40500000, 0, 0, 0, 0, -17949793/32400000, 0, -9699488111/78732000000, 0, 387847/1350000, 0, 0, 0, 0, -101642791/972000000, 0, 0, 0, 0, 0, 0, 79359713/1458000000, 0, 16143619/324000000, 0, 0, 0; 0, 4986991583/236196000000, 0, -1730015699/17496000000, 0, 9060689/30375000, 0, -1133869/6000000, 0, 0, 0, 0, 0, 0, 0, 0, -495861497/15746400000, 0, -1957064681/13122000000, 0, -1149869/6750000, 0, 0, 0, 0, 0, 0, 1916751407/52488000000, 0, 9157689251/17496000000, 0, 0, 0, 0, -2061456979/17496000000, 0, 0, 0, 0, 0, 0, 0, 0, 13318812209/472392000000, 0, -3471507197/236196000000, 0, -105006623/874800000, 0, 0, 0, 0, 0, 0, -2604772033/157464000000, 0, -3040689991/78732000000, 0, 0, 0, 0, 727709489/13122000000, 0, 0, 0, -72334373/1259712000, 0, -274722373/2187000000, 0, -3001351/162000000, 0, 0, 0, 0, 0, 0, 41415740609/157464000000, 0, 62786497/162000000, 0, 0, 0, 0, -9034299997/26244000000, 0, 0, 0, 0, 0, 0, -3574637557/52488000000, 0, 19881473/162000000, 0, 0, 0, 0, -1849871987/17496000000, 0, 0, 0, 1071265973/8748000000, 0, 43168901/162000000, 0, 0, 0, 0, -116178919/324000000, 0, 0, 0, 0, 588589/11664000, 0, 0, 0, -17452853/162000000, 0, 0; 0, 0, 12384851/486000000, 0, -30542227/162000000, 0, 599971/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -6239029/243000000, 0, 960791/6000000, 0, 2428663/54000000, 0, 0, 0, 0, 0, 0, 1547449/27000000, 0, -459869/1500000, 0, 0, 0, 0, -70193/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 385724597/23619600000, 0, -370099/81000000, 0, -200237/1000000, 0, 0, 0, 0, 0, 0, -4951738027/39366000000, 0, 5946997/18000000, 0, 0, 0, 0, 226621853/2187000000, 0, -575491/121500000, 0, 4599/125000, 0, 468637/3000000, 0, 0, 0, 0, 0, 0, -2327/375000, 0, -244261/1000000, 0, 0, 0, 0, 34041/500000, 0, 0, 0, 0, 0, 0, 0, 0, -722/46875, 0, 433573/9000000, 0, 0, 0, 0, 120299/18000000, 0, 1929/62500, 0, -102019/600000, 0, 0, 0, 0, -9949/1500000, 0, 0, 0, 0, 0, 0, 301129/4500000, 0, -30787/3000000, 0, 0, 0; 0, -504199/58320000, 0, -2190941/97200000, 0, -1133869/6000000, 0, 299063/750000, 0, 0, 0, 0, 0, 0, 0, 0, 41928781/874800000, 0, 1776667/6750000, 0, -119417/400000, 0, 0, 0, 0, 0, 0, -33516067/729000000, 0, -690553/2000000, 0, 0, 0, 0, 13383109/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 1632647/27000000, 0, -727549/3000000, 0, 127407/500000, 0, 0, 0, 0, 0, 0, -2311333/9000000, 0, 597741/1000000, 0, 0, 0, 0, 16357/500000, 0, 0, 0, 61504319/486000000, 0, 326927/1500000, 0, -1037557/2000000, 0, 0, 0, 0, 0, 0, -185177/1000000, 0, -461761/1500000, 0, 0, 0, 0, -1413743/6000000, 0, 0, 0, 0, 0, 0, -29959/375000, 0, 4487/100000, 0, 0, 0, 0, 71981/187500, 0, 0, 0, -879859/3000000, 0, 137753/750000, 0, 0, 0, 0, 162169/1000000, 0, 0, 0, 0, 6161/125000, 0, 0, 0, 159709/6000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 44598668399/3188646000000, 0, -42672661961/708588000000, 0, 68360927/984150000, 0, -730903/72900000, 0, 0, 0, 0, 0, 0, -496324607/29524500000, 0, 16372557167/708588000000, 0, 102811801/26244000000, 0, 0, 0, 0, 1799597569/236196000000, 0, 38611/1458000, 0, 0, -7699747/1458000000, 0, 439670999/19683000000, 0, -216389093/3280500000, 0, 2454511/91125000, 0, 0, 0, 0, 0, 0, 0, 0, -12270317/2187000000, 0, 30204923/546750000, 0, 0, 0, 0, 0, 0, -682591/14580000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -107732752297/2125764000000, 0, 140424611629/708588000000, 0, -3870869/27000000, 0, 0, 0, 0, 10787765033/236196000000, 0, -22741349/182250000, 0, 0, -10246217/273375000, 0, -236701423/6561000000, 0, 1213199/20250000, 0, 0, 0, 0, 0, 0, -16626397/729000000, 0, 0, 0, 0, 0, 0, 0, 0, 804181/69984000, 0, -8276123/182250000, 0, 0, 247586377/2187000000, 0, 6645809/364500000, 0, 0, 0, 0, 0, 0, -153201323/4374000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 918432667/15746400000, 0, -2072814787/26244000000, 0, 26310919/1093500000, 0, 0, 0, 0, 0, 0, 0, 0, -134672083/699840000, 0, 1105514971/5832000000, 0, 0, 0, 0, 0, 0, 6130507/81000000, 0, 0, 0, 0, 42493339867/12754584000000, 0, 115911284029/2125764000000, 0, -49537346741/472392000000, 0, 57091/2160000, 0, 0, 0, 0, 0, 0, 23767958623/1062882000000, 0, 12657825053/177147000000, 0, -6595320929/31492800000, 0, 0, 0, 0, -44394759043/708588000000, 0, -43446881/162000000, 0, 0, 5225115131/157464000000, 0, 0, 0, 0, 0, 0, 0, -28864119287/157464000000, 0, 1275465739/10497600000, 0, 0, 0, 0, 0, 0, 31834567/81000000, 0, 0, 0, 0, -24735028121/708588000000, 0, -431911/8100000, 0, 2771723/18000000, 0, 0, 0, 0, 865297/16200000, 0, -7029091/81000000, 0, 0, 1011865067/13122000000, 0, 0, 0, 0, 0, 8601811/81000000, 0, 0, 0, 0, 857609/81000000, 0, -11300977/162000000, 0, 0, -2060120981/13122000000, 0, 0, 0, 6377669/97200000; 0, 0, 0, 0, 0, 0, 0, 0, -42672661961/708588000000, 0, 9087616231/22143375000, 0, -34024916183/78732000000, 0, 3478493/30375000, 0, 0, 0, 0, 0, 0, 1579657757/141717600000, 0, -3908812529/9841500000, 0, 737456479/26244000000, 0, 0, 0, 0, 638714131/9841500000, 0, -4491817/48600000, 0, 0, 36550667/486000000, 0, -30131143/820125000, 0, 8614081/91125000, 0, -19900331/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -37553977/205031250, 0, 28937549/145800000, 0, 0, 0, 0, 0, 0, 61609847/182250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 77830283779/354294000000, 0, -52894992001/59049000000, 0, 11609089/27000000, 0, 0, 0, 0, 44886313/437400000, 0, 146913013/243000000, 0, 0, -135258721/486000000, 0, 91670113/1093500000, 0, -2820553/81000000, 0, 0, 0, 0, 0, 0, 57913849/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -4708939189/19683000000, 0, -2435033/40500000, 0, 0, -24845437/60750000, 0, -444049/5062500, 0, 0, 0, 0, 0, 0, 1691189/4500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -2072814787/26244000000, 0, 1429508657/2916000000, 0, -27940453/145800000, 0, 0, 0, 0, 0, 0, 0, 0, 67269433/17496000000, 0, -4387524817/5832000000, 0, 0, 0, 0, 0, 0, 582437/3375000, 0, 0, 0, 0, -5565376603/170061120000, 0, 43852515479/708588000000, 0, -5046304459/157464000000, 0, 81103/400000, 0, 0, 0, 0, 0, 0, 122980761323/1417176000000, 0, -6245933249/14762250000, 0, 33886204189/52488000000, 0, 0, 0, 0, 2085590981/47239200000, 0, -5608577/54000000, 0, 0, 44951047/3280500000, 0, 0, 0, 0, 0, 0, 0, -4469329897/52488000000, 0, -6541332959/17496000000, 0, 0, 0, 0, 0, 0, 16190953/27000000, 0, 0, 0, 0, 19835185841/236196000000, 0, -7711/13500000, 0, -14753797/18000000, 0, 0, 0, 0, -1658647/13500000, 0, 7650589/13500000, 0, 0, -204315017/4374000000, 0, 0, 0, 0, 0, 37538/421875, 0, 0, 0, 0, -206923/13500000, 0, 3442217/10800000, 0, 0, -1534861/4374000, 0, 0, 0, 2077511/162000000; 0, 0, 0, 0, 0, 0, 0, 0, 68360927/984150000, 0, -34024916183/78732000000, 0, 3493043569/4374000000, 0, -99953/337500, 0, 0, 0, 0, 0, 0, -187701331/4920750000, 0, 476416121/8748000000, 0, -725219251/2916000000, 0, 0, 0, 0, 68192429/1749600000, 0, 663007/1687500, 0, 0, -4504537/27000000, 0, 10154771/243000000, 0, -35678659/243000000, 0, 18843/250000, 0, 0, 0, 0, 0, 0, 0, 0, 212467163/729000000, 0, -16789849/81000000, 0, 0, 0, 0, 0, 0, -38930879/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -18336404141/78732000000, 0, 4139626121/5248800000, 0, -11670869/13500000, 0, 0, 0, 0, -357647/972000000, 0, 358379/3375000, 0, 0, 37721/1687500, 0, -15334697/243000000, 0, 599717/9000000, 0, 0, 0, 0, 0, 0, -506859/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 212002883/1749600000, 0, 6295517/13500000, 0, 0, 10025797/13500000, 0, 167527/1500000, 0, 0, 0, 0, 0, 0, -27734953/54000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 26310919/1093500000, 0, -27940453/145800000, 0, 949937/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 2941069/29160000, 0, -270107/3037500, 0, 0, 0, 0, 0, 0, -34389/200000, 0, 0, 0, 0, -683527003/59049000000, 0, 28636489/1968300000, 0, 17773303/1093500000, 0, -249359/3000000, 0, 0, 0, 0, 0, 0, 18553059979/157464000000, 0, -34691/1500000, 0, -1557887/3000000, 0, 0, 0, 0, -3239983409/13122000000, 0, 1172257/3000000, 0, 0, 1541866607/5832000000, 0, 0, 0, 0, 0, 0, 0, -110401/500000, 0, 249167/600000, 0, 0, 0, 0, 0, 0, 189247/1000000, 0, 0, 0, 0, 349/60000, 0, -1198/46875, 0, 140531/750000, 0, 0, 0, 0, -5947/1000000, 0, -153189/500000, 0, 0, -96351701/243000000, 0, 0, 0, 0, 0, 86821/500000, 0, 0, 0, 0, 679/46875, 0, 103087/3000000, 0, 0, 6992087/97200000, 0, 0, 0, -224197/9000000; 0, 0, 0, 0, 0, 0, 0, 0, -730903/72900000, 0, 3478493/30375000, 0, -99953/337500, 0, 119417/200000, 0, 0, 0, 0, 0, 0, 306023/8100000, 0, 1449001/27000000, 0, -266899/375000, 0, 0, 0, 0, -575653/3000000, 0, 142297/3000000, 0, 0, 16897/62500, 0, 1378877/20250000, 0, -4277083/13500000, 0, 21407/750000, 0, 0, 0, 0, 0, 0, 0, 0, -4123717/13500000, 0, 987919/1500000, 0, 0, 0, 0, 0, 0, 19631/46875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2239463/243000000, 0, 631811/3000000, 0, -100073/3000000, 0, 0, 0, 0, 12041/50000, 0, -1238147/3000000, 0, 0, -879941/2000000, 0, -84529/750000, 0, 168147/250000, 0, 0, 0, 0, 0, 0, 22157/187500, 0, 0, 0, 0, 0, 0, 0, 0, -2459/30000, 0, -1470023/1500000, 0, 0, -108217/3000000, 0, -12693/500000, 0, 0, 0, 0, 0, 0, 1910437/6000000, 0; 0, 0, -141876365747/4251528000000, 0, 22008423811/283435200000, 0, -6239029/243000000, 0, 0, 0, 0, 0, 0, 0, 0, 79967696617/1062882000000, 0, -180750773081/1417176000000, 0, 5270433101/94478400000, 0, 0, 0, 0, 0, 0, -5555077343/35429400000, 0, 17430728819/118098000000, 0, 0, 0, 0, 6372617/97200000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4786513307/157464000000, 0, -19752046237/157464000000, 0, 19045951/243000000, 0, 0, 0, 0, 0, 0, 17235406727/157464000000, 0, -10506135743/52488000000, 0, 0, 0, 0, -52165469/486000000, 0, -12344475721/354294000000, 0, 94621187/492075000, 0, -118463693/410062500, 0, 0, 0, 0, 0, 0, -59362077709/708588000000, 0, 10201007/121500000, 0, 0, 0, 0, 58603807/291600000, 0, 0, 0, 0, 0, 0, 0, 0, -2934625921/19683000000, 0, 56009693/121500000, 0, 0, 0, 0, 1905517/486000000, 0, 19809438613/236196000000, 0, -9926849/81000000, 0, 0, 0, 0, -436235071/2916000000, 0, 0, 0, 0, 0, 0, -18771707/874800000, 0, -10093549/972000000, 0, 0, 0; 0, -34903324463/708588000000, 0, 455725889/7873200000, 0, -495861497/15746400000, 0, 41928781/874800000, 0, 0, 0, 0, 0, 0, 0, 0, 26487083/91125000, 0, -529040849/2187000000, 0, 469277/4050000, 0, 0, 0, 0, 0, 0, -157211269/437400000, 0, -9510151/48600000, 0, 0, 0, 0, 29967947/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -312001969/6561000000, 0, -1446876301/6561000000, 0, 180084271/729000000, 0, 0, 0, 0, 0, 0, 443389393/2187000000, 0, 71624239/243000000, 0, 0, 0, 0, -911737/6750000, 0, 0, 0, 308482321/2187000000, 0, 367952603/2187000000, 0, -32215211/243000000, 0, 0, 0, 0, 0, 0, -25392341/40500000, 0, -1561031/9000000, 0, 0, 0, 0, 158347189/243000000, 0, 0, 0, 0, 0, 0, 81517/600000, 0, 7681159/27000000, 0, 0, 0, 0, -12847693/27000000, 0, 0, 0, -4962677/20250000, 0, -75264023/243000000, 0, 0, 0, 0, 5878799/24300000, 0, 0, 0, 0, 2806403/121500000, 0, 0, 0, 2096683/8100000, 0, 0; 0, 0, -84265231631/283435200000, 0, 161434208239/472392000000, 0, 960791/6000000, 0, 0, 0, 0, 0, 0, 0, 0, -180750773081/1417176000000, 0, 1599600589/729000000, 0, -326730087151/157464000000, 0, 0, 0, 0, 0, 0, -28634993359/472392000000, 0, -300578465297/157464000000, 0, 0, 0, 0, 2239589/10125000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -35909731/729000000, 0, -500778649/729000000, 0, 3087821/16200000, 0, 0, 0, 0, 0, 0, -399742217/729000000, 0, 303651799/81000000, 0, 0, 0, 0, 4441753/40500000, 0, 1253343751/3936600000, 0, -131285909/437400000, 0, 662593283/2187000000, 0, 0, 0, 0, 0, 0, -12353171/20250000, 0, -119672501/81000000, 0, 0, 0, 0, 2761169129/2187000000, 0, 0, 0, 0, 0, 0, 0, 0, 43591433/48600000, 0, -91294457/81000000, 0, 0, 0, 0, -116232469/81000000, 0, -370353547/729000000, 0, 247403/405000, 0, 0, 0, 0, 672101/3375000, 0, 0, 0, 0, 0, 0, 1389659/2700000, 0, 38141/281250, 0, 0, 0; 0, 6194370157/354294000000, 0, -4557607747/29524500000, 0, -1957064681/13122000000, 0, 1776667/6750000, 0, 0, 0, 0, 0, 0, 0, 0, -529040849/2187000000, 0, 71546051/48600000, 0, -6817331/9000000, 0, 0, 0, 0, 0, 0, -19412533/243000000, 0, -306181/3000000, 0, 0, 0, 0, -1159/30000, 0, 0, 0, 0, 0, 0, 0, 0, 2972081/81000000, 0, 44595143/729000000, 0, 48347/10125000, 0, 0, 0, 0, 0, 0, -17297083/81000000, 0, -142849/2700000, 0, 0, 0, 0, 1873241/13500000, 0, 0, 0, 126128179/546750000, 0, -13559783/81000000, 0, 578983/1080000, 0, 0, 0, 0, 0, 0, -10063067/27000000, 0, -1379827/900000, 0, 0, 0, 0, 11861383/27000000, 0, 0, 0, 0, 0, 0, -59417/750000, 0, -3569501/27000000, 0, 0, 0, 0, 13859189/27000000, 0, 0, 0, -938171/6750000, 0, -37357/112500, 0, 0, 0, 0, 3423611/3000000, 0, 0, 0, 0, -561559/5400000, 0, 0, 0, -7008493/27000000, 0, 0; 0, 0, 27728053291/78732000000, 0, -17360847623/26244000000, 0, 2428663/54000000, 0, 0, 0, 0, 0, 0, 0, 0, 5270433101/94478400000, 0, -326730087151/157464000000, 0, 24614203963/8748000000, 0, 0, 0, 0, 0, 0, 13904621777/52488000000, 0, 21388814291/17496000000, 0, 0, 0, 0, -3652573/10800000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 274367269/17496000000, 0, 14726692117/17496000000, 0, -3937013/9000000, 0, 0, 0, 0, 0, 0, 8833949137/17496000000, 0, -23084642449/5832000000, 0, 0, 0, 0, 511147/2000000, 0, -13169416421/39366000000, 0, 1139009233/2187000000, 0, -1391251/3000000, 0, 0, 0, 0, 0, 0, 50516330473/78732000000, 0, 2793409/3000000, 0, 0, 0, 0, -184831103/162000000, 0, 0, 0, 0, 0, 0, 0, 0, -2136505547/2187000000, 0, 12932791/9000000, 0, 0, 0, 0, 5484119/3600000, 0, 14308640183/26244000000, 0, -708883/900000, 0, 0, 0, 0, -65263793/324000000, 0, 0, 0, 0, 0, 0, -221984873/486000000, 0, -3583547/21600000, 0, 0, 0; 0, -4370663/182250000, 0, 79960993/486000000, 0, -1149869/6750000, 0, -119417/400000, 0, 0, 0, 0, 0, 0, 0, 0, 469277/4050000, 0, -6817331/9000000, 0, 6342043/3000000, 0, 0, 0, 0, 0, 0, 615749/3375000, 0, -4235459/3000000, 0, 0, 0, 0, -65369/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -2675179/16200000, 0, 34779563/81000000, 0, -2222801/9000000, 0, 0, 0, 0, 0, 0, 1616647/3375000, 0, -2156767/3000000, 0, 0, 0, 0, -188671/750000, 0, 0, 0, -1928261/10125000, 0, 2011319/3000000, 0, -14107/31250, 0, 0, 0, 0, 0, 0, -586109/1500000, 0, -396707/1500000, 0, 0, 0, 0, 227537/150000, 0, 0, 0, 0, 0, 0, 46373/125000, 0, -1460651/3000000, 0, 0, 0, 0, -31483/50000, 0, 0, 0, -189013/3000000, 0, -31907/600000, 0, 0, 0, 0, 1018943/3000000, 0, 0, 0, 0, -547619/3000000, 0, 0, 0, 46581/125000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -496324607/29524500000, 0, 1579657757/141717600000, 0, -187701331/4920750000, 0, 306023/8100000, 0, 0, 0, 0, 0, 0, 34629070063/354294000000, 0, -224995199/26244000000, 0, -3686868371/26244000000, 0, 0, 0, 0, -10484160299/78732000000, 0, 17067667/162000000, 0, 0, 132287/12150000, 0, -90962723/2187000000, 0, 107175311/1093500000, 0, -2302823/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 34569977/410062500, 0, -16159351/81000000, 0, 0, 0, 0, 0, 0, 7863181/182250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1114231193/141717600000, 0, -9996071377/236196000000, 0, 9684103/40500000, 0, 0, 0, 0, -10723614713/78732000000, 0, 2815087/60750000, 0, 0, 60746591/364500000, 0, 21063407/546750000, 0, -364069/27000000, 0, 0, 0, 0, 0, 0, -5491477/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 2623867303/26244000000, 0, -11938601/121500000, 0, 0, -29594521/182250000, 0, 1613063/243000000, 0, 0, 0, 0, 0, 0, -5167693/1458000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -134672083/699840000, 0, 67269433/17496000000, 0, 2941069/29160000, 0, 0, 0, 0, 0, 0, 0, 0, 4578188507/4374000000, 0, -1442920409/1458000000, 0, 0, 0, 0, 0, 0, -573361/1080000, 0, 0, 0, 0, -1195943567/354294000000, 0, -103517140379/472392000000, 0, 8614036853/17496000000, 0, -11308933/54000000, 0, 0, 0, 0, 0, 0, -125213587/2460375000, 0, -163977947713/472392000000, 0, 16114865749/52488000000, 0, 0, 0, 0, 6070585787/78732000000, 0, 88295839/54000000, 0, 0, -812513/32400000, 0, 0, 0, 0, 0, 0, 0, 29922701807/52488000000, 0, 6427039849/17496000000, 0, 0, 0, 0, 0, 0, -25904291/13500000, 0, 0, 0, 0, 4315247809/47239200000, 0, 225257/2250000, 0, -15416243/54000000, 0, 0, 0, 0, -2826049/13500000, 0, 12350977/27000000, 0, 0, -19882387/32400000, 0, 0, 0, 0, 0, -2572019/5400000, 0, 0, 0, 0, 71261/1080000, 0, 57771/400000, 0, 0, 3071977/3240000, 0, 0, 0, -6905341/18000000; 0, 0, 0, 0, 0, 0, 0, 0, 16372557167/708588000000, 0, -3908812529/9841500000, 0, 476416121/8748000000, 0, 1449001/27000000, 0, 0, 0, 0, 0, 0, -224995199/26244000000, 0, 28478517637/19683000000, 0, -2346450119/8748000000, 0, 0, 0, 0, -396347587/1640250000, 0, -17505677/27000000, 0, 0, 377213/3375000, 0, -448361/7290000, 0, 28027681/121500000, 0, -148879/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 37530083/145800000, 0, -15328271/27000000, 0, 0, 0, 0, 0, 0, -2080063/8100000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 848705683/23619600000, 0, 236583731/9841500000, 0, 10833361/13500000, 0, 0, 0, 0, -440090879/729000000, 0, -60899/75000, 0, 0, 27728051/27000000, 0, 7691257/81000000, 0, -9694877/27000000, 0, 0, 0, 0, 0, 0, -535099/4500000, 0, 0, 0, 0, 0, 0, 0, 0, 2744639941/6561000000, 0, 2590213/6750000, 0, 0, -28373/93750, 0, -1289497/27000000, 0, 0, 0, 0, 0, 0, -2551003/6000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1105514971/5832000000, 0, -4387524817/5832000000, 0, -270107/3037500, 0, 0, 0, 0, 0, 0, 0, 0, -1442920409/1458000000, 0, 1733770097/486000000, 0, 0, 0, 0, 0, 0, 93113/2250000, 0, 0, 0, 0, 11240444777/118098000000, 0, -1223205757/6298560000, 0, -1014793421/5832000000, 0, -6920837/18000000, 0, 0, 0, 0, 0, 0, -2856837037/6561000000, 0, 267660485929/157464000000, 0, -12260345317/17496000000, 0, 0, 0, 0, 9740131237/26244000000, 0, -9086957/6000000, 0, 0, -1448957/3600000, 0, 0, 0, 0, 0, 0, 0, 12840125209/17496000000, 0, -7841308921/5832000000, 0, 0, 0, 0, 0, 0, -907043/1125000, 0, 0, 0, 0, -14984236133/78732000000, 0, 969457/3000000, 0, 36494927/18000000, 0, 0, 0, 0, 523417/1125000, 0, -20223143/9000000, 0, 0, 7378849/6000000, 0, 0, 0, 0, 0, -343409/2250000, 0, 0, 0, 0, -596969/2250000, 0, -4710571/6000000, 0, 0, 2797/20000, 0, 0, 0, 6866729/18000000; 0, 0, 0, 0, 0, 0, 0, 0, 102811801/26244000000, 0, 737456479/26244000000, 0, -725219251/2916000000, 0, -266899/375000, 0, 0, 0, 0, 0, 0, -3686868371/26244000000, 0, -2346450119/8748000000, 0, 859622/253125, 0, 0, 0, 0, 274917743/583200000, 0, -702869/500000, 0, 0, -177209/750000, 0, -110453/4050000, 0, 906281/3375000, 0, 367/250000, 0, 0, 0, 0, 0, 0, 0, 0, 625453/40500000, 0, -1365767/3000000, 0, 0, 0, 0, 0, 0, -1030253/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 663030953/26244000000, 0, 4843538159/8748000000, 0, -1808831/1500000, 0, 0, 0, 0, -70001113/324000000, 0, -1043819/1500000, 0, 0, 419221/1000000, 0, -3799/120000, 0, -87517/187500, 0, 0, 0, 0, 0, 0, 1073/2400, 0, 0, 0, 0, 0, 0, 0, 0, -67146871/2916000000, 0, 354067/600000, 0, 0, 424757/1500000, 0, 397/3000000, 0, 0, 0, 0, 0, 0, -1391113/6000000, 0; 0, 0, 59479275389/472392000000, 0, -39809535721/157464000000, 0, 1547449/27000000, 0, 0, 0, 0, 0, 0, 0, 0, -5555077343/35429400000, 0, -28634993359/472392000000, 0, 13904621777/52488000000, 0, 0, 0, 0, 0, 0, 18065399867/39366000000, 0, -60172097/262440000, 0, 0, 0, 0, -40731749/162000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3109136243/52488000000, 0, 4291905449/10497600000, 0, -649331/3000000, 0, 0, 0, 0, 0, 0, -11325960287/52488000000, 0, -980179201/17496000000, 0, 0, 0, 0, 2949773/10800000, 0, 3549749077/118098000000, 0, -520712549/1312200000, 0, 2622793/4500000, 0, 0, 0, 0, 0, 0, 10518733109/47239200000, 0, 3470951/13500000, 0, 0, 0, 0, -314191973/486000000, 0, 0, 0, 0, 0, 0, 0, 0, 1377406159/6561000000, 0, -26982979/27000000, 0, 0, 0, 0, 11974721/54000000, 0, -6833750749/78732000000, 0, 4729369/27000000, 0, 0, 0, 0, 256520371/972000000, 0, 0, 0, 0, 0, 0, 33193207/1458000000, 0, -3148891/324000000, 0, 0, 0; 0, 31118074333/472392000000, 0, -646494461/13122000000, 0, 1916751407/52488000000, 0, -33516067/729000000, 0, 0, 0, 0, 0, 0, 0, 0, -157211269/437400000, 0, -19412533/243000000, 0, 615749/3375000, 0, 0, 0, 0, 0, 0, 21920693/30375000, 0, -895109/9000000, 0, 0, 0, 0, -2325811/13500000, 0, 0, 0, 0, 0, 0, 0, 0, 16380053/243000000, 0, 194165647/729000000, 0, -6269377/20250000, 0, 0, 0, 0, 0, 0, -12452087/40500000, 0, -5854279/27000000, 0, 0, 0, 0, 872017/5400000, 0, 0, 0, -34413533/136687500, 0, -1852591/30375000, 0, -6663667/27000000, 0, 0, 0, 0, 0, 0, 25073203/27000000, 0, 22825337/27000000, 0, 0, 0, 0, -3353677/2700000, 0, 0, 0, 0, 0, 0, -4550687/27000000, 0, -3233323/6750000, 0, 0, 0, 0, 16585837/27000000, 0, 0, 0, 451339/1500000, 0, 1080007/1500000, 0, 0, 0, 0, -16054681/27000000, 0, 0, 0, 0, 61513/1350000, 0, 0, 0, -4397561/13500000, 0, 0; 0, 0, 31218623111/157464000000, 0, -208313269/3499200000, 0, -459869/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 17430728819/118098000000, 0, -300578465297/157464000000, 0, 21388814291/17496000000, 0, 0, 0, 0, 0, 0, -60172097/262440000, 0, 3834458933/1458000000, 0, 0, 0, 0, -707447/10800000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 52764319/3499200000, 0, 9865750499/17496000000, 0, 4589/375000, 0, 0, 0, 0, 0, 0, 2443520707/3499200000, 0, -20804795423/5832000000, 0, 0, 0, 0, -5967407/18000000, 0, -9807491659/39366000000, 0, 411371509/2187000000, 0, -16027/150000, 0, 0, 0, 0, 0, 0, 55841509727/78732000000, 0, 236669/300000, 0, 0, 0, 0, -214890361/162000000, 0, 0, 0, 0, 0, 0, 0, 0, -1631539447/2187000000, 0, 136807/120000, 0, 0, 0, 0, 21512483/18000000, 0, 7525215997/26244000000, 0, -957421/3000000, 0, 0, 0, 0, 19812173/324000000, 0, 0, 0, 0, 0, 0, -297601021/486000000, 0, -5989661/108000000, 0, 0, 0; 0, 34336298843/472392000000, 0, -4371215341/19683000000, 0, 9157689251/17496000000, 0, -690553/2000000, 0, 0, 0, 0, 0, 0, 0, 0, -9510151/48600000, 0, -306181/3000000, 0, -4235459/3000000, 0, 0, 0, 0, 0, 0, -895109/9000000, 0, 5033461/1500000, 0, 0, 0, 0, -1150349/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 2719717/40500000, 0, 30406261/81000000, 0, -4552357/9000000, 0, 0, 0, 0, 0, 0, -231019/13500000, 0, -3399053/3000000, 0, 0, 0, 0, 375367/3000000, 0, 0, 0, -61342913/243000000, 0, -1197983/3000000, 0, 655511/750000, 0, 0, 0, 0, 0, 0, 804713/750000, 0, 135841/1000000, 0, 0, 0, 0, -3504539/3000000, 0, 0, 0, 0, 0, 0, -98377/250000, 0, 526397/3000000, 0, 0, 0, 0, 127927/250000, 0, 0, 0, 55273/93750, 0, 41/375000, 0, 0, 0, 0, -630059/1500000, 0, 0, 0, 0, -28051/3000000, 0, 0, 0, -16954/46875, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 1799597569/236196000000, 0, 638714131/9841500000, 0, 68192429/1749600000, 0, -575653/3000000, 0, 0, 0, 0, 0, 0, -10484160299/78732000000, 0, -396347587/1640250000, 0, 274917743/583200000, 0, 0, 0, 0, 86807893/243000000, 0, -136151/1000000, 0, 0, -1190563/6000000, 0, 1470757/182250000, 0, 17072221/243000000, 0, -11703/500000, 0, 0, 0, 0, 0, 0, 0, 0, -25950217/729000000, 0, 90299/3000000, 0, 0, 0, 0, 0, 0, -2883887/20250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1878814409/39366000000, 0, -17669/75000, 0, -660553/3000000, 0, 0, 0, 0, 4073771/87480000, 0, 1253551/3000000, 0, 0, -4494599/40500000, 0, 2264683/60750000, 0, -176037/500000, 0, 0, 0, 0, 0, 0, 1676197/13500000, 0, 0, 0, 0, 0, 0, 0, 0, -359045299/2187000000, 0, 464483/1000000, 0, 0, 1570657/8100000, 0, -59263/3000000, 0, 0, 0, 0, 0, 0, -6510029/162000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 6130507/81000000, 0, 582437/3375000, 0, -34389/200000, 0, 0, 0, 0, 0, 0, 0, 0, -573361/1080000, 0, 93113/2250000, 0, 0, 0, 0, 0, 0, 62921/120000, 0, 0, 0, 0, -2311201/437400000, 0, 117116507/729000000, 0, -22627559/81000000, 0, 249733/1000000, 0, 0, 0, 0, 0, 0, 1583147/182250000, 0, -569/62500, 0, 123499/500000, 0, 0, 0, 0, 307333/4050000, 0, -1584421/1500000, 0, 0, -1137721/9000000, 0, 0, 0, 0, 0, 0, 0, -572657/1800000, 0, -216983/1500000, 0, 0, 0, 0, 0, 0, 3112061/3000000, 0, 0, 0, 0, -10241/375000, 0, -116323/1000000, 0, -71327/250000, 0, 0, 0, 0, 28283/500000, 0, 785827/3000000, 0, 0, 4084087/9000000, 0, 0, 0, 0, 0, 18519/100000, 0, 0, 0, 0, 179/50000, 0, -10889/1000000, 0, 0, -5314627/9000000, 0, 0, 0, 123989/750000; 0, 0, 0, 0, 0, 0, 0, 0, 38611/1458000, 0, -4491817/48600000, 0, 663007/1687500, 0, 142297/3000000, 0, 0, 0, 0, 0, 0, 17067667/162000000, 0, -17505677/27000000, 0, -702869/500000, 0, 0, 0, 0, -136151/1000000, 0, 501589/250000, 0, 0, -609211/2000000, 0, 631697/20250000, 0, -342017/6750000, 0, 37069/600000, 0, 0, 0, 0, 0, 0, 0, 0, 73849/13500000, 0, 80551/1500000, 0, 0, 0, 0, 0, 0, -238009/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -61831451/243000000, 0, 1361221/3000000, 0, 464261/3000000, 0, 0, 0, 0, 90499/187500, 0, -943133/3000000, 0, 0, -12896/46875, 0, -24377/375000, 0, -6691/46875, 0, 0, 0, 0, 0, 0, -25831/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -3341/750000, 0, -96553/375000, 0, 0, -63791/1000000, 0, 147229/1000000, 0, 0, 0, 0, 0, 0, 732527/3000000, 0; 0, 0, -14106613/162000000, 0, 26598683/162000000, 0, -70193/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 6372617/97200000, 0, 2239589/10125000, 0, -3652573/10800000, 0, 0, 0, 0, 0, 0, -40731749/162000000, 0, -707447/10800000, 0, 0, 0, 0, 131333/600000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2103097/81000000, 0, -6976093/27000000, 0, 130279/750000, 0, 0, 0, 0, 0, 0, 41411/1080000, 0, 6643/15625, 0, 0, 0, 0, -615839/3000000, 0, 3444899/243000000, 0, 48491/300000, 0, -98693/375000, 0, 0, 0, 0, 0, 0, -20063/125000, 0, -202241/1000000, 0, 0, 0, 0, 1163801/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -6629/750000, 0, 748481/3000000, 0, 0, 0, 0, -27069/200000, 0, 121/125000, 0, -43631/750000, 0, 0, 0, 0, -67231/600000, 0, 0, 0, 0, 0, 0, 2039/62500, 0, 1229/60000, 0, 0, 0; 0, -17440194859/472392000000, 0, 795325163/7873200000, 0, -2061456979/17496000000, 0, 13383109/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 29967947/243000000, 0, -1159/30000, 0, -65369/1500000, 0, 0, 0, 0, 0, 0, -2325811/13500000, 0, -1150349/1500000, 0, 0, 0, 0, 609211/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 1362761/40500000, 0, -2321623/5400000, 0, 84293/187500, 0, 0, 0, 0, 0, 0, -4517629/27000000, 0, 180689/200000, 0, 0, 0, 0, 6797/1500000, 0, 0, 0, 46063307/243000000, 0, -556637/3000000, 0, -36441/100000, 0, 0, 0, 0, 0, 0, -256549/3000000, 0, 42403/187500, 0, 0, 0, 0, -412507/1000000, 0, 0, 0, 0, 0, 0, 48559/1500000, 0, 354737/1500000, 0, 0, 0, 0, 15763/375000, 0, 0, 0, -70683/250000, 0, 4723/24000, 0, 0, 0, 0, -158369/375000, 0, 0, 0, 0, 55439/1000000, 0, 0, 0, 426937/3000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -7699747/1458000000, 0, 36550667/486000000, 0, -4504537/27000000, 0, 16897/62500, 0, 0, 0, 0, 0, 0, 132287/12150000, 0, 377213/3375000, 0, -177209/750000, 0, 0, 0, 0, -1190563/6000000, 0, -609211/2000000, 0, 0, 299063/750000, 0, 5248163/81000000, 0, -4256071/13500000, 0, 8449/125000, 0, 0, 0, 0, 0, 0, 0, 0, -54176/253125, 0, 742867/1500000, 0, 0, 0, 0, 0, 0, 368057/1125000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 642199/97200000, 0, 428317/3000000, 0, -219693/1000000, 0, 0, 0, 0, 1873/8000, 0, -151771/750000, 0, 0, -94183/187500, 0, -187711/1500000, 0, 171897/250000, 0, 0, 0, 0, 0, 0, 56681/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -220357/3000000, 0, -967093/1500000, 0, 0, 1769/3000000, 0, -51281/3000000, 0, 0, 0, 0, 0, 0, 1208203/6000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 42493339867/12754584000000, 0, -5565376603/170061120000, 0, -683527003/59049000000, 0, 0, 0, 0, 0, 0, 0, 0, -1195943567/354294000000, 0, 11240444777/118098000000, 0, 0, 0, 0, 0, 0, -2311201/437400000, 0, 0, 0, 0, 44598668399/3188646000000, 0, -241199772013/4251528000000, 0, 29856536797/472392000000, 0, -314020097/4374000000, 0, 0, 0, 0, 0, 0, -379041679/5535843750, 0, 614897306557/4251528000000, 0, 512608403/472392000000, 0, 0, 0, 0, 10743057563/141717600000, 0, -97876703/4374000000, 0, 0, -64873499/874800000, 0, 0, 0, 0, 0, 0, 0, 53102488753/472392000000, 0, -15835405561/157464000000, 0, 0, 0, 0, 0, 0, -215424551/1093500000, 0, 0, 0, 0, -30120278453/2125764000000, 0, 20338091/1093500000, 0, 105579193/874800000, 0, 0, 0, 0, 1312283/54675000, 0, -47720293/1093500000, 0, 0, 95787253/874800000, 0, 0, 0, 0, 0, -260247827/2187000000, 0, 0, 0, 0, -5442983/1093500000, 0, -12968309/1458000000, 0, 0, 20517359/364500000, 0, 0, 0, -21874429/2187000000; 0, 0, 0, 0, 0, 0, 0, 0, 439670999/19683000000, 0, -30131143/820125000, 0, 10154771/243000000, 0, 1378877/20250000, 0, 0, 0, 0, 0, 0, -90962723/2187000000, 0, -448361/7290000, 0, -110453/4050000, 0, 0, 0, 0, 1470757/182250000, 0, 631697/20250000, 0, 0, 5248163/81000000, 0, 168666211/2187000000, 0, -19958821/72900000, 0, 266147/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -331292417/2187000000, 0, 33637549/81000000, 0, 0, 0, 0, 0, 0, 14999/243000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1070519479/13122000000, 0, 3640207/9000000, 0, -33864959/81000000, 0, 0, 0, 0, 5658683/27000000, 0, -2419711/8100000, 0, 0, -24016247/81000000, 0, -2922809/27000000, 0, 349509/1000000, 0, 0, 0, 0, 0, 0, 376541/20250000, 0, 0, 0, 0, 0, 0, 0, 0, -759859/10125000, 0, -8953249/27000000, 0, 0, 6878771/27000000, 0, 17444/1265625, 0, 0, 0, 0, 0, 0, 8842219/162000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 115911284029/2125764000000, 0, 43852515479/708588000000, 0, 28636489/1968300000, 0, 0, 0, 0, 0, 0, 0, 0, -103517140379/472392000000, 0, -1223205757/6298560000, 0, 0, 0, 0, 0, 0, 117116507/729000000, 0, 0, 0, 0, -241199772013/4251528000000, 0, 18972240929/47239200000, 0, -79556760421/157464000000, 0, 494072717/1458000000, 0, 0, 0, 0, 0, 0, 416917091897/1417176000000, 0, -123489341141/177147000000, 0, 1717318357/157464000000, 0, 0, 0, 0, -73522112911/236196000000, 0, -615362581/1458000000, 0, 0, 350809723/1458000000, 0, 0, 0, 0, 0, 0, 0, -104192774497/157464000000, 0, 1199607769/2099520000, 0, 0, 0, 0, 0, 0, 889109899/729000000, 0, 0, 0, 0, -12388146031/708588000000, 0, -21163373/91125000, 0, -325271843/1458000000, 0, 0, 0, 0, 8717341/729000000, 0, 234517871/729000000, 0, 0, -351380243/1458000000, 0, 0, 0, 0, 0, 424444481/729000000, 0, 0, 0, 0, 26862629/364500000, 0, -91305121/486000000, 0, 0, -636829/1518750, 0, 0, 0, 100594633/729000000; 0, 0, 0, 0, 0, 0, 0, 0, -216389093/3280500000, 0, 8614081/91125000, 0, -35678659/243000000, 0, -4277083/13500000, 0, 0, 0, 0, 0, 0, 107175311/1093500000, 0, 28027681/121500000, 0, 906281/3375000, 0, 0, 0, 0, 17072221/243000000, 0, -342017/6750000, 0, 0, -4256071/13500000, 0, -19958821/72900000, 0, 294546919/243000000, 0, -3661039/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 365574179/729000000, 0, -23983259/13500000, 0, 0, 0, 0, 0, 0, -5827747/16200000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 120305921/486000000, 0, -511331/360000, 0, 21584167/13500000, 0, 0, 0, 0, -77551/120000, 0, 1527433/1687500, 0, 0, 28948403/27000000, 0, 2610949/9000000, 0, -78619/46875, 0, 0, 0, 0, 0, 0, 5292401/13500000, 0, 0, 0, 0, 0, 0, 0, 0, 7356653/27000000, 0, 1601299/1125000, 0, 0, -744169/750000, 0, 1116217/27000000, 0, 0, 0, 0, 0, 0, -219697/1200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -49537346741/472392000000, 0, -5046304459/157464000000, 0, 17773303/1093500000, 0, 0, 0, 0, 0, 0, 0, 0, 8614036853/17496000000, 0, -1014793421/5832000000, 0, 0, 0, 0, 0, 0, -22627559/81000000, 0, 0, 0, 0, 29856536797/472392000000, 0, -79556760421/157464000000, 0, 1984396949/2187000000, 0, -83530949/162000000, 0, 0, 0, 0, 0, 0, -9628047401/31492800000, 0, 8358162487/17496000000, 0, -11366431/40500000, 0, 0, 0, 0, 1422602023/4374000000, 0, 182543317/162000000, 0, 0, -48101767/162000000, 0, 0, 0, 0, 0, 0, 0, 635487953/729000000, 0, -23489797/40500000, 0, 0, 0, 0, 0, 0, -28496207/16200000, 0, 0, 0, 0, 460301/16200000, 0, 4903433/40500000, 0, 880631/162000000, 0, 0, 0, 0, -36491/648000, 0, 43795489/81000000, 0, 0, 8542889/162000000, 0, 0, 0, 0, 0, -33553033/40500000, 0, 0, 0, 0, -2427943/81000000, 0, 17546849/54000000, 0, 0, 14629171/27000000, 0, 0, 0, -36480701/162000000; 0, 0, 0, 0, 0, 0, 0, 0, 2454511/91125000, 0, -19900331/243000000, 0, 18843/250000, 0, 21407/750000, 0, 0, 0, 0, 0, 0, -2302823/81000000, 0, -148879/9000000, 0, 367/250000, 0, 0, 0, 0, -11703/500000, 0, 37069/600000, 0, 0, 8449/125000, 0, 266147/3000000, 0, -3661039/9000000, 0, 479959/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -12764147/81000000, 0, 756607/1500000, 0, 0, 0, 0, 0, 0, 414527/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -24620669/243000000, 0, 57143/100000, 0, -1569121/3000000, 0, 0, 0, 0, 264241/1500000, 0, -1425113/3000000, 0, 0, -210853/1000000, 0, -206849/3000000, 0, 33537/100000, 0, 0, 0, 0, 0, 0, -70517/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -3419/60000, 0, -1257133/3000000, 0, 0, 56381/300000, 0, -15953/600000, 0, 0, 0, 0, 0, 0, 325481/3000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 57091/2160000, 0, 81103/400000, 0, -249359/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -11308933/54000000, 0, -6920837/18000000, 0, 0, 0, 0, 0, 0, 249733/1000000, 0, 0, 0, 0, -314020097/4374000000, 0, 494072717/1458000000, 0, -83530949/162000000, 0, 1037557/1000000, 0, 0, 0, 0, 0, 0, 489250103/1458000000, 0, -614071/750000, 0, 227851/750000, 0, 0, 0, 0, -8093551/32400000, 0, -2192683/3000000, 0, 0, 1123951/3000000, 0, 0, 0, 0, 0, 0, 0, -20003861/27000000, 0, 447511/750000, 0, 0, 0, 0, 0, 0, 4168273/3000000, 0, 0, 0, 0, 77609/750000, 0, -13151/750000, 0, -814683/500000, 0, 0, 0, 0, -121931/500000, 0, 100529/93750, 0, 0, -95299/187500, 0, 0, 0, 0, 0, 212891/300000, 0, 0, 0, 0, 15913/750000, 0, -60247/1500000, 0, 0, -293539/500000, 0, 0, 0, 750307/6000000; 0, 218883399257/12754584000000, 0, -50591288477/1062882000000, 0, 13318812209/472392000000, 0, 1632647/27000000, 0, 0, 0, 0, 0, 0, 0, 0, -312001969/6561000000, 0, 2972081/81000000, 0, -2675179/16200000, 0, 0, 0, 0, 0, 0, 16380053/243000000, 0, 2719717/40500000, 0, 0, 0, 0, 1362761/40500000, 0, 0, 0, 0, 0, 0, 0, 0, 88147813/1093500000, 0, -402713837/2187000000, 0, 279907/4860000, 0, 0, 0, 0, 0, 0, -166391417/729000000, 0, 28383179/81000000, 0, 0, 0, 0, 572257/5062500, 0, 0, 0, 15164917/3280500000, 0, -976867/27000000, 0, -3903733/27000000, 0, 0, 0, 0, 0, 0, 816149/3240000, 0, 4959083/81000000, 0, 0, 0, 0, -22747069/40500000, 0, 0, 0, 0, 0, 0, -202811/1265625, 0, 3701941/20250000, 0, 0, 0, 0, 9768797/40500000, 0, 0, 0, -1568729/40500000, 0, 2375021/9000000, 0, 0, 0, 0, -3242501/13500000, 0, 0, 0, 0, 6944603/81000000, 0, 0, 0, -9411323/81000000, 0, 0; 0, 0, -6091557839/12754584000000, 0, -23882992069/4251528000000, 0, 385724597/23619600000, 0, 0, 0, 0, 0, 0, 0, 0, 4786513307/157464000000, 0, -35909731/729000000, 0, 274367269/17496000000, 0, 0, 0, 0, 0, 0, -3109136243/52488000000, 0, 52764319/3499200000, 0, 0, 0, 0, 2103097/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 45472747/729000000, 0, -346695197/2187000000, 0, -4036751/121500000, 0, 0, 0, 0, 0, 0, -145665463/2187000000, 0, 1306201/5400000, 0, 0, 0, 0, -7186129/121500000, 0, -48094517/6561000000, 0, 39372137/2187000000, 0, -1883/45000, 0, 0, 0, 0, 0, 0, -14370329/243000000, 0, 31177133/243000000, 0, 0, 0, 0, 25944311/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -17041849/243000000, 0, 41883767/243000000, 0, 0, 0, 0, -16727803/243000000, 0, 1365109/40500000, 0, -497989/15187500, 0, 0, 0, 0, -3103801/40500000, 0, 0, 0, 0, 0, 0, 15133/16200000, 0, -785723/81000000, 0, 0, 0; 0, 245991151999/6377292000000, 0, -1505844083/106288200000, 0, -3471507197/236196000000, 0, -727549/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -1446876301/6561000000, 0, 44595143/729000000, 0, 34779563/81000000, 0, 0, 0, 0, 0, 0, 194165647/729000000, 0, 30406261/81000000, 0, 0, 0, 0, -2321623/5400000, 0, 0, 0, 0, 0, 0, 0, 0, -402713837/2187000000, 0, 137993137/121500000, 0, -1003061/1350000, 0, 0, 0, 0, 0, 0, 64463647/145800000, 0, -78052091/40500000, 0, 0, 0, 0, -177367/648000, 0, 0, 0, -315240827/820125000, 0, 30271229/81000000, 0, 1248833/2531250, 0, 0, 0, 0, 0, 0, 1692049/20250000, 0, -3339439/27000000, 0, 0, 0, 0, 47115347/40500000, 0, 0, 0, 0, 0, 0, 19641241/81000000, 0, -1386401/1125000, 0, 0, 0, 0, 18042277/81000000, 0, 0, 0, 801173/1500000, 0, -39332021/81000000, 0, 0, 0, 0, 41582911/81000000, 0, 0, 0, 0, -9332197/27000000, 0, 0, 0, 127564/1265625, 0, 0; 0, 0, 34644487429/157464000000, 0, -20287898677/52488000000, 0, -370099/81000000, 0, 0, 0, 0, 0, 0, 0, 0, -19752046237/157464000000, 0, -500778649/729000000, 0, 14726692117/17496000000, 0, 0, 0, 0, 0, 0, 4291905449/10497600000, 0, 9865750499/17496000000, 0, 0, 0, 0, -6976093/27000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -346695197/2187000000, 0, 66504493/60750000, 0, -6979259/27000000, 0, 0, 0, 0, 0, 0, 324277/121500000, 0, -48670283/27000000, 0, 0, 0, 0, 1749913/9000000, 0, -209583941/2187000000, 0, -15704327/60750000, 0, 589463/843750, 0, 0, 0, 0, 0, 0, 13893293/27000000, 0, 1463077/4500000, 0, 0, 0, 0, -14461901/13500000, 0, 0, 0, 0, 0, 0, 0, 0, 116183/9000000, 0, -8924831/6750000, 0, 0, 0, 0, 2025101/1500000, 0, 3000329/27000000, 0, -4299121/27000000, 0, 0, 0, 0, 724147/2700000, 0, 0, 0, 0, 0, 0, -5100577/27000000, 0, -685169/13500000, 0, 0, 0; 0, -8300335597/118098000000, 0, 218128307/1968300000, 0, -105006623/874800000, 0, 127407/500000, 0, 0, 0, 0, 0, 0, 0, 0, 180084271/729000000, 0, 48347/10125000, 0, -2222801/9000000, 0, 0, 0, 0, 0, 0, -6269377/20250000, 0, -4552357/9000000, 0, 0, 0, 0, 84293/187500, 0, 0, 0, 0, 0, 0, 0, 0, 279907/4860000, 0, -1003061/1350000, 0, 782419/1000000, 0, 0, 0, 0, 0, 0, -19191773/81000000, 0, 1484873/1125000, 0, 0, 0, 0, 13487/140625, 0, 0, 0, 310889533/729000000, 0, -1399/4500, 0, -881489/1800000, 0, 0, 0, 0, 0, 0, -3230269/9000000, 0, -71227/375000, 0, 0, 0, 0, -1394989/2250000, 0, 0, 0, 0, 0, 0, -92273/4500000, 0, 648331/1000000, 0, 0, 0, 0, 204577/4500000, 0, 0, 0, -599357/1000000, 0, 1151341/4500000, 0, 0, 0, 0, -100121/1125000, 0, 0, 0, 0, 337819/3000000, 0, 0, 0, 594073/4500000, 0, 0; 0, 0, -18155179/121500000, 0, 46747/120000, 0, -200237/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 19045951/243000000, 0, 3087821/16200000, 0, -3937013/9000000, 0, 0, 0, 0, 0, 0, -649331/3000000, 0, 4589/375000, 0, 0, 0, 0, 130279/750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4036751/121500000, 0, -6979259/27000000, 0, 488821/500000, 0, 0, 0, 0, 0, 0, 1155647/6750000, 0, -97733/1500000, 0, 0, 0, 0, -1170301/3000000, 0, 9939521/243000000, 0, 533393/3000000, 0, -1610797/3000000, 0, 0, 0, 0, 0, 0, -58519/250000, 0, 68411/1500000, 0, 0, 0, 0, 499201/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 335521/3000000, 0, -373047/1000000, 0, 0, 0, 0, 242273/1500000, 0, -177083/3000000, 0, 104441/750000, 0, 0, 0, 0, -151541/1500000, 0, 0, 0, 0, 0, 0, -3841/150000, 0, 74441/1500000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 23767958623/1062882000000, 0, 122980761323/1417176000000, 0, 18553059979/157464000000, 0, 0, 0, 0, 0, 0, 0, 0, -125213587/2460375000, 0, -2856837037/6561000000, 0, 0, 0, 0, 0, 0, 1583147/182250000, 0, 0, 0, 0, -379041679/5535843750, 0, 416917091897/1417176000000, 0, -9628047401/31492800000, 0, 489250103/1458000000, 0, 0, 0, 0, 0, 0, 144564080353/354294000000, 0, -43684865833/56687040000, 0, -51966084179/157464000000, 0, 0, 0, 0, -122565868603/236196000000, 0, 405810881/1458000000, 0, 0, 636497227/1458000000, 0, 0, 0, 0, 0, 0, 0, -110941503553/157464000000, 0, 35117235673/52488000000, 0, 0, 0, 0, 0, 0, 894907087/729000000, 0, 0, 0, 0, 30750498953/708588000000, 0, -5181061/45562500, 0, -745308287/1458000000, 0, 0, 0, 0, -7778417/72900000, 0, 86526199/364500000, 0, 0, -896106611/1458000000, 0, 0, 0, 0, 0, 237311617/364500000, 0, 0, 0, 0, 29889469/729000000, 0, 18691871/486000000, 0, 0, -44368523/121500000, 0, 0, 0, 60433393/729000000; 0, 0, 0, 0, 0, 0, 0, 0, -12270317/2187000000, 0, -37553977/205031250, 0, 212467163/729000000, 0, -4123717/13500000, 0, 0, 0, 0, 0, 0, 34569977/410062500, 0, 37530083/145800000, 0, 625453/40500000, 0, 0, 0, 0, -25950217/729000000, 0, 73849/13500000, 0, 0, -54176/253125, 0, -331292417/2187000000, 0, 365574179/729000000, 0, -12764147/81000000, 0, 0, 0, 0, 0, 0, 0, 0, 60874919/91125000, 0, -20387021/16200000, 0, 0, 0, 0, 0, 0, -21623867/40500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 352146437/13122000000, 0, -13560959/27000000, 0, 2783539/4050000, 0, 0, 0, 0, -44699219/81000000, 0, 36704267/40500000, 0, 0, 63564859/81000000, 0, 14432099/81000000, 0, -7691971/13500000, 0, 0, 0, 0, 0, 0, -15327367/27000000, 0, 0, 0, 0, 0, 0, 0, 0, 27804497/81000000, 0, 79339903/81000000, 0, 0, -18584477/81000000, 0, 698737/13500000, 0, 0, 0, 0, 0, 0, -74121869/162000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 12657825053/177147000000, 0, -6245933249/14762250000, 0, -34691/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -163977947713/472392000000, 0, 267660485929/157464000000, 0, 0, 0, 0, 0, 0, -569/62500, 0, 0, 0, 0, 614897306557/4251528000000, 0, -123489341141/177147000000, 0, 8358162487/17496000000, 0, -614071/750000, 0, 0, 0, 0, 0, 0, -43684865833/56687040000, 0, 136147031327/47239200000, 0, -13995521/16796160, 0, 0, 0, 0, 43763179969/78732000000, 0, -2725741/3000000, 0, 0, -690023/1500000, 0, 0, 0, 0, 0, 0, 0, 391847717/419904000, 0, -20141469961/17496000000, 0, 0, 0, 0, 0, 0, -2096759/1500000, 0, 0, 0, 0, -21911689853/236196000000, 0, 295547/1000000, 0, 2237821/1000000, 0, 0, 0, 0, 1091281/3000000, 0, -51707/15625, 0, 0, 960253/600000, 0, 0, 0, 0, 0, -2254577/3000000, 0, 0, 0, 0, -153899/1000000, 0, 19487/187500, 0, 0, 151333/250000, 0, 0, 0, -1063571/6000000; 0, 0, 0, 0, 0, 0, 0, 0, 30204923/546750000, 0, 28937549/145800000, 0, -16789849/81000000, 0, 987919/1500000, 0, 0, 0, 0, 0, 0, -16159351/81000000, 0, -15328271/27000000, 0, -1365767/3000000, 0, 0, 0, 0, 90299/3000000, 0, 80551/1500000, 0, 0, 742867/1500000, 0, 33637549/81000000, 0, -23983259/13500000, 0, 756607/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -20387021/16200000, 0, 5266603/1500000, 0, 0, 0, 0, 0, 0, 8677861/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -247343503/1458000000, 0, 194439/125000, 0, -6444379/3000000, 0, 0, 0, 0, 1113649/1000000, 0, -295057/200000, 0, 0, -927473/500000, 0, -82331/300000, 0, 1266127/600000, 0, 0, 0, 0, 0, 0, -17129/300000, 0, 0, 0, 0, 0, 0, 0, 0, -735921/1000000, 0, -1163091/500000, 0, 0, 1960573/1500000, 0, -149399/750000, 0, 0, 0, 0, 0, 0, 11877547/18000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -6595320929/31492800000, 0, 33886204189/52488000000, 0, -1557887/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 16114865749/52488000000, 0, -12260345317/17496000000, 0, 0, 0, 0, 0, 0, 123499/500000, 0, 0, 0, 0, 512608403/472392000000, 0, 1717318357/157464000000, 0, -11366431/40500000, 0, 227851/750000, 0, 0, 0, 0, 0, 0, -51966084179/157464000000, 0, -13995521/16796160, 0, 12244399/3000000, 0, 0, 0, 0, 45100829/40500000, 0, -122723/93750, 0, 0, -2493473/3000000, 0, 0, 0, 0, 0, 0, 0, 25714709/27000000, 0, -155953/120000, 0, 0, 0, 0, 0, 0, -326399/250000, 0, 0, 0, 0, 350689/3000000, 0, 511909/1000000, 0, -1185769/600000, 0, 0, 0, 0, -1009457/3000000, 0, 4446553/3000000, 0, 0, 1117123/1500000, 0, 0, 0, 0, 0, -226787/300000, 0, 0, 0, 0, -411047/3000000, 0, 356879/1500000, 0, 0, 247789/3000000, 0, 0, 0, -16609/600000; 0, -191447594017/4251528000000, 0, 38029382989/354294000000, 0, -2604772033/157464000000, 0, -2311333/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 443389393/2187000000, 0, -17297083/81000000, 0, 1616647/3375000, 0, 0, 0, 0, 0, 0, -12452087/40500000, 0, -231019/13500000, 0, 0, 0, 0, -4517629/27000000, 0, 0, 0, 0, 0, 0, 0, 0, -166391417/729000000, 0, 64463647/145800000, 0, -19191773/81000000, 0, 0, 0, 0, 0, 0, 5510861/6075000, 0, -34652363/27000000, 0, 0, 0, 0, -11822251/27000000, 0, 0, 0, -152113283/2187000000, 0, 2893/15000, 0, 359429/500000, 0, 0, 0, 0, 0, 0, -2257787/2700000, 0, -5050463/27000000, 0, 0, 0, 0, 51098891/27000000, 0, 0, 0, 0, 0, 0, 2233199/6750000, 0, 194329/5400000, 0, 0, 0, 0, -736501/675000, 0, 0, 0, 764669/3375000, 0, -635573/562500, 0, 0, 0, 0, 6602297/9000000, 0, 0, 0, 0, -1765219/13500000, 0, 0, 0, 4521649/13500000, 0, 0; 0, 0, -147756704737/4251528000000, 0, 47643256697/283435200000, 0, -4951738027/39366000000, 0, 0, 0, 0, 0, 0, 0, 0, 17235406727/157464000000, 0, -399742217/729000000, 0, 8833949137/17496000000, 0, 0, 0, 0, 0, 0, -11325960287/52488000000, 0, 2443520707/3499200000, 0, 0, 0, 0, 41411/1080000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -145665463/2187000000, 0, 324277/121500000, 0, 1155647/6750000, 0, 0, 0, 0, 0, 0, 88760119/81000000, 0, -8317957/2700000, 0, 0, 0, 0, 377929/27000000, 0, -57505111/546750000, 0, 119619451/243000000, 0, -11457607/13500000, 0, 0, 0, 0, 0, 0, 3815711/27000000, 0, 26933/4500000, 0, 0, 0, 0, -2951803/27000000, 0, 0, 0, 0, 0, 0, 0, 0, -238991/300000, 0, 83384203/27000000, 0, 0, 0, 0, 249907/13500000, 0, 929681/5400000, 0, -2365013/9000000, 0, 0, 0, 0, -7013177/27000000, 0, 0, 0, 0, 0, 0, -4789567/13500000, 0, -6083/6750000, 0, 0, 0; 0, -125742266671/2125764000000, 0, 866664143/35429400000, 0, -3040689991/78732000000, 0, 597741/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 71624239/243000000, 0, -142849/2700000, 0, -2156767/3000000, 0, 0, 0, 0, 0, 0, -5854279/27000000, 0, -3399053/3000000, 0, 0, 0, 0, 180689/200000, 0, 0, 0, 0, 0, 0, 0, 0, 28383179/81000000, 0, -78052091/40500000, 0, 1484873/1125000, 0, 0, 0, 0, 0, 0, -34652363/27000000, 0, 4288133/1000000, 0, 0, 0, 0, 595689/1000000, 0, 0, 0, 21309767/30375000, 0, -314237/500000, 0, -810471/500000, 0, 0, 0, 0, 0, 0, 2219/200000, 0, 614953/1000000, 0, 0, 0, 0, -1876943/750000, 0, 0, 0, 0, 0, 0, -32217/200000, 0, 1053541/1000000, 0, 0, 0, 0, 131647/1500000, 0, 0, 0, -560403/500000, 0, 5014381/3000000, 0, 0, 0, 0, -3285097/3000000, 0, 0, 0, 0, 372283/750000, 0, 0, 0, -166219/750000, 0, 0; 0, 0, -21955205341/52488000000, 0, 7335856081/17496000000, 0, 5946997/18000000, 0, 0, 0, 0, 0, 0, 0, 0, -10506135743/52488000000, 0, 303651799/81000000, 0, -23084642449/5832000000, 0, 0, 0, 0, 0, 0, -980179201/17496000000, 0, -20804795423/5832000000, 0, 0, 0, 0, 6643/15625, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1306201/5400000, 0, -48670283/27000000, 0, -97733/1500000, 0, 0, 0, 0, 0, 0, -8317957/2700000, 0, 1386323/100000, 0, 0, 0, 0, -586361/750000, 0, 18757897/30375000, 0, -869447/750000, 0, 317083/200000, 0, 0, 0, 0, 0, 0, -422369/300000, 0, -411319/250000, 0, 0, 0, 0, 7482227/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 155293/50000, 0, -2043227/250000, 0, 0, 0, 0, -3382997/1000000, 0, -538367/500000, 0, 4630853/3000000, 0, 0, 0, 0, 561661/750000, 0, 0, 0, 0, 0, 0, 1825473/1000000, 0, 592261/3000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -44394759043/708588000000, 0, 2085590981/47239200000, 0, -3239983409/13122000000, 0, 0, 0, 0, 0, 0, 0, 0, 6070585787/78732000000, 0, 9740131237/26244000000, 0, 0, 0, 0, 0, 0, 307333/4050000, 0, 0, 0, 0, 10743057563/141717600000, 0, -73522112911/236196000000, 0, 1422602023/4374000000, 0, -8093551/32400000, 0, 0, 0, 0, 0, 0, -122565868603/236196000000, 0, 43763179969/78732000000, 0, 45100829/40500000, 0, 0, 0, 0, 2067029807/2187000000, 0, -130846127/162000000, 0, 0, -23519951/32400000, 0, 0, 0, 0, 0, 0, 0, 349824217/364500000, 0, -41797291/40500000, 0, 0, 0, 0, 0, 0, -63232343/40500000, 0, 0, 0, 0, -2662667/81000000, 0, 2330297/10125000, 0, 1333217/162000000, 0, 0, 0, 0, 2573183/81000000, 0, 27372899/40500000, 0, 0, 114152261/162000000, 0, 0, 0, 0, 0, -6947063/8100000, 0, 0, 0, 0, -7707307/81000000, 0, -5191333/54000000, 0, 0, 7770047/27000000, 0, 0, 0, 122359/16200000; 0, 0, 0, 0, 0, 0, 0, 0, -682591/14580000, 0, 61609847/182250000, 0, -38930879/81000000, 0, 19631/46875, 0, 0, 0, 0, 0, 0, 7863181/182250000, 0, -2080063/8100000, 0, -1030253/9000000, 0, 0, 0, 0, -2883887/20250000, 0, -238009/1500000, 0, 0, 368057/1125000, 0, 14999/243000, 0, -5827747/16200000, 0, 414527/9000000, 0, 0, 0, 0, 0, 0, 0, 0, -21623867/40500000, 0, 8677861/9000000, 0, 0, 0, 0, 0, 0, 183043/225000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 77579993/729000000, 0, 251897/3000000, 0, -1572679/4500000, 0, 0, 0, 0, 3118661/9000000, 0, -1458427/2250000, 0, 0, -5783851/9000000, 0, -35759/360000, 0, 650339/750000, 0, 0, 0, 0, 0, 0, 1099159/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -468829/1800000, 0, -10155193/9000000, 0, 0, -34529/450000, 0, -10979/120000, 0, 0, 0, 0, 0, 0, 215669/450000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -43446881/162000000, 0, -5608577/54000000, 0, 1172257/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 88295839/54000000, 0, -9086957/6000000, 0, 0, 0, 0, 0, 0, -1584421/1500000, 0, 0, 0, 0, -97876703/4374000000, 0, -615362581/1458000000, 0, 182543317/162000000, 0, -2192683/3000000, 0, 0, 0, 0, 0, 0, 405810881/1458000000, 0, -2725741/3000000, 0, -122723/93750, 0, 0, 0, 0, -130846127/162000000, 0, 8009557/1500000, 0, 0, 579473/1500000, 0, 0, 0, 0, 0, 0, 0, 39587/56250, 0, 517903/750000, 0, 0, 0, 0, 0, 0, -486937/187500, 0, 0, 0, 0, 410153/3000000, 0, 70181/3000000, 0, 547991/1500000, 0, 0, 0, 0, -269303/1500000, 0, 204437/3000000, 0, 0, -2954291/1500000, 0, 0, 0, 0, 0, -30727/50000, 0, 0, 0, 0, 130667/1000000, 0, 18913/60000, 0, 0, 1641617/1000000, 0, 0, 0, -744013/1200000; 0, 6996260933/354294000000, 0, -24228839/738112500, 0, 727709489/13122000000, 0, 16357/500000, 0, 0, 0, 0, 0, 0, 0, 0, -911737/6750000, 0, 1873241/13500000, 0, -188671/750000, 0, 0, 0, 0, 0, 0, 872017/5400000, 0, 375367/3000000, 0, 0, 0, 0, 6797/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 572257/5062500, 0, -177367/648000, 0, 13487/140625, 0, 0, 0, 0, 0, 0, -11822251/27000000, 0, 595689/1000000, 0, 0, 0, 0, 429687/1000000, 0, 0, 0, 85919/1350000, 0, -1094957/3000000, 0, -251557/3000000, 0, 0, 0, 0, 0, 0, 1496083/3000000, 0, 412997/3000000, 0, 0, 0, 0, -99369/100000, 0, 0, 0, 0, 0, 0, -3213/20000, 0, 72557/375000, 0, 0, 0, 0, 120443/500000, 0, 0, 0, -66253/3000000, 0, 1534157/3000000, 0, 0, 0, 0, -682919/1500000, 0, 0, 0, 0, 80711/750000, 0, 0, 0, -34493/125000, 0, 0; 0, 0, 5607090241/118098000000, 0, -5669634871/39366000000, 0, 226621853/2187000000, 0, 0, 0, 0, 0, 0, 0, 0, -52165469/486000000, 0, 4441753/40500000, 0, 511147/2000000, 0, 0, 0, 0, 0, 0, 2949773/10800000, 0, -5967407/18000000, 0, 0, 0, 0, -615839/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -7186129/121500000, 0, 1749913/9000000, 0, -1170301/3000000, 0, 0, 0, 0, 0, 0, 377929/27000000, 0, -586361/750000, 0, 0, 0, 0, 1511003/1500000, 0, 4269307/243000000, 0, -7541/150000, 0, -17959/3000000, 0, 0, 0, 0, 0, 0, 84563/500000, 0, -14587/60000, 0, 0, 0, 0, -38771/150000, 0, 0, 0, 0, 0, 0, 0, 0, -233573/3000000, 0, 446017/500000, 0, 0, 0, 0, -161213/375000, 0, -47807/1500000, 0, 55351/3000000, 0, 0, 0, 0, 95281/1500000, 0, 0, 0, 0, 0, 0, -31033/750000, 0, -2761/120000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 5225115131/157464000000, 0, 44951047/3280500000, 0, 1541866607/5832000000, 0, 0, 0, 0, 0, 0, 0, 0, -812513/32400000, 0, -1448957/3600000, 0, 0, 0, 0, 0, 0, -1137721/9000000, 0, 0, 0, 0, -64873499/874800000, 0, 350809723/1458000000, 0, -48101767/162000000, 0, 1123951/3000000, 0, 0, 0, 0, 0, 0, 636497227/1458000000, 0, -690023/1500000, 0, -2493473/3000000, 0, 0, 0, 0, -23519951/32400000, 0, 579473/1500000, 0, 0, 94183/93750, 0, 0, 0, 0, 0, 0, 0, -21113/24000, 0, 2577451/3000000, 0, 0, 0, 0, 0, 0, 1496549/1000000, 0, 0, 0, 0, 307357/3000000, 0, -142497/1000000, 0, -268387/600000, 0, 0, 0, 0, -8939/75000, 0, -180797/750000, 0, 0, -913307/750000, 0, 0, 0, 0, 0, 850277/1000000, 0, 0, 0, 0, 20969/375000, 0, 33421/187500, 0, 0, -683179/3000000, 0, 0, 0, -242197/6000000; 0, 0, -15534648767/354294000000, 0, 9334356407/118098000000, 0, -575491/121500000, 0, 0, 0, 0, 0, 0, 0, 0, -12344475721/354294000000, 0, 1253343751/3936600000, 0, -13169416421/39366000000, 0, 0, 0, 0, 0, 0, 3549749077/118098000000, 0, -9807491659/39366000000, 0, 0, 0, 0, 3444899/243000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -48094517/6561000000, 0, -209583941/2187000000, 0, 9939521/243000000, 0, 0, 0, 0, 0, 0, -57505111/546750000, 0, 18757897/30375000, 0, 0, 0, 0, 4269307/243000000, 0, 4130700187/59049000000, 0, -2708343697/19683000000, 0, 459473039/6561000000, 0, 0, 0, 0, 0, 0, -414794599/4920750000, 0, -5821259/48600000, 0, 0, 0, 0, 697801751/6561000000, 0, 0, 0, 0, 0, 0, 0, 0, 139730263/729000000, 0, -16463747/48600000, 0, 0, 0, 0, -33973141/121500000, 0, -34923887/273375000, 0, 9349007/40500000, 0, 0, 0, 0, 34424/421875, 0, 0, 0, 0, 0, 0, 1354411/20250000, 0, 270533/9720000, 0, 0, 0; 0, -219671874121/4251528000000, 0, 9602655473/177147000000, 0, -72334373/1259712000, 0, 61504319/486000000, 0, 0, 0, 0, 0, 0, 0, 0, 308482321/2187000000, 0, 126128179/546750000, 0, -1928261/10125000, 0, 0, 0, 0, 0, 0, -34413533/136687500, 0, -61342913/243000000, 0, 0, 0, 0, 46063307/243000000, 0, 0, 0, 0, 0, 0, 0, 0, 15164917/3280500000, 0, -315240827/820125000, 0, 310889533/729000000, 0, 0, 0, 0, 0, 0, -152113283/2187000000, 0, 21309767/30375000, 0, 0, 0, 0, 85919/1350000, 0, 0, 0, 129488143/364500000, 0, -699341347/2187000000, 0, -4164617/60750000, 0, 0, 0, 0, 0, 0, -20519689/40500000, 0, -2549041/8100000, 0, 0, 0, 0, -1400347/30375000, 0, 0, 0, 0, 0, 0, 721793/10125000, 0, 2784913/9000000, 0, 0, 0, 0, -510617/3375000, 0, 0, 0, -32907361/81000000, 0, -3030331/48600000, 0, 0, 0, 0, 19138807/48600000, 0, 0, 0, 0, 9924391/243000000, 0, 0, 0, 523927/8100000, 0, 0; 0, 0, -2003542321/19683000000, 0, 161440397/1312200000, 0, 4599/125000, 0, 0, 0, 0, 0, 0, 0, 0, 94621187/492075000, 0, -131285909/437400000, 0, 1139009233/2187000000, 0, 0, 0, 0, 0, 0, -520712549/1312200000, 0, 411371509/2187000000, 0, 0, 0, 0, 48491/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 39372137/2187000000, 0, -15704327/60750000, 0, 533393/3000000, 0, 0, 0, 0, 0, 0, 119619451/243000000, 0, -869447/750000, 0, 0, 0, 0, -7541/150000, 0, -2708343697/19683000000, 0, 217159369/218700000, 0, -171291137/136687500, 0, 0, 0, 0, 0, 0, -189431/1500000, 0, -1448339/3000000, 0, 0, 0, 0, 708983/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -15375607/24300000, 0, 1307867/600000, 0, 0, 0, 0, 347351/1500000, 0, 192629737/729000000, 0, -6080027/8100000, 0, 0, 0, 0, -992141/3000000, 0, 0, 0, 0, 0, 0, -15727/675000, 0, -388549/20250000, 0, 0, 0; 0, 87715291/2952450000, 0, -1703501593/9841500000, 0, -274722373/2187000000, 0, 326927/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 367952603/2187000000, 0, -13559783/81000000, 0, 2011319/3000000, 0, 0, 0, 0, 0, 0, -1852591/30375000, 0, -1197983/3000000, 0, 0, 0, 0, -556637/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -976867/27000000, 0, 30271229/81000000, 0, -1399/4500, 0, 0, 0, 0, 0, 0, 2893/15000, 0, -314237/500000, 0, 0, 0, 0, -1094957/3000000, 0, 0, 0, -699341347/2187000000, 0, 1677277/1000000, 0, -1325533/1500000, 0, 0, 0, 0, 0, 0, -2511/5000, 0, -1008893/750000, 0, 0, 0, 0, 147589/100000, 0, 0, 0, 0, 0, 0, -4031/1000000, 0, -389053/1000000, 0, 0, 0, 0, 338449/1500000, 0, 0, 0, -287801/1500000, 0, -81811/750000, 0, 0, 0, 0, 2676329/3000000, 0, 0, 0, 0, -60919/600000, 0, 0, 0, 8885089/27000000, 0, 0; 0, 0, 1370437/4860000, 0, -17259209/27000000, 0, 468637/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -118463693/410062500, 0, 662593283/2187000000, 0, -1391251/3000000, 0, 0, 0, 0, 0, 0, 2622793/4500000, 0, -16027/150000, 0, 0, 0, 0, -98693/375000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1883/45000, 0, 589463/843750, 0, -1610797/3000000, 0, 0, 0, 0, 0, 0, -11457607/13500000, 0, 317083/200000, 0, 0, 0, 0, -17959/3000000, 0, 459473039/6561000000, 0, -171291137/136687500, 0, 517411/200000, 0, 0, 0, 0, 0, 0, 438379/1000000, 0, -34127/1000000, 0, 0, 0, 0, -2630627/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 2457287/3000000, 0, -5298647/1500000, 0, 0, 0, 0, 100411/250000, 0, -6019/30000, 0, 275851/750000, 0, 0, 0, 0, 1944499/3000000, 0, 0, 0, 0, 0, 0, 9979/125000, 0, -191/1500000, 0, 0, 0; 0, -9254359/4374000000, 0, 145570183/1458000000, 0, -3001351/162000000, 0, -1037557/2000000, 0, 0, 0, 0, 0, 0, 0, 0, -32215211/243000000, 0, 578983/1080000, 0, -14107/31250, 0, 0, 0, 0, 0, 0, -6663667/27000000, 0, 655511/750000, 0, 0, 0, 0, -36441/100000, 0, 0, 0, 0, 0, 0, 0, 0, -3903733/27000000, 0, 1248833/2531250, 0, -881489/1800000, 0, 0, 0, 0, 0, 0, 359429/500000, 0, -810471/500000, 0, 0, 0, 0, -251557/3000000, 0, 0, 0, -4164617/60750000, 0, -1325533/1500000, 0, 2168543/750000, 0, 0, 0, 0, 0, 0, -346461/1000000, 0, -1373/7500, 0, 0, 0, 0, 1855001/1500000, 0, 0, 0, 0, 0, 0, 69677/1000000, 0, 912247/3000000, 0, 0, 0, 0, -182709/200000, 0, 0, 0, 200389/250000, 0, -6276569/3000000, 0, 0, 0, 0, 1263713/1500000, 0, 0, 0, 0, -20089/300000, 0, 0, 0, -304379/1500000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -107732752297/2125764000000, 0, 77830283779/354294000000, 0, -18336404141/78732000000, 0, -2239463/243000000, 0, 0, 0, 0, 0, 0, 1114231193/141717600000, 0, 848705683/23619600000, 0, 663030953/26244000000, 0, 0, 0, 0, 1878814409/39366000000, 0, -61831451/243000000, 0, 0, 642199/97200000, 0, -1070519479/13122000000, 0, 120305921/486000000, 0, -24620669/243000000, 0, 0, 0, 0, 0, 0, 0, 0, 352146437/13122000000, 0, -247343503/1458000000, 0, 0, 0, 0, 0, 0, 77579993/729000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 291259463/1093500000, 0, -241507627/243000000, 0, 21728753/40500000, 0, 0, 0, 0, -5273927/20250000, 0, 34320941/48600000, 0, 0, 9491741/48600000, 0, 49655587/273375000, 0, -559357/1687500, 0, 0, 0, 0, 0, 0, 13040227/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -2238427/20250000, 0, 4977497/10125000, 0, 0, -97073701/243000000, 0, -976193/8100000, 0, 0, 0, 0, 0, 0, 2742671/40500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -28864119287/157464000000, 0, -4469329897/52488000000, 0, -110401/500000, 0, 0, 0, 0, 0, 0, 0, 0, 29922701807/52488000000, 0, 12840125209/17496000000, 0, 0, 0, 0, 0, 0, -572657/1800000, 0, 0, 0, 0, 53102488753/472392000000, 0, -104192774497/157464000000, 0, 635487953/729000000, 0, -20003861/27000000, 0, 0, 0, 0, 0, 0, -110941503553/157464000000, 0, 391847717/419904000, 0, 25714709/27000000, 0, 0, 0, 0, 349824217/364500000, 0, 39587/56250, 0, 0, -21113/24000, 0, 0, 0, 0, 0, 0, 0, 459507323/243000000, 0, -2255477/1350000, 0, 0, 0, 0, 0, 0, -18935879/5400000, 0, 0, 0, 0, -361621/27000000, 0, 10705187/27000000, 0, 1389671/2250000, 0, 0, 0, 0, 52441/1000000, 0, -357713/6750000, 0, 0, 1328609/1687500, 0, 0, 0, 0, 0, -20070259/13500000, 0, 0, 0, 0, -238003/1800000, 0, 18187/6750000, 0, 0, 30392923/27000000, 0, 0, 0, -1332503/5400000; 0, 0, 0, 0, 0, 0, 0, 0, 140424611629/708588000000, 0, -52894992001/59049000000, 0, 4139626121/5248800000, 0, 631811/3000000, 0, 0, 0, 0, 0, 0, -9996071377/236196000000, 0, 236583731/9841500000, 0, 4843538159/8748000000, 0, 0, 0, 0, -17669/75000, 0, 1361221/3000000, 0, 0, 428317/3000000, 0, 3640207/9000000, 0, -511331/360000, 0, 57143/100000, 0, 0, 0, 0, 0, 0, 0, 0, -13560959/27000000, 0, 194439/125000, 0, 0, 0, 0, 0, 0, 251897/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -241507627/243000000, 0, 14248411/3000000, 0, -3299371/1000000, 0, 0, 0, 0, 466157/500000, 0, -12061597/3000000, 0, 0, -16079/18750, 0, -770633/1000000, 0, 1520729/750000, 0, 0, 0, 0, 0, 0, -115091/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 387217/1500000, 0, -7765661/3000000, 0, 0, 6463097/3000000, 0, 66743/200000, 0, 0, 0, 0, 0, 0, -15437/46875, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1275465739/10497600000, 0, -6541332959/17496000000, 0, 249167/600000, 0, 0, 0, 0, 0, 0, 0, 0, 6427039849/17496000000, 0, -7841308921/5832000000, 0, 0, 0, 0, 0, 0, -216983/1500000, 0, 0, 0, 0, -15835405561/157464000000, 0, 1199607769/2099520000, 0, -23489797/40500000, 0, 447511/750000, 0, 0, 0, 0, 0, 0, 35117235673/52488000000, 0, -20141469961/17496000000, 0, -155953/120000, 0, 0, 0, 0, -41797291/40500000, 0, 517903/750000, 0, 0, 2577451/3000000, 0, 0, 0, 0, 0, 0, 0, -2255477/1350000, 0, 4581473/1500000, 0, 0, 0, 0, 0, 0, 4731707/3000000, 0, 0, 0, 0, -257/120000, 0, -118309/250000, 0, -527197/1500000, 0, 0, 0, 0, -155561/1000000, 0, 583333/1500000, 0, 0, -32051/24000, 0, 0, 0, 0, 0, 3425581/3000000, 0, 0, 0, 0, 465037/1500000, 0, -142201/500000, 0, 0, -19457/500000, 0, 0, 0, -52129/375000; 0, 0, 0, 0, 0, 0, 0, 0, -3870869/27000000, 0, 11609089/27000000, 0, -11670869/13500000, 0, -100073/3000000, 0, 0, 0, 0, 0, 0, 9684103/40500000, 0, 10833361/13500000, 0, -1808831/1500000, 0, 0, 0, 0, -660553/3000000, 0, 464261/3000000, 0, 0, -219693/1000000, 0, -33864959/81000000, 0, 21584167/13500000, 0, -1569121/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 2783539/4050000, 0, -6444379/3000000, 0, 0, 0, 0, 0, 0, -1572679/4500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 21728753/40500000, 0, -3299371/1000000, 0, 1748333/375000, 0, 0, 0, 0, -1090239/1000000, 0, 1712569/1000000, 0, 0, 1734791/1000000, 0, 957227/1500000, 0, -6901357/3000000, 0, 0, 0, 0, 0, 0, 608221/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 739189/1500000, 0, 4409353/3000000, 0, 0, -275807/120000, 0, -374009/3000000, 0, 0, 0, 0, 0, 0, 6321/50000, 0; 0, 0, 126138185821/708588000000, 0, -68514868081/236196000000, 0, -2327/375000, 0, 0, 0, 0, 0, 0, 0, 0, -59362077709/708588000000, 0, -12353171/20250000, 0, 50516330473/78732000000, 0, 0, 0, 0, 0, 0, 10518733109/47239200000, 0, 55841509727/78732000000, 0, 0, 0, 0, -20063/125000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -14370329/243000000, 0, 13893293/27000000, 0, -58519/250000, 0, 0, 0, 0, 0, 0, 3815711/27000000, 0, -422369/300000, 0, 0, 0, 0, 84563/500000, 0, -414794599/4920750000, 0, -189431/1500000, 0, 438379/1000000, 0, 0, 0, 0, 0, 0, 55437/100000, 0, -44057/600000, 0, 0, 0, 0, -420675559/437400000, 0, 0, 0, 0, 0, 0, 0, 0, -43157/250000, 0, 185371/3000000, 0, 0, 0, 0, 643919/1000000, 0, 83839/3000000, 0, -98227/1000000, 0, 0, 0, 0, 696307/3000000, 0, 0, 0, 0, 0, 0, -680251/3000000, 0, -18241/1500000, 0, 0, 0; 0, 581704380329/4251528000000, 0, -36209853923/354294000000, 0, 41415740609/157464000000, 0, -185177/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -25392341/40500000, 0, -10063067/27000000, 0, -586109/1500000, 0, 0, 0, 0, 0, 0, 25073203/27000000, 0, 804713/750000, 0, 0, 0, 0, -256549/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 816149/3240000, 0, 1692049/20250000, 0, -3230269/9000000, 0, 0, 0, 0, 0, 0, -2257787/2700000, 0, 2219/200000, 0, 0, 0, 0, 1496083/3000000, 0, 0, 0, -20519689/40500000, 0, -2511/5000, 0, -346461/1000000, 0, 0, 0, 0, 0, 0, 1323937/500000, 0, 128839/93750, 0, 0, 0, 0, -4919503/1500000, 0, 0, 0, 0, 0, 0, -370367/600000, 0, -106597/750000, 0, 0, 0, 0, 2210569/1500000, 0, 0, 0, 40271/62500, 0, 1320619/750000, 0, 0, 0, 0, -2349867/1000000, 0, 0, 0, 0, 362999/3000000, 0, 0, 0, -82387/125000, 0, 0; 0, 0, 43481371/243000000, 0, 192691/27000000, 0, -244261/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 10201007/121500000, 0, -119672501/81000000, 0, 2793409/3000000, 0, 0, 0, 0, 0, 0, 3470951/13500000, 0, 236669/300000, 0, 0, 0, 0, -202241/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 31177133/243000000, 0, 1463077/4500000, 0, 68411/1500000, 0, 0, 0, 0, 0, 0, 26933/4500000, 0, -411319/250000, 0, 0, 0, 0, -14587/60000, 0, -5821259/48600000, 0, -1448339/3000000, 0, -34127/1000000, 0, 0, 0, 0, 0, 0, -44057/600000, 0, 3228687/1000000, 0, 0, 0, 0, -2093479/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -1025117/3000000, 0, -572273/1000000, 0, 0, 0, 0, 462073/600000, 0, 1356223/3000000, 0, -19763/750000, 0, 0, 0, 0, -79177/150000, 0, 0, 0, 0, 0, 0, -398347/1500000, 0, -470897/3000000, 0, 0, 0; 0, 145717813/4374000000, 0, 143566171/729000000, 0, 62786497/162000000, 0, -461761/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -1561031/9000000, 0, -1379827/900000, 0, -396707/1500000, 0, 0, 0, 0, 0, 0, 22825337/27000000, 0, 135841/1000000, 0, 0, 0, 0, 42403/187500, 0, 0, 0, 0, 0, 0, 0, 0, 4959083/81000000, 0, -3339439/27000000, 0, -71227/375000, 0, 0, 0, 0, 0, 0, -5050463/27000000, 0, 614953/1000000, 0, 0, 0, 0, 412997/3000000, 0, 0, 0, -2549041/8100000, 0, -1008893/750000, 0, -1373/7500, 0, 0, 0, 0, 0, 0, 128839/93750, 0, 8487329/1500000, 0, 0, 0, 0, -8515667/3000000, 0, 0, 0, 0, 0, 0, -13681/750000, 0, -270887/1500000, 0, 0, 0, 0, -25637/60000, 0, 0, 0, 1509883/1500000, 0, 416743/600000, 0, 0, 0, 0, -4988621/1500000, 0, 0, 0, 0, 70899/200000, 0, 0, 0, -95109/500000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 10787765033/236196000000, 0, 44886313/437400000, 0, -357647/972000000, 0, 12041/50000, 0, 0, 0, 0, 0, 0, -10723614713/78732000000, 0, -440090879/729000000, 0, -70001113/324000000, 0, 0, 0, 0, 4073771/87480000, 0, 90499/187500, 0, 0, 1873/8000, 0, 5658683/27000000, 0, -77551/120000, 0, 264241/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -44699219/81000000, 0, 1113649/1000000, 0, 0, 0, 0, 0, 0, 3118661/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -5273927/20250000, 0, 466157/500000, 0, -1090239/1000000, 0, 0, 0, 0, 1855157/1500000, 0, -1116853/1000000, 0, 0, -4281779/3000000, 0, -238331/600000, 0, 936763/1000000, 0, 0, 0, 0, 0, 0, 255823/600000, 0, 0, 0, 0, 0, 0, 0, 0, -166121/375000, 0, -649667/750000, 0, 0, 408211/1000000, 0, 98459/750000, 0, 0, 0, 0, 0, 0, 150127/250000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 31834567/81000000, 0, 16190953/27000000, 0, 189247/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -25904291/13500000, 0, -907043/1125000, 0, 0, 0, 0, 0, 0, 3112061/3000000, 0, 0, 0, 0, -215424551/1093500000, 0, 889109899/729000000, 0, -28496207/16200000, 0, 4168273/3000000, 0, 0, 0, 0, 0, 0, 894907087/729000000, 0, -2096759/1500000, 0, -326399/250000, 0, 0, 0, 0, -63232343/40500000, 0, -486937/187500, 0, 0, 1496549/1000000, 0, 0, 0, 0, 0, 0, 0, -18935879/5400000, 0, 4731707/3000000, 0, 0, 0, 0, 0, 0, 750181/93750, 0, 0, 0, 0, 29869/1500000, 0, -981407/1500000, 0, -992797/750000, 0, 0, 0, 0, 20511/1000000, 0, -24643/600000, 0, 0, -768359/1000000, 0, 0, 0, 0, 0, 4233449/1500000, 0, 0, 0, 0, 16127/200000, 0, 149411/500000, 0, 0, -1831673/600000, 0, 0, 0, 1195069/1500000; 0, 0, 0, 0, 0, 0, 0, 0, -22741349/182250000, 0, 146913013/243000000, 0, 358379/3375000, 0, -1238147/3000000, 0, 0, 0, 0, 0, 0, 2815087/60750000, 0, -60899/75000, 0, -1043819/1500000, 0, 0, 0, 0, 1253551/3000000, 0, -943133/3000000, 0, 0, -151771/750000, 0, -2419711/8100000, 0, 1527433/1687500, 0, -1425113/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 36704267/40500000, 0, -295057/200000, 0, 0, 0, 0, 0, 0, -1458427/2250000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 34320941/48600000, 0, -12061597/3000000, 0, 1712569/1000000, 0, 0, 0, 0, -1116853/1000000, 0, 428337/62500, 0, 0, 526037/3000000, 0, 119359/187500, 0, -3764873/3000000, 0, 0, 0, 0, 0, 0, -3082459/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 12923/500000, 0, 6354283/3000000, 0, 0, -149601/125000, 0, -154963/750000, 0, 0, 0, 0, 0, 0, -60149/375000, 0; 0, 0, -4492695301/13122000000, 0, 232615091/486000000, 0, 34041/500000, 0, 0, 0, 0, 0, 0, 0, 0, 58603807/291600000, 0, 2761169129/2187000000, 0, -184831103/162000000, 0, 0, 0, 0, 0, 0, -314191973/486000000, 0, -214890361/162000000, 0, 0, 0, 0, 1163801/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 25944311/243000000, 0, -14461901/13500000, 0, 499201/1500000, 0, 0, 0, 0, 0, 0, -2951803/27000000, 0, 7482227/3000000, 0, 0, 0, 0, -38771/150000, 0, 697801751/6561000000, 0, 708983/1500000, 0, -2630627/3000000, 0, 0, 0, 0, 0, 0, -420675559/437400000, 0, -2093479/3000000, 0, 0, 0, 0, 1693169/750000, 0, 0, 0, 0, 0, 0, 0, 0, 210191/1000000, 0, 2068127/3000000, 0, 0, 0, 0, -422411/300000, 0, -17239/1500000, 0, 21637/250000, 0, 0, 0, 0, -579297/1000000, 0, 0, 0, 0, 0, 0, 225683/600000, 0, 81203/3000000, 0, 0, 0; 0, -83058930241/708588000000, 0, 13655585129/118098000000, 0, -9034299997/26244000000, 0, -1413743/6000000, 0, 0, 0, 0, 0, 0, 0, 0, 158347189/243000000, 0, 11861383/27000000, 0, 227537/150000, 0, 0, 0, 0, 0, 0, -3353677/2700000, 0, -3504539/3000000, 0, 0, 0, 0, -412507/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -22747069/40500000, 0, 47115347/40500000, 0, -1394989/2250000, 0, 0, 0, 0, 0, 0, 51098891/27000000, 0, -1876943/750000, 0, 0, 0, 0, -99369/100000, 0, 0, 0, -1400347/30375000, 0, 147589/100000, 0, 1855001/1500000, 0, 0, 0, 0, 0, 0, -4919503/1500000, 0, -8515667/3000000, 0, 0, 0, 0, 2696987/375000, 0, 0, 0, 0, 0, 0, 1157191/1000000, 0, -78077/100000, 0, 0, 0, 0, -2470139/1000000, 0, 0, 0, 90389/3000000, 0, -8958559/3000000, 0, 0, 0, 0, 9774043/3000000, 0, 0, 0, 0, -1891483/3000000, 0, 0, 0, 194801/187500, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -10246217/273375000, 0, -135258721/486000000, 0, 37721/1687500, 0, -879941/2000000, 0, 0, 0, 0, 0, 0, 60746591/364500000, 0, 27728051/27000000, 0, 419221/1000000, 0, 0, 0, 0, -4494599/40500000, 0, -12896/46875, 0, 0, -94183/187500, 0, -24016247/81000000, 0, 28948403/27000000, 0, -210853/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 63564859/81000000, 0, -927473/500000, 0, 0, 0, 0, 0, 0, -5783851/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 9491741/48600000, 0, -16079/18750, 0, 1734791/1000000, 0, 0, 0, 0, -4281779/3000000, 0, 526037/3000000, 0, 0, 1217153/500000, 0, 57883/120000, 0, -107691/62500, 0, 0, 0, 0, 0, 0, -427637/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 253493/375000, 0, 702417/500000, 0, 0, -145291/150000, 0, -3671/60000, 0, 0, 0, 0, 0, 0, -933443/1500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -24735028121/708588000000, 0, 19835185841/236196000000, 0, 349/60000, 0, 0, 0, 0, 0, 0, 0, 0, 4315247809/47239200000, 0, -14984236133/78732000000, 0, 0, 0, 0, 0, 0, -10241/375000, 0, 0, 0, 0, -30120278453/2125764000000, 0, -12388146031/708588000000, 0, 460301/16200000, 0, 77609/750000, 0, 0, 0, 0, 0, 0, 30750498953/708588000000, 0, -21911689853/236196000000, 0, 350689/3000000, 0, 0, 0, 0, -2662667/81000000, 0, 410153/3000000, 0, 0, 307357/3000000, 0, 0, 0, 0, 0, 0, 0, -361621/27000000, 0, -257/120000, 0, 0, 0, 0, 0, 0, 29869/1500000, 0, 0, 0, 0, 194551/3000000, 0, 41199/1000000, 0, -37527/100000, 0, 0, 0, 0, -94889/1000000, 0, 259931/3000000, 0, 0, -314797/1500000, 0, 0, 0, 0, 0, 100841/1500000, 0, 0, 0, 0, -18763/750000, 0, 33727/250000, 0, 0, 44201/3000000, 0, 0, 0, -15241/375000; 0, 0, 0, 0, 0, 0, 0, 0, -236701423/6561000000, 0, 91670113/1093500000, 0, -15334697/243000000, 0, -84529/750000, 0, 0, 0, 0, 0, 0, 21063407/546750000, 0, 7691257/81000000, 0, -3799/120000, 0, 0, 0, 0, 2264683/60750000, 0, -24377/375000, 0, 0, -187711/1500000, 0, -2922809/27000000, 0, 2610949/9000000, 0, -206849/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 14432099/81000000, 0, -82331/300000, 0, 0, 0, 0, 0, 0, -35759/360000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 49655587/273375000, 0, -770633/1000000, 0, 957227/1500000, 0, 0, 0, 0, -238331/600000, 0, 119359/187500, 0, 0, 57883/120000, 0, 60797/200000, 0, -226229/375000, 0, 0, 0, 0, 0, 0, -340463/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 17243/600000, 0, 861659/1500000, 0, 0, -302777/1000000, 0, -101831/750000, 0, 0, 0, 0, 0, 0, -1842251/27000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -431911/8100000, 0, -7711/13500000, 0, -1198/46875, 0, 0, 0, 0, 0, 0, 0, 0, 225257/2250000, 0, 969457/3000000, 0, 0, 0, 0, 0, 0, -116323/1000000, 0, 0, 0, 0, 20338091/1093500000, 0, -21163373/91125000, 0, 4903433/40500000, 0, -13151/750000, 0, 0, 0, 0, 0, 0, -5181061/45562500, 0, 295547/1000000, 0, 511909/1000000, 0, 0, 0, 0, 2330297/10125000, 0, 70181/3000000, 0, 0, -142497/1000000, 0, 0, 0, 0, 0, 0, 0, 10705187/27000000, 0, -118309/250000, 0, 0, 0, 0, 0, 0, -981407/1500000, 0, 0, 0, 0, 41199/1000000, 0, 795617/1500000, 0, -678967/3000000, 0, 0, 0, 0, -80459/1000000, 0, -896029/1500000, 0, 0, 60941/600000, 0, 0, 0, 0, 0, -557621/3000000, 0, 0, 0, 0, -66997/375000, 0, -14013/500000, 0, 0, 155719/750000, 0, 0, 0, 105977/1500000; 0, 0, 0, 0, 0, 0, 0, 0, 1213199/20250000, 0, -2820553/81000000, 0, 599717/9000000, 0, 168147/250000, 0, 0, 0, 0, 0, 0, -364069/27000000, 0, -9694877/27000000, 0, -87517/187500, 0, 0, 0, 0, -176037/500000, 0, -6691/46875, 0, 0, 171897/250000, 0, 349509/1000000, 0, -78619/46875, 0, 33537/100000, 0, 0, 0, 0, 0, 0, 0, 0, -7691971/13500000, 0, 1266127/600000, 0, 0, 0, 0, 0, 0, 650339/750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -559357/1687500, 0, 1520729/750000, 0, -6901357/3000000, 0, 0, 0, 0, 936763/1000000, 0, -3764873/3000000, 0, 0, -107691/62500, 0, -226229/375000, 0, 3341363/1000000, 0, 0, 0, 0, 0, 0, -2069773/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -797903/3000000, 0, -7540733/3000000, 0, 0, 671157/500000, 0, 9567/500000, 0, 0, 0, 0, 0, 0, 44797/200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 2771723/18000000, 0, -14753797/18000000, 0, 140531/750000, 0, 0, 0, 0, 0, 0, 0, 0, -15416243/54000000, 0, 36494927/18000000, 0, 0, 0, 0, 0, 0, -71327/250000, 0, 0, 0, 0, 105579193/874800000, 0, -325271843/1458000000, 0, 880631/162000000, 0, -814683/500000, 0, 0, 0, 0, 0, 0, -745308287/1458000000, 0, 2237821/1000000, 0, -1185769/600000, 0, 0, 0, 0, 1333217/162000000, 0, 547991/1500000, 0, 0, -268387/600000, 0, 0, 0, 0, 0, 0, 0, 1389671/2250000, 0, -527197/1500000, 0, 0, 0, 0, 0, 0, -992797/750000, 0, 0, 0, 0, -37527/100000, 0, -678967/3000000, 0, 15627547/3000000, 0, 0, 0, 0, 338327/375000, 0, -4377147/1000000, 0, 0, 3849359/3000000, 0, 0, 0, 0, 0, -266551/500000, 0, 0, 0, 0, 150407/3000000, 0, -2750563/3000000, 0, 0, 1539011/1500000, 0, 0, 0, -144277/6000000; 0, -67374470293/1417176000000, 0, 14152276897/118098000000, 0, -3574637557/52488000000, 0, -29959/375000, 0, 0, 0, 0, 0, 0, 0, 0, 81517/600000, 0, -59417/750000, 0, 46373/125000, 0, 0, 0, 0, 0, 0, -4550687/27000000, 0, -98377/250000, 0, 0, 0, 0, 48559/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -202811/1265625, 0, 19641241/81000000, 0, -92273/4500000, 0, 0, 0, 0, 0, 0, 2233199/6750000, 0, -32217/200000, 0, 0, 0, 0, -3213/20000, 0, 0, 0, 721793/10125000, 0, -4031/1000000, 0, 69677/1000000, 0, 0, 0, 0, 0, 0, -370367/600000, 0, -13681/750000, 0, 0, 0, 0, 1157191/1000000, 0, 0, 0, 0, 0, 0, 1461983/3000000, 0, -8393/15000, 0, 0, 0, 0, -637753/1000000, 0, 0, 0, -154441/3000000, 0, -12621/40000, 0, 0, 0, 0, 636587/1500000, 0, 0, 0, 0, -80213/375000, 0, 0, 0, 65023/250000, 0, 0; 0, 0, -3363754/61509375, 0, 569838377/6561000000, 0, -722/46875, 0, 0, 0, 0, 0, 0, 0, 0, -2934625921/19683000000, 0, 43591433/48600000, 0, -2136505547/2187000000, 0, 0, 0, 0, 0, 0, 1377406159/6561000000, 0, -1631539447/2187000000, 0, 0, 0, 0, -6629/750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -17041849/243000000, 0, 116183/9000000, 0, 335521/3000000, 0, 0, 0, 0, 0, 0, -238991/300000, 0, 155293/50000, 0, 0, 0, 0, -233573/3000000, 0, 139730263/729000000, 0, -15375607/24300000, 0, 2457287/3000000, 0, 0, 0, 0, 0, 0, -43157/250000, 0, -1025117/3000000, 0, 0, 0, 0, 210191/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 1167179/1000000, 0, -3390399/1000000, 0, 0, 0, 0, -531623/750000, 0, -204249/500000, 0, 70759/93750, 0, 0, 0, 0, 1371523/3000000, 0, 0, 0, 0, 0, 0, 563627/1500000, 0, 71821/1000000, 0, 0, 0; 0, -144952411/4374000000, 0, -1377757/72900000, 0, 19881473/162000000, 0, 4487/100000, 0, 0, 0, 0, 0, 0, 0, 0, 7681159/27000000, 0, -3569501/27000000, 0, -1460651/3000000, 0, 0, 0, 0, 0, 0, -3233323/6750000, 0, 526397/3000000, 0, 0, 0, 0, 354737/1500000, 0, 0, 0, 0, 0, 0, 0, 0, 3701941/20250000, 0, -1386401/1125000, 0, 648331/1000000, 0, 0, 0, 0, 0, 0, 194329/5400000, 0, 1053541/1000000, 0, 0, 0, 0, 72557/375000, 0, 0, 0, 2784913/9000000, 0, -389053/1000000, 0, 912247/3000000, 0, 0, 0, 0, 0, 0, -106597/750000, 0, -270887/1500000, 0, 0, 0, 0, -78077/100000, 0, 0, 0, 0, 0, 0, -8393/15000, 0, 1213709/500000, 0, 0, 0, 0, -771151/1000000, 0, 0, 0, -845263/3000000, 0, -90001/300000, 0, 0, 0, 0, -41541/100000, 0, 0, 0, 0, 251499/500000, 0, 0, 0, -62377/500000, 0, 0; 0, 0, -24831761/121500000, 0, 16135267/40500000, 0, 433573/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 56009693/121500000, 0, -91294457/81000000, 0, 12932791/9000000, 0, 0, 0, 0, 0, 0, -26982979/27000000, 0, 136807/120000, 0, 0, 0, 0, 748481/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 41883767/243000000, 0, -8924831/6750000, 0, -373047/1000000, 0, 0, 0, 0, 0, 0, 83384203/27000000, 0, -2043227/250000, 0, 0, 0, 0, 446017/500000, 0, -16463747/48600000, 0, 1307867/600000, 0, -5298647/1500000, 0, 0, 0, 0, 0, 0, 185371/3000000, 0, -572273/1000000, 0, 0, 0, 0, 2068127/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -3390399/1000000, 0, 653287/46875, 0, 0, 0, 0, -588893/600000, 0, 761361/1000000, 0, -397931/250000, 0, 0, 0, 0, -363957/250000, 0, 0, 0, 0, 0, 0, -3339473/3000000, 0, -5101/93750, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 865297/16200000, 0, -1658647/13500000, 0, -5947/1000000, 0, 0, 0, 0, 0, 0, 0, 0, -2826049/13500000, 0, 523417/1125000, 0, 0, 0, 0, 0, 0, 28283/500000, 0, 0, 0, 0, 1312283/54675000, 0, 8717341/729000000, 0, -36491/648000, 0, -121931/500000, 0, 0, 0, 0, 0, 0, -7778417/72900000, 0, 1091281/3000000, 0, -1009457/3000000, 0, 0, 0, 0, 2573183/81000000, 0, -269303/1500000, 0, 0, -8939/75000, 0, 0, 0, 0, 0, 0, 0, 52441/1000000, 0, -155561/1000000, 0, 0, 0, 0, 0, 0, 20511/1000000, 0, 0, 0, 0, -94889/1000000, 0, -80459/1000000, 0, 338327/375000, 0, 0, 0, 0, 197869/750000, 0, -1918847/3000000, 0, 0, 188867/600000, 0, 0, 0, 0, 0, -66819/1000000, 0, 0, 0, 0, -907/500000, 0, -91327/375000, 0, 0, -9963/1000000, 0, 0, 0, 148939/1500000; 0, 0, 0, 0, 0, 0, 0, 0, -16626397/729000000, 0, 57913849/243000000, 0, -506859/1000000, 0, 22157/187500, 0, 0, 0, 0, 0, 0, -5491477/81000000, 0, -535099/4500000, 0, 1073/2400, 0, 0, 0, 0, 1676197/13500000, 0, -25831/1500000, 0, 0, 56681/1500000, 0, 376541/20250000, 0, 5292401/13500000, 0, -70517/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -15327367/27000000, 0, -17129/300000, 0, 0, 0, 0, 0, 0, 1099159/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 13040227/243000000, 0, -115091/1500000, 0, 608221/3000000, 0, 0, 0, 0, 255823/600000, 0, -3082459/3000000, 0, 0, -427637/1500000, 0, -340463/1500000, 0, -2069773/3000000, 0, 0, 0, 0, 0, 0, 2457013/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -41411/200000, 0, -177161/750000, 0, 0, -1779473/3000000, 0, 74421/1000000, 0, 0, 0, 0, 0, 0, 829513/1500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -7029091/81000000, 0, 7650589/13500000, 0, -153189/500000, 0, 0, 0, 0, 0, 0, 0, 0, 12350977/27000000, 0, -20223143/9000000, 0, 0, 0, 0, 0, 0, 785827/3000000, 0, 0, 0, 0, -47720293/1093500000, 0, 234517871/729000000, 0, 43795489/81000000, 0, 100529/93750, 0, 0, 0, 0, 0, 0, 86526199/364500000, 0, -51707/15625, 0, 4446553/3000000, 0, 0, 0, 0, 27372899/40500000, 0, 204437/3000000, 0, 0, -180797/750000, 0, 0, 0, 0, 0, 0, 0, -357713/6750000, 0, 583333/1500000, 0, 0, 0, 0, 0, 0, -24643/600000, 0, 0, 0, 0, 259931/3000000, 0, -896029/1500000, 0, -4377147/1000000, 0, 0, 0, 0, -1918847/3000000, 0, 27365107/3000000, 0, 0, -2426269/1500000, 0, 0, 0, 0, 0, -1699501/3000000, 0, 0, 0, 0, 810031/3000000, 0, -90257/1500000, 0, 0, -96223/93750, 0, 0, 0, 684553/3000000; 0, 46119450997/472392000000, 0, -7553915353/39366000000, 0, -1849871987/17496000000, 0, 71981/187500, 0, 0, 0, 0, 0, 0, 0, 0, -12847693/27000000, 0, 13859189/27000000, 0, -31483/50000, 0, 0, 0, 0, 0, 0, 16585837/27000000, 0, 127927/250000, 0, 0, 0, 0, 15763/375000, 0, 0, 0, 0, 0, 0, 0, 0, 9768797/40500000, 0, 18042277/81000000, 0, 204577/4500000, 0, 0, 0, 0, 0, 0, -736501/675000, 0, 131647/1500000, 0, 0, 0, 0, 120443/500000, 0, 0, 0, -510617/3375000, 0, 338449/1500000, 0, -182709/200000, 0, 0, 0, 0, 0, 0, 2210569/1500000, 0, -25637/60000, 0, 0, 0, 0, -2470139/1000000, 0, 0, 0, 0, 0, 0, -637753/1000000, 0, -771151/1000000, 0, 0, 0, 0, 218239/75000, 0, 0, 0, -128811/1000000, 0, 775361/600000, 0, 0, 0, 0, -27548/46875, 0, 0, 0, 0, -404959/3000000, 0, 0, 0, -70811/250000, 0, 0; 0, 0, 24088787/81000000, 0, -17949793/32400000, 0, 120299/18000000, 0, 0, 0, 0, 0, 0, 0, 0, 1905517/486000000, 0, -116232469/81000000, 0, 5484119/3600000, 0, 0, 0, 0, 0, 0, 11974721/54000000, 0, 21512483/18000000, 0, 0, 0, 0, -27069/200000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -16727803/243000000, 0, 2025101/1500000, 0, 242273/1500000, 0, 0, 0, 0, 0, 0, 249907/13500000, 0, -3382997/1000000, 0, 0, 0, 0, -161213/375000, 0, -33973141/121500000, 0, 347351/1500000, 0, 100411/250000, 0, 0, 0, 0, 0, 0, 643919/1000000, 0, 462073/600000, 0, 0, 0, 0, -422411/300000, 0, 0, 0, 0, 0, 0, 0, 0, -531623/750000, 0, -588893/600000, 0, 0, 0, 0, 11405203/3000000, 0, 542033/1000000, 0, -559997/500000, 0, 0, 0, 0, -274127/3000000, 0, 0, 0, 0, 0, 0, -891769/1500000, 0, -160679/1500000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1011865067/13122000000, 0, -204315017/4374000000, 0, -96351701/243000000, 0, 0, 0, 0, 0, 0, 0, 0, -19882387/32400000, 0, 7378849/6000000, 0, 0, 0, 0, 0, 0, 4084087/9000000, 0, 0, 0, 0, 95787253/874800000, 0, -351380243/1458000000, 0, 8542889/162000000, 0, -95299/187500, 0, 0, 0, 0, 0, 0, -896106611/1458000000, 0, 960253/600000, 0, 1117123/1500000, 0, 0, 0, 0, 114152261/162000000, 0, -2954291/1500000, 0, 0, -913307/750000, 0, 0, 0, 0, 0, 0, 0, 1328609/1687500, 0, -32051/24000, 0, 0, 0, 0, 0, 0, -768359/1000000, 0, 0, 0, 0, -314797/1500000, 0, 60941/600000, 0, 3849359/3000000, 0, 0, 0, 0, 188867/600000, 0, -2426269/1500000, 0, 0, 358517/120000, 0, 0, 0, 0, 0, -580847/750000, 0, 0, 0, 0, -40969/600000, 0, -33199/1500000, 0, 0, -31253/125000, 0, 0, 0, 543671/6000000; 0, 0, 2810545627/47239200000, 0, -9699488111/78732000000, 0, 1929/62500, 0, 0, 0, 0, 0, 0, 0, 0, 19809438613/236196000000, 0, -370353547/729000000, 0, 14308640183/26244000000, 0, 0, 0, 0, 0, 0, -6833750749/78732000000, 0, 7525215997/26244000000, 0, 0, 0, 0, 121/125000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1365109/40500000, 0, 3000329/27000000, 0, -177083/3000000, 0, 0, 0, 0, 0, 0, 929681/5400000, 0, -538367/500000, 0, 0, 0, 0, -47807/1500000, 0, -34923887/273375000, 0, 192629737/729000000, 0, -6019/30000, 0, 0, 0, 0, 0, 0, 83839/3000000, 0, 1356223/3000000, 0, 0, 0, 0, -17239/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -204249/500000, 0, 761361/1000000, 0, 0, 0, 0, 542033/1000000, 0, 245639/750000, 0, -806999/1500000, 0, 0, 0, 0, -29711/93750, 0, 0, 0, 0, 0, 0, -20791/200000, 0, -250861/3000000, 0, 0, 0; 0, 13937584937/236196000000, 0, -52280527/2460375000, 0, 1071265973/8748000000, 0, -879859/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -4962677/20250000, 0, -938171/6750000, 0, -189013/3000000, 0, 0, 0, 0, 0, 0, 451339/1500000, 0, 55273/93750, 0, 0, 0, 0, -70683/250000, 0, 0, 0, 0, 0, 0, 0, 0, -1568729/40500000, 0, 801173/1500000, 0, -599357/1000000, 0, 0, 0, 0, 0, 0, 764669/3375000, 0, -560403/500000, 0, 0, 0, 0, -66253/3000000, 0, 0, 0, -32907361/81000000, 0, -287801/1500000, 0, 200389/250000, 0, 0, 0, 0, 0, 0, 40271/62500, 0, 1509883/1500000, 0, 0, 0, 0, 90389/3000000, 0, 0, 0, 0, 0, 0, -154441/3000000, 0, -845263/3000000, 0, 0, 0, 0, -128811/1000000, 0, 0, 0, 627223/750000, 0, -953647/3000000, 0, 0, 0, 0, -1095061/1500000, 0, 0, 0, 0, -25763/1000000, 0, 0, 0, -236669/1000000, 0, 0; 0, 0, -2111413/24300000, 0, 387847/1350000, 0, -102019/600000, 0, 0, 0, 0, 0, 0, 0, 0, -9926849/81000000, 0, 247403/405000, 0, -708883/900000, 0, 0, 0, 0, 0, 0, 4729369/27000000, 0, -957421/3000000, 0, 0, 0, 0, -43631/750000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -497989/15187500, 0, -4299121/27000000, 0, 104441/750000, 0, 0, 0, 0, 0, 0, -2365013/9000000, 0, 4630853/3000000, 0, 0, 0, 0, 55351/3000000, 0, 9349007/40500000, 0, -6080027/8100000, 0, 275851/750000, 0, 0, 0, 0, 0, 0, -98227/1000000, 0, -19763/750000, 0, 0, 0, 0, 21637/250000, 0, 0, 0, 0, 0, 0, 0, 0, 70759/93750, 0, -397931/250000, 0, 0, 0, 0, -559997/500000, 0, -806999/1500000, 0, 141829/100000, 0, 0, 0, 0, 431821/1500000, 0, 0, 0, 0, 0, 0, 120731/1500000, 0, 277097/3000000, 0, 0, 0; 0, 306131609/4374000000, 0, -112815961/729000000, 0, 43168901/162000000, 0, 137753/750000, 0, 0, 0, 0, 0, 0, 0, 0, -75264023/243000000, 0, -37357/112500, 0, -31907/600000, 0, 0, 0, 0, 0, 0, 1080007/1500000, 0, 41/375000, 0, 0, 0, 0, 4723/24000, 0, 0, 0, 0, 0, 0, 0, 0, 2375021/9000000, 0, -39332021/81000000, 0, 1151341/4500000, 0, 0, 0, 0, 0, 0, -635573/562500, 0, 5014381/3000000, 0, 0, 0, 0, 1534157/3000000, 0, 0, 0, -3030331/48600000, 0, -81811/750000, 0, -6276569/3000000, 0, 0, 0, 0, 0, 0, 1320619/750000, 0, 416743/600000, 0, 0, 0, 0, -8958559/3000000, 0, 0, 0, 0, 0, 0, -12621/40000, 0, -90001/300000, 0, 0, 0, 0, 775361/600000, 0, 0, 0, -953647/3000000, 0, 597431/200000, 0, 0, 0, 0, -5659913/3000000, 0, 0, 0, 0, 118217/750000, 0, 0, 0, -63949/120000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 804181/69984000, 0, -4708939189/19683000000, 0, 212002883/1749600000, 0, -2459/30000, 0, 0, 0, 0, 0, 0, 2623867303/26244000000, 0, 2744639941/6561000000, 0, -67146871/2916000000, 0, 0, 0, 0, -359045299/2187000000, 0, -3341/750000, 0, 0, -220357/3000000, 0, -759859/10125000, 0, 7356653/27000000, 0, -3419/60000, 0, 0, 0, 0, 0, 0, 0, 0, 27804497/81000000, 0, -735921/1000000, 0, 0, 0, 0, 0, 0, -468829/1800000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2238427/20250000, 0, 387217/1500000, 0, 739189/1500000, 0, 0, 0, 0, -166121/375000, 0, 12923/500000, 0, 0, 253493/375000, 0, 17243/600000, 0, -797903/3000000, 0, 0, 0, 0, 0, 0, -41411/200000, 0, 0, 0, 0, 0, 0, 0, 0, 263549/500000, 0, -41577/250000, 0, 0, -355853/1500000, 0, 284281/3000000, 0, 0, 0, 0, 0, 0, -170159/500000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 8601811/81000000, 0, 37538/421875, 0, 86821/500000, 0, 0, 0, 0, 0, 0, 0, 0, -2572019/5400000, 0, -343409/2250000, 0, 0, 0, 0, 0, 0, 18519/100000, 0, 0, 0, 0, -260247827/2187000000, 0, 424444481/729000000, 0, -33553033/40500000, 0, 212891/300000, 0, 0, 0, 0, 0, 0, 237311617/364500000, 0, -2254577/3000000, 0, -226787/300000, 0, 0, 0, 0, -6947063/8100000, 0, -30727/50000, 0, 0, 850277/1000000, 0, 0, 0, 0, 0, 0, 0, -20070259/13500000, 0, 3425581/3000000, 0, 0, 0, 0, 0, 0, 4233449/1500000, 0, 0, 0, 0, 100841/1500000, 0, -557621/3000000, 0, -266551/500000, 0, 0, 0, 0, -66819/1000000, 0, -1699501/3000000, 0, 0, -580847/750000, 0, 0, 0, 0, 0, 4463081/3000000, 0, 0, 0, 0, 4509/250000, 0, -6329/93750, 0, 0, -1283801/1500000, 0, 0, 0, 743197/3000000; 0, 0, 0, 0, 0, 0, 0, 0, -8276123/182250000, 0, -2435033/40500000, 0, 6295517/13500000, 0, -1470023/1500000, 0, 0, 0, 0, 0, 0, -11938601/121500000, 0, 2590213/6750000, 0, 354067/600000, 0, 0, 0, 0, 464483/1000000, 0, -96553/375000, 0, 0, -967093/1500000, 0, -8953249/27000000, 0, 1601299/1125000, 0, -1257133/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 79339903/81000000, 0, -1163091/500000, 0, 0, 0, 0, 0, 0, -10155193/9000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4977497/10125000, 0, -7765661/3000000, 0, 4409353/3000000, 0, 0, 0, 0, -649667/750000, 0, 6354283/3000000, 0, 0, 702417/500000, 0, 861659/1500000, 0, -7540733/3000000, 0, 0, 0, 0, 0, 0, -177161/750000, 0, 0, 0, 0, 0, 0, 0, 0, -41577/250000, 0, 2125439/500000, 0, 0, -34033/50000, 0, -229231/3000000, 0, 0, 0, 0, 0, 0, -689311/1000000, 0; 0, 0, 171697747/2916000000, 0, -101642791/972000000, 0, -9949/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -436235071/2916000000, 0, 672101/3375000, 0, -65263793/324000000, 0, 0, 0, 0, 0, 0, 256520371/972000000, 0, 19812173/324000000, 0, 0, 0, 0, -67231/600000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3103801/40500000, 0, 724147/2700000, 0, -151541/1500000, 0, 0, 0, 0, 0, 0, -7013177/27000000, 0, 561661/750000, 0, 0, 0, 0, 95281/1500000, 0, 34424/421875, 0, -992141/3000000, 0, 1944499/3000000, 0, 0, 0, 0, 0, 0, 696307/3000000, 0, -79177/150000, 0, 0, 0, 0, -579297/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 1371523/3000000, 0, -363957/250000, 0, 0, 0, 0, -274127/3000000, 0, -29711/93750, 0, 431821/1500000, 0, 0, 0, 0, 703209/1000000, 0, 0, 0, 0, 0, 0, 103979/1000000, 0, 62881/1000000, 0, 0, 0; 0, -663628279/8748000000, 0, -28559333/729000000, 0, -116178919/324000000, 0, 162169/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 5878799/24300000, 0, 3423611/3000000, 0, 1018943/3000000, 0, 0, 0, 0, 0, 0, -16054681/27000000, 0, -630059/1500000, 0, 0, 0, 0, -158369/375000, 0, 0, 0, 0, 0, 0, 0, 0, -3242501/13500000, 0, 41582911/81000000, 0, -100121/1125000, 0, 0, 0, 0, 0, 0, 6602297/9000000, 0, -3285097/3000000, 0, 0, 0, 0, -682919/1500000, 0, 0, 0, 19138807/48600000, 0, 2676329/3000000, 0, 1263713/1500000, 0, 0, 0, 0, 0, 0, -2349867/1000000, 0, -4988621/1500000, 0, 0, 0, 0, 9774043/3000000, 0, 0, 0, 0, 0, 0, 636587/1500000, 0, -41541/100000, 0, 0, 0, 0, -27548/46875, 0, 0, 0, -1095061/1500000, 0, -5659913/3000000, 0, 0, 0, 0, 4130307/1000000, 0, 0, 0, 0, -807907/3000000, 0, 0, 0, 49217/150000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 247586377/2187000000, 0, -24845437/60750000, 0, 10025797/13500000, 0, -108217/3000000, 0, 0, 0, 0, 0, 0, -29594521/182250000, 0, -28373/93750, 0, 424757/1500000, 0, 0, 0, 0, 1570657/8100000, 0, -63791/1000000, 0, 0, 1769/3000000, 0, 6878771/27000000, 0, -744169/750000, 0, 56381/300000, 0, 0, 0, 0, 0, 0, 0, 0, -18584477/81000000, 0, 1960573/1500000, 0, 0, 0, 0, 0, 0, -34529/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -97073701/243000000, 0, 6463097/3000000, 0, -275807/120000, 0, 0, 0, 0, 408211/1000000, 0, -149601/125000, 0, 0, -145291/150000, 0, -302777/1000000, 0, 671157/500000, 0, 0, 0, 0, 0, 0, -1779473/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -355853/1500000, 0, -34033/50000, 0, 0, 2823081/1000000, 0, 92749/1500000, 0, 0, 0, 0, 0, 0, -2848673/3000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 857609/81000000, 0, -206923/13500000, 0, 679/46875, 0, 0, 0, 0, 0, 0, 0, 0, 71261/1080000, 0, -596969/2250000, 0, 0, 0, 0, 0, 0, 179/50000, 0, 0, 0, 0, -5442983/1093500000, 0, 26862629/364500000, 0, -2427943/81000000, 0, 15913/750000, 0, 0, 0, 0, 0, 0, 29889469/729000000, 0, -153899/1000000, 0, -411047/3000000, 0, 0, 0, 0, -7707307/81000000, 0, 130667/1000000, 0, 0, 20969/375000, 0, 0, 0, 0, 0, 0, 0, -238003/1800000, 0, 465037/1500000, 0, 0, 0, 0, 0, 0, 16127/200000, 0, 0, 0, 0, -18763/750000, 0, -66997/375000, 0, 150407/3000000, 0, 0, 0, 0, -907/500000, 0, 810031/3000000, 0, 0, -40969/600000, 0, 0, 0, 0, 0, 4509/250000, 0, 0, 0, 0, 46753/375000, 0, -4851/500000, 0, 0, 99847/3000000, 0, 0, 0, -170249/1500000; 0, 0, 0, 0, 0, 0, 0, 0, 6645809/364500000, 0, -444049/5062500, 0, 167527/1500000, 0, -12693/500000, 0, 0, 0, 0, 0, 0, 1613063/243000000, 0, -1289497/27000000, 0, 397/3000000, 0, 0, 0, 0, -59263/3000000, 0, 147229/1000000, 0, 0, -51281/3000000, 0, 17444/1265625, 0, 1116217/27000000, 0, -15953/600000, 0, 0, 0, 0, 0, 0, 0, 0, 698737/13500000, 0, -149399/750000, 0, 0, 0, 0, 0, 0, -10979/120000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -976193/8100000, 0, 66743/200000, 0, -374009/3000000, 0, 0, 0, 0, 98459/750000, 0, -154963/750000, 0, 0, -3671/60000, 0, -101831/750000, 0, 9567/500000, 0, 0, 0, 0, 0, 0, 74421/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 284281/3000000, 0, -229231/3000000, 0, 0, 92749/1500000, 0, 41677/250000, 0, 0, 0, 0, 0, 0, -4361/62500, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -11300977/162000000, 0, 3442217/10800000, 0, 103087/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 57771/400000, 0, -4710571/6000000, 0, 0, 0, 0, 0, 0, -10889/1000000, 0, 0, 0, 0, -12968309/1458000000, 0, -91305121/486000000, 0, 17546849/54000000, 0, -60247/1500000, 0, 0, 0, 0, 0, 0, 18691871/486000000, 0, 19487/187500, 0, 356879/1500000, 0, 0, 0, 0, -5191333/54000000, 0, 18913/60000, 0, 0, 33421/187500, 0, 0, 0, 0, 0, 0, 0, 18187/6750000, 0, -142201/500000, 0, 0, 0, 0, 0, 0, 149411/500000, 0, 0, 0, 0, 33727/250000, 0, -14013/500000, 0, -2750563/3000000, 0, 0, 0, 0, -91327/375000, 0, -90257/1500000, 0, 0, -33199/1500000, 0, 0, 0, 0, 0, -6329/93750, 0, 0, 0, 0, -4851/500000, 0, 1113909/1000000, 0, 0, -379301/3000000, 0, 0, 0, -603427/2000000; 0, 231783581/39366000000, 0, -46618957/1640250000, 0, 588589/11664000, 0, 6161/125000, 0, 0, 0, 0, 0, 0, 0, 0, 2806403/121500000, 0, -561559/5400000, 0, -547619/3000000, 0, 0, 0, 0, 0, 0, 61513/1350000, 0, -28051/3000000, 0, 0, 0, 0, 55439/1000000, 0, 0, 0, 0, 0, 0, 0, 0, 6944603/81000000, 0, -9332197/27000000, 0, 337819/3000000, 0, 0, 0, 0, 0, 0, -1765219/13500000, 0, 372283/750000, 0, 0, 0, 0, 80711/750000, 0, 0, 0, 9924391/243000000, 0, -60919/600000, 0, -20089/300000, 0, 0, 0, 0, 0, 0, 362999/3000000, 0, 70899/200000, 0, 0, 0, 0, -1891483/3000000, 0, 0, 0, 0, 0, 0, -80213/375000, 0, 251499/500000, 0, 0, 0, 0, -404959/3000000, 0, 0, 0, -25763/1000000, 0, 118217/750000, 0, 0, 0, 0, -807907/3000000, 0, 0, 0, 0, 72431/250000, 0, 0, 0, -540589/3000000, 0, 0; 0, 0, -297901547/4374000000, 0, 79359713/1458000000, 0, 301129/4500000, 0, 0, 0, 0, 0, 0, 0, 0, -18771707/874800000, 0, 1389659/2700000, 0, -221984873/486000000, 0, 0, 0, 0, 0, 0, 33193207/1458000000, 0, -297601021/486000000, 0, 0, 0, 0, 2039/62500, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 15133/16200000, 0, -5100577/27000000, 0, -3841/150000, 0, 0, 0, 0, 0, 0, -4789567/13500000, 0, 1825473/1000000, 0, 0, 0, 0, -31033/750000, 0, 1354411/20250000, 0, -15727/675000, 0, 9979/125000, 0, 0, 0, 0, 0, 0, -680251/3000000, 0, -398347/1500000, 0, 0, 0, 0, 225683/600000, 0, 0, 0, 0, 0, 0, 0, 0, 563627/1500000, 0, -3339473/3000000, 0, 0, 0, 0, -891769/1500000, 0, -20791/200000, 0, 120731/1500000, 0, 0, 0, 0, 103979/1000000, 0, 0, 0, 0, 0, 0, 259447/500000, 0, 7/3125, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -2060120981/13122000000, 0, -1534861/4374000, 0, 6992087/97200000, 0, 0, 0, 0, 0, 0, 0, 0, 3071977/3240000, 0, 2797/20000, 0, 0, 0, 0, 0, 0, -5314627/9000000, 0, 0, 0, 0, 20517359/364500000, 0, -636829/1518750, 0, 14629171/27000000, 0, -293539/500000, 0, 0, 0, 0, 0, 0, -44368523/121500000, 0, 151333/250000, 0, 247789/3000000, 0, 0, 0, 0, 7770047/27000000, 0, 1641617/1000000, 0, 0, -683179/3000000, 0, 0, 0, 0, 0, 0, 0, 30392923/27000000, 0, -19457/500000, 0, 0, 0, 0, 0, 0, -1831673/600000, 0, 0, 0, 0, 44201/3000000, 0, 155719/750000, 0, 1539011/1500000, 0, 0, 0, 0, -9963/1000000, 0, -96223/93750, 0, 0, -31253/125000, 0, 0, 0, 0, 0, -1283801/1500000, 0, 0, 0, 0, 99847/3000000, 0, -379301/3000000, 0, 0, 206147/120000, 0, 0, 0, -67411/125000; 0, 0, -24036083/972000000, 0, 16143619/324000000, 0, -30787/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -10093549/972000000, 0, 38141/281250, 0, -3583547/21600000, 0, 0, 0, 0, 0, 0, -3148891/324000000, 0, -5989661/108000000, 0, 0, 0, 0, 1229/60000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -785723/81000000, 0, -685169/13500000, 0, 74441/1500000, 0, 0, 0, 0, 0, 0, -6083/6750000, 0, 592261/3000000, 0, 0, 0, 0, -2761/120000, 0, 270533/9720000, 0, -388549/20250000, 0, -191/1500000, 0, 0, 0, 0, 0, 0, -18241/1500000, 0, -470897/3000000, 0, 0, 0, 0, 81203/3000000, 0, 0, 0, 0, 0, 0, 0, 0, 71821/1000000, 0, -5101/93750, 0, 0, 0, 0, -160679/1500000, 0, -250861/3000000, 0, 277097/3000000, 0, 0, 0, 0, 62881/1000000, 0, 0, 0, 0, 0, 0, 7/3125, 0, 73549/1500000, 0, 0, 0; 0, -220746443/4374000000, 0, 151024439/1458000000, 0, -17452853/162000000, 0, 159709/6000000, 0, 0, 0, 0, 0, 0, 0, 0, 2096683/8100000, 0, -7008493/27000000, 0, 46581/125000, 0, 0, 0, 0, 0, 0, -4397561/13500000, 0, -16954/46875, 0, 0, 0, 0, 426937/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -9411323/81000000, 0, 127564/1265625, 0, 594073/4500000, 0, 0, 0, 0, 0, 0, 4521649/13500000, 0, -166219/750000, 0, 0, 0, 0, -34493/125000, 0, 0, 0, 523927/8100000, 0, 8885089/27000000, 0, -304379/1500000, 0, 0, 0, 0, 0, 0, -82387/125000, 0, -95109/500000, 0, 0, 0, 0, 194801/187500, 0, 0, 0, 0, 0, 0, 65023/250000, 0, -62377/500000, 0, 0, 0, 0, -70811/250000, 0, 0, 0, -236669/1000000, 0, -63949/120000, 0, 0, 0, 0, 49217/150000, 0, 0, 0, 0, -540589/3000000, 0, 0, 0, 603427/1000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -153201323/4374000000, 0, 1691189/4500000, 0, -27734953/54000000, 0, 1910437/6000000, 0, 0, 0, 0, 0, 0, -5167693/1458000000, 0, -2551003/6000000, 0, -1391113/6000000, 0, 0, 0, 0, -6510029/162000000, 0, 732527/3000000, 0, 0, 1208203/6000000, 0, 8842219/162000000, 0, -219697/1200000, 0, 325481/3000000, 0, 0, 0, 0, 0, 0, 0, 0, -74121869/162000000, 0, 11877547/18000000, 0, 0, 0, 0, 0, 0, 215669/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2742671/40500000, 0, -15437/46875, 0, 6321/50000, 0, 0, 0, 0, 150127/250000, 0, -60149/375000, 0, 0, -933443/1500000, 0, -1842251/27000000, 0, 44797/200000, 0, 0, 0, 0, 0, 0, 829513/1500000, 0, 0, 0, 0, 0, 0, 0, 0, -170159/500000, 0, -689311/1000000, 0, 0, -2848673/3000000, 0, -4361/62500, 0, 0, 0, 0, 0, 0, 67411/62500, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 6377669/97200000, 0, 2077511/162000000, 0, -224197/9000000, 0, 0, 0, 0, 0, 0, 0, 0, -6905341/18000000, 0, 6866729/18000000, 0, 0, 0, 0, 0, 0, 123989/750000, 0, 0, 0, 0, -21874429/2187000000, 0, 100594633/729000000, 0, -36480701/162000000, 0, 750307/6000000, 0, 0, 0, 0, 0, 0, 60433393/729000000, 0, -1063571/6000000, 0, -16609/600000, 0, 0, 0, 0, 122359/16200000, 0, -744013/1200000, 0, 0, -242197/6000000, 0, 0, 0, 0, 0, 0, 0, -1332503/5400000, 0, -52129/375000, 0, 0, 0, 0, 0, 0, 1195069/1500000, 0, 0, 0, 0, -15241/375000, 0, 105977/1500000, 0, -144277/6000000, 0, 0, 0, 0, 148939/1500000, 0, 684553/3000000, 0, 0, 543671/6000000, 0, 0, 0, 0, 0, 743197/3000000, 0, 0, 0, 0, -170249/1500000, 0, -603427/2000000, 0, 0, -67411/125000, 0, 0, 0, 299063/750000];


==> data4.txt <==
\\ This is the file data4.txt from the paper "Three-point bounds for energy
\\ minimization" by Henry Cohn and Jeechul Woo.  It contains the data needed
\\ to deal with the potential function t^3(t-1/9)^2.

L = vector(7);
c = 315921028/105488578125;
L[1] = [225723250277234/564839119013203125, -7906742794382069/72299407233690000000, -1204829003430397/491832702270000000, 217920742350751/25502436414000000, -357033962848637/42504060690000000; -7906742794382069/72299407233690000000, 1424995461720183047/771193677159360000000, -345399097080431521/36723508436160000000, 39815162589561791/1360129942080000000, -10183296461100767/453376647360000000; -1204829003430397/491832702270000000, -345399097080431521/36723508436160000000, 66083176357651561/582912832320000000, -13631050205026031/38860855488000000, 5720882694428149/21589364160000000; 217920742350751/25502436414000000, 39815162589561791/1360129942080000000, -13631050205026031/38860855488000000, 70556152972834957/64768092480000000, -5981450678149951/7196454720000000; -357033962848637/42504060690000000, -10183296461100767/453376647360000000, 5720882694428149/21589364160000000, -5981450678149951/7196454720000000, 5716952349379/8786880000000];
L[2] = [980029699988180461/35593554330432000000, -2527488567483579821/55085262654240000000, 349849715019440387/4080389826240000000, -7260452037898907/85008121380000000; -2527488567483579821/55085262654240000000, 1200708002499717317/4080389826240000000, -2611108717366019/2802465540000000, 17435871781253953/38860855488000000; 349849715019440387/4080389826240000000, -2611108717366019/2802465540000000, 166733417665488239/50375183040000000, -7004278578791279/3598227360000000; -7260452037898907/85008121380000000, 17435871781253953/38860855488000000, -7004278578791279/3598227360000000, 200970739604077/79081920000000];
L[3] = [1232481838857677/564839119013203125, -913563957836923/132416496765000000, 6349/150000, -8441/150000; -913563957836923/132416496765000000, 60903834735917267/510048728280000000, -788810480888685041/2040194913120000000, 261888788720635103/680064971040000000; 6349/150000, -788810480888685041/2040194913120000000, 31907755909566269/18890693640000000, -32320352717697673/15112554912000000; -8441/150000, 261888788720635103/680064971040000000, -32320352717697673/15112554912000000, 443178065820493/138393360000000];
L[4] = [157853745208707013/8160779652480000000, -593437559318729/9445346820000000, 12665429629981571/100750366080000000; -593437559318729/9445346820000000, 7935835449122591/22668832368000000, -9449494674797581/12593795760000000; 12665429629981571/100750366080000000, -9449494674797581/12593795760000000, 199056800225711/123016320000000];
L[5] = [1222666229458/996188922421875, -839090853592109/127512182070000000, 897778832606093/42504060690000000; -839090853592109/127512182070000000, 1836827843271797/50375183040000000, -10590143036541391/90675329472000000; 897778832606093/42504060690000000, -10590143036541391/90675329472000000, 621338796847597/1660720320000000];
L[6] = [17622420946657/7254026357760000, -10822392335621821/906753294720000000; -10822392335621821/906753294720000000, 224654491986857/3321440640000000];
L[7] = [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0; 0, 4454068499/797161500000, 0, -5176277393/531441000000, 0, 450078793/118098000000, 0, -180683/18225000, 0, 0, 0, 0, 0, 0, 0, 0, -16333109189/708588000000, 0, 2123887091/177147000000, 0, 340237/97200000, 0, 0, 0, 0, 0, 0, 851360521/29524500000, 0, 2176820401/59049000000, 0, 0, 0, 0, -4749190313/236196000000, 0, 0, 0, 0, 0, 0, 0, 0, 34593888991/6377292000000, 0, 22572478733/797161500000, 0, -174805007/5904900000, 0, 0, 0, 0, 0, 0, -4331996987/212576400000, 0, -2657877287/66430125000, 0, 0, 0, 0, 3737941039/708588000000, 0, 0, 0, -21881883019/1062882000000, 0, 223884107/23619600000, 0, 15232703/874800000, 0, 0, 0, 0, 0, 0, 63562829423/1062882000000, 0, -7621637/437400000, 0, 0, 0, 0, -16471308821/354294000000, 0, 0, 0, 0, 0, 0, -6229822111/354294000000, 0, -53263/1518750, 0, 0, 0, 0, 7618356451/118098000000, 0, 0, 0, 281078881/11809800000, 0, 2742529/109350000, 0, 0, 0, 0, -3042863/174960000, 0, 0, 0, 0, -1857259/393660000, 0, 0, 0, -9519337/437400000, 0, 0; 0, 0, 804776777/22143375000, 0, -404537371/4723920000, 0, 390769/19440000, 0, 0, 0, 0, 0, 0, 0, 0, -1420098277/132860250000, 0, -40383053053/354294000000, 0, 200046859/1230187500, 0, 0, 0, 0, 0, 0, 12914337469/236196000000, 0, 5160927277/78732000000, 0, 0, 0, 0, -1077461/24300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3678525493/6377292000000, 0, 8207052707/78732000000, 0, -240187/4860000, 0, 0, 0, 0, 0, 0, -1401860203/425152800000, 0, -6031566407/26244000000, 0, 0, 0, 0, 11850133/7381125000, 0, -12859344859/708588000000, 0, -258380573/8748000000, 0, 1371017/12150000, 0, 0, 0, 0, 0, 0, 19148947877/354294000000, 0, 2017531/24300000, 0, 0, 0, 0, -82084667/656100000, 0, 0, 0, 0, 0, 0, 0, 0, -190634353/3936600000, 0, -406049/4860000, 0, 0, 0, 0, 1038997/6075000, 0, 1122965137/29524500000, 0, -433631/8100000, 0, 0, 0, 0, 134491/291600000, 0, 0, 0, 0, 0, 0, -2870501/437400000, 0, -3429631/291600000, 0, 0, 0; 0, -5176277393/531441000000, 0, 68087309/1230187500, 0, -125174783/2187000000, 0, -249269/24300000, 0, 0, 0, 0, 0, 0, 0, 0, 982252253/78732000000, 0, -3996865199/59049000000, 0, 2093777/24300000, 0, 0, 0, 0, 0, 0, 2489789/546750000, 0, -297002333/2460375000, 0, 0, 0, 0, 4605166559/78732000000, 0, 0, 0, 0, 0, 0, 0, 0, -11467036291/531441000000, 0, 791967869/132860250000, 0, 63777701/1968300000, 0, 0, 0, 0, 0, 0, 116400577/2214337500, 0, -598594559/44286750000, 0, 0, 0, 0, -658125019/59049000000, 0, 0, 0, 1640830651/354294000000, 0, -73693489/984150000, 0, 1449043/18225000, 0, 0, 0, 0, 0, 0, -751504163/88573500000, 0, 20434571/145800000, 0, 0, 0, 0, 597440467/59049000000, 0, 0, 0, 0, 0, 0, 1424788711/29524500000, 0, -368563/24300000, 0, 0, 0, 0, -953848171/9841500000, 0, 0, 0, 59745253/1968300000, 0, -1253059/14580000, 0, 0, 0, 0, -307177/3645000, 0, 0, 0, 0, -139201/656100000, 0, 0, 0, 105343/2332800, 0, 0; 0, 0, -404537371/4723920000, 0, 558739661/2187000000, 0, -3975809/32400000, 0, 0, 0, 0, 0, 0, 0, 0, 1175480489/35429400000, 0, 10606828679/59049000000, 0, -4875588211/13122000000, 0, 0, 0, 0, 0, 0, -2288163709/15746400000, 0, -159986407/8748000000, 0, 0, 0, 0, 186767/1620000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1624389667/425152800000, 0, -5627994257/26244000000, 0, 239807/1350000, 0, 0, 0, 0, 0, 0, 35018332997/708588000000, 0, 3211876757/8748000000, 0, 0, 0, 0, -1934145787/39366000000, 0, 9320850499/236196000000, 0, 1029972877/26244000000, 0, -390979/1350000, 0, 0, 0, 0, 0, 0, -13225251107/118098000000, 0, -13573/225000, 0, 0, 0, 0, 3923183/16200000, 0, 0, 0, 0, 0, 0, 0, 0, 140883343/1312200000, 0, 21907/162000, 0, 0, 0, 0, -2867573/8100000, 0, -210564403/2460375000, 0, 231199/1350000, 0, 0, 0, 0, -228827/19440000, 0, 0, 0, 0, 0, 0, -810913/145800000, 0, 2837263/97200000, 0, 0, 0; 0, 450078793/118098000000, 0, -125174783/2187000000, 0, 10250207/48600000, 0, -11331/100000, 0, 0, 0, 0, 0, 0, 0, 0, 1264208621/78732000000, 0, -770723779/6561000000, 0, -552007/3600000, 0, 0, 0, 0, 0, 0, -11257171/3280500000, 0, 727144771/2187000000, 0, 0, 0, 0, -596199509/8748000000, 0, 0, 0, 0, 0, 0, 0, 0, 1972729831/236196000000, 0, -477823781/14762250000, 0, -352589/21870000, 0, 0, 0, 0, 0, 0, 56341309/7873200000, 0, 123223301/4920750000, 0, 0, 0, 0, 73714879/26244000000, 0, 0, 0, 519110861/39366000000, 0, -100497241/874800000, 0, -3792169/32400000, 0, 0, 0, 0, 0, 0, 2741134703/39366000000, 0, 5362801/16200000, 0, 0, 0, 0, -2846327981/13122000000, 0, 0, 0, 0, 0, 0, -221899831/13122000000, 0, 104539/1350000, 0, 0, 0, 0, -290332889/4374000000, 0, 0, 0, 5503759/437400000, 0, 12332/50625, 0, 0, 0, 0, -6681547/32400000, 0, 0, 0, 0, 1287607/72900000, 0, 0, 0, -147539/3240000, 0, 0; 0, 0, 390769/19440000, 0, -3975809/32400000, 0, 2219/15000, 0, 0, 0, 0, 0, 0, 0, 0, -143521/8100000, 0, 370199/6480000, 0, 494849/10800000, 0, 0, 0, 0, 0, 0, 164633/2700000, 0, -47443/300000, 0, 0, 0, 0, -12971/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 309992549/59049000000, 0, 90653/6480000, 0, -40667/300000, 0, 0, 0, 0, 0, 0, -1930721917/39366000000, 0, 118367/1200000, 0, 0, 0, 0, 373469293/4374000000, 0, -24209/4050000, 0, 29/1200, 0, 461/6250, 0, 0, 0, 0, 0, 0, 203/20000, 0, -27179/300000, 0, 0, 0, 0, -461/25000, 0, 0, 0, 0, 0, 0, 0, 0, -3881/150000, 0, 9037/90000, 0, 0, 0, 0, -1141/225000, 0, 441/20000, 0, -16447/150000, 0, 0, 0, 0, 1529/300000, 0, 0, 0, 0, 0, 0, 14363/450000, 0, -121/12500, 0, 0, 0; 0, -180683/18225000, 0, -249269/24300000, 0, -11331/100000, 0, 92177/300000, 0, 0, 0, 0, 0, 0, 0, 0, 435784603/8748000000, 0, 1173533/5400000, 0, -36517/150000, 0, 0, 0, 0, 0, 0, -9346901/91125000, 0, -88883/300000, 0, 0, 0, 0, 45299443/324000000, 0, 0, 0, 0, 0, 0, 0, 0, 837/20000, 0, -620969/2700000, 0, 5663/30000, 0, 0, 0, 0, 0, 0, -123613/900000, 0, 12959/30000, 0, 0, 0, 0, 6213/100000, 0, 0, 0, 10610329/97200000, 0, 38051/300000, 0, -35337/100000, 0, 0, 0, 0, 0, 0, -27961/150000, 0, -64879/200000, 0, 0, 0, 0, 4447/600000, 0, 0, 0, 0, 0, 0, -8701/150000, 0, 58523/300000, 0, 0, 0, 0, 25801/300000, 0, 0, 0, -853/3750, 0, 22661/300000, 0, 0, 0, 0, 31513/150000, 0, 0, 0, 0, 383/6250, 0, 0, 0, -12049/1200000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 4454068499/797161500000, 0, -8753817853/354294000000, 0, 2576082463/78732000000, 0, -117191/14580000, 0, 0, 0, 0, 0, 0, -382588673/39366000000, 0, 8556617171/708588000000, 0, 467346421/26244000000, 0, 0, 0, 0, 1298821327/236196000000, 0, 2093/1620000, 0, 0, -216191/72900000, 0, 198629/20503125, 0, -2437697/72900000, 0, 312383/36450000, 0, 0, 0, 0, 0, 0, 0, 0, 162539/27337500, 0, 1823/349920, 0, 0, 0, 0, 0, 0, -1015801/72900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -33845486887/2125764000000, 0, 2390734999/28343520000, 0, -155053/1822500, 0, 0, 0, 0, 209479337/23619600000, 0, -539281/12150000, 0, 0, -18789031/874800000, 0, -1183199/54675000, 0, 5084477/72900000, 0, 0, 0, 0, 0, 0, -402451/21870000, 0, 0, 0, 0, 0, 0, 0, 0, 9248867/6561000000, 0, -605299/18225000, 0, 0, 352493/4374000, 0, -4871/18225000, 0, 0, 0, 0, 0, 0, -2577833/109350000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1690123171/39366000000, 0, -1042269011/13122000000, 0, 323053/109350000, 0, 0, 0, 0, 0, 0, 0, 0, -262585933/2187000000, 0, 45866711/243000000, 0, 0, 0, 0, 0, 0, 247607/12150000, 0, 0, 0, 0, 4444877221/1275458400000, 0, 21776621209/531441000000, 0, -19121365861/236196000000, 0, -1063697/32400000, 0, 0, 0, 0, 0, 0, 14819921467/1062882000000, 0, 4819853639/70858800000, 0, -2605137967/15746400000, 0, 0, 0, 0, -2015642093/35429400000, 0, -566183/4050000, 0, 0, 46126303/78732000000, 0, 0, 0, 0, 0, 0, 0, -4367902259/39366000000, 0, 1402485779/13122000000, 0, 0, 0, 0, 0, 0, 1665037/8100000, 0, 0, 0, 0, -4783409729/177147000000, 0, -22397/360000, 0, 54167/225000, 0, 0, 0, 0, 12883/300000, 0, -1824077/16200000, 0, 0, 6452827/65610000, 0, 0, 0, 0, 0, 165467/2700000, 0, 0, 0, 0, 12197/2700000, 0, -50159/675000, 0, 0, -14394419/131220000, 0, 0, 0, 607441/9720000; 0, 0, 0, 0, 0, 0, 0, 0, -8753817853/354294000000, 0, 1895519813/11071687500, 0, -4800906149/19683000000, 0, 36457/1215000, 0, 0, 0, 0, 0, 0, 4770458519/354294000000, 0, -2734222267/19683000000, 0, 697558057/6561000000, 0, 0, 0, 0, 1082727571/39366000000, 0, -638063/6075000, 0, 0, 3864301/97200000, 0, -7035103/328050000, 0, 2492009/24300000, 0, -1079513/24300000, 0, 0, 0, 0, 0, 0, 0, 0, -33634021/328050000, 0, 3364187/36450000, 0, 0, 0, 0, 0, 0, 1555237/14580000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1658991919/22143375000, 0, -4649533367/11809800000, 0, 1407187/4050000, 0, 0, 0, 0, 330853/4556250, 0, 1995403/12150000, 0, 0, -838391/12150000, 0, 6281527/109350000, 0, -315967/1350000, 0, 0, 0, 0, 0, 0, 291161/1620000, 0, 0, 0, 0, 0, 0, 0, 0, -841267871/9841500000, 0, 19603/225000, 0, 0, -8898389/24300000, 0, -17227/2025000, 0, 0, 0, 0, 0, 0, 3615301/16200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1042269011/13122000000, 0, 419509297/1458000000, 0, -1545841/14580000, 0, 0, 0, 0, 0, 0, 0, 0, 269966759/2187000000, 0, -373895759/729000000, 0, 0, 0, 0, 0, 0, 812129/8100000, 0, 0, 0, 0, -6689683117/425152800000, 0, -2418996439/177147000000, 0, 7335544501/78732000000, 0, 168641/1200000, 0, 0, 0, 0, 0, 0, 78859627/708588000000, 0, -232941167/944784000, 0, 2247891031/5248800000, 0, 0, 0, 0, 3289599977/29524500000, 0, 31567/675000, 0, 0, -77298791/13122000000, 0, 0, 0, 0, 0, 0, 0, 1312895459/13122000000, 0, -1101528659/4374000000, 0, 0, 0, 0, 0, 0, -91861/2700000, 0, 0, 0, 0, 3512544029/59049000000, 0, 58013/1800000, 0, -96521/150000, 0, 0, 0, 0, -95801/1350000, 0, 2676163/5400000, 0, 0, -2656837/21870000, 0, 0, 0, 0, 0, -115837/2700000, 0, 0, 0, 0, 629/270000, 0, 251737/1350000, 0, 0, -12719171/218700000, 0, 0, 0, -880529/16200000; 0, 0, 0, 0, 0, 0, 0, 0, 2576082463/78732000000, 0, -4800906149/19683000000, 0, 2639519203/4374000000, 0, -5563/25000, 0, 0, 0, 0, 0, 0, -2107182109/78732000000, 0, -271118947/8748000000, 0, -137748383/364500000, 0, 0, 0, 0, 371342197/8748000000, 0, 1232953/2700000, 0, 0, -800881/5400000, 0, -2977/2278125, 0, -388247/24300000, 0, 17591/1350000, 0, 0, 0, 0, 0, 0, 0, 0, 18292289/72900000, 0, -2553913/8100000, 0, 0, 0, 0, 0, 0, -1136989/4050000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -6894920957/78732000000, 0, 1453203707/5248800000, 0, -56527/100000, 0, 0, 0, 0, -438991/8100000, 0, 1176097/2700000, 0, 0, -45547/900000, 0, -68779/3037500, 0, 29303/450000, 0, 0, 0, 0, 0, 0, -232127/675000, 0, 0, 0, 0, 0, 0, 0, 0, 289189691/4374000000, 0, 45151/150000, 0, 0, 5123/10000, 0, 44527/900000, 0, 0, 0, 0, 0, 0, -27917/84375, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 323053/109350000, 0, -1545841/14580000, 0, 22543/100000, 0, 0, 0, 0, 0, 0, 0, 0, 7082347/72900000, 0, -444167/4860000, 0, 0, 0, 0, 0, 0, -20101/150000, 0, 0, 0, 0, -3193123/369056250, 0, -214069/24603750, 0, 672107/21870000, 0, -9611/150000, 0, 0, 0, 0, 0, 0, 5207332973/78732000000, 0, 2561/100000, 0, -85019/300000, 0, 0, 0, 0, -868214953/6561000000, 0, 59141/300000, 0, 0, 545069293/2916000000, 0, 0, 0, 0, 0, 0, 0, -13739/108000, 0, 4699/20000, 0, 0, 0, 0, 0, 0, 10467/100000, 0, 0, 0, 0, 3859/300000, 0, 119/5000, 0, 21827/300000, 0, 0, 0, 0, -263/20000, 0, -2053/7500, 0, 0, -1230817/4860000, 0, 0, 0, 0, 0, 37817/300000, 0, 0, 0, 0, -121/37500, 0, 7991/150000, 0, 0, 1330583/24300000, 0, 0, 0, -4439/225000; 0, 0, 0, 0, 0, 0, 0, 0, -117191/14580000, 0, 36457/1215000, 0, -5563/25000, 0, 36517/75000, 0, 0, 0, 0, 0, 0, 4049357/97200000, 0, 540761/2700000, 0, -9721/20000, 0, 0, 0, 0, -24037/150000, 0, -22967/300000, 0, 0, 46847/240000, 0, 217519/8100000, 0, -43811/337500, 0, 3259/300000, 0, 0, 0, 0, 0, 0, 0, 0, -29269/168750, 0, 29471/100000, 0, 0, 0, 0, 0, 0, 83377/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4784/759375, 0, 5143/25000, 0, 181/5000, 0, 0, 0, 0, 4173/50000, 0, -12179/25000, 0, 0, -48827/300000, 0, -4909/60000, 0, 4477/12500, 0, 0, 0, 0, 0, 0, 4987/37500, 0, 0, 0, 0, 0, 0, 0, 0, 83/15000, 0, -60597/100000, 0, 0, -3229/75000, 0, 2417/100000, 0, 0, 0, 0, 0, 0, 18473/150000, 0; 0, 0, -1420098277/132860250000, 0, 1175480489/35429400000, 0, -143521/8100000, 0, 0, 0, 0, 0, 0, 0, 0, 19291982033/531441000000, 0, -15508084591/177147000000, 0, 5962443421/118098000000, 0, 0, 0, 0, 0, 0, -62641959247/708588000000, 0, 31699044409/236196000000, 0, 0, 0, 0, 83213/2700000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1715786849/78732000000, 0, -6169800377/78732000000, 0, 286061/12150000, 0, 0, 0, 0, 0, 0, 5857487863/78732000000, 0, -4450763203/26244000000, 0, 0, 0, 0, -4811381/97200000, 0, -14149930721/708588000000, 0, 8006748737/78732000000, 0, -97073027/656100000, 0, 0, 0, 0, 0, 0, -4471798187/354294000000, 0, 829/1518750, 0, 0, 0, 0, 1107343/16200000, 0, 0, 0, 0, 0, 0, 0, 0, -429513311/3936600000, 0, 8934427/24300000, 0, 0, 0, 0, 5146/759375, 0, 2222637631/59049000000, 0, -1453127/18225000, 0, 0, 0, 0, -17434591/291600000, 0, 0, 0, 0, 0, 0, -17303593/437400000, 0, 1102781/291600000, 0, 0, 0; 0, -16333109189/708588000000, 0, 982252253/78732000000, 0, 1264208621/78732000000, 0, 435784603/8748000000, 0, 0, 0, 0, 0, 0, 0, 0, 39913301/246037500, 0, -11588639/109350000, 0, -223927/3037500, 0, 0, 0, 0, 0, 0, -212059/900000, 0, 96863/4050000, 0, 0, 0, 0, 647981/24300000, 0, 0, 0, 0, 0, 0, 0, 0, -8887789/656100000, 0, -6960791/43740000, 0, 2705047/24300000, 0, 0, 0, 0, 0, 0, 6299119/54675000, 0, 184099/1012500, 0, 0, 0, 0, -827711/12150000, 0, 0, 0, 301345613/3936600000, 0, 376109/4050000, 0, -74833/759375, 0, 0, 0, 0, 0, 0, -4509181/12150000, 0, -649741/24300000, 0, 0, 0, 0, 4865293/12150000, 0, 0, 0, 0, 0, 0, 36566/759375, 0, 314063/1215000, 0, 0, 0, 0, -11711/36000, 0, 0, 0, -3032153/24300000, 0, -5432999/24300000, 0, 0, 0, 0, 1319951/8100000, 0, 0, 0, 0, 34099/1350000, 0, 0, 0, 6852847/48600000, 0, 0; 0, 0, -40383053053/354294000000, 0, 10606828679/59049000000, 0, 370199/6480000, 0, 0, 0, 0, 0, 0, 0, 0, -15508084591/177147000000, 0, 27809687/27337500, 0, -10780139317/9841500000, 0, 0, 0, 0, 0, 0, 1641240743/29524500000, 0, -10055299163/9841500000, 0, 0, 0, 0, 941471/8100000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4282529/164025000, 0, -5907947/18225000, 0, 37667/1620000, 0, 0, 0, 0, 0, 0, -15085129/36450000, 0, 4595669/2025000, 0, 0, 0, 0, 890617/8100000, 0, 78531487/492075000, 0, -399235157/1312200000, 0, 497539/1749600, 0, 0, 0, 0, 0, 0, -417023/1620000, 0, -3735299/8100000, 0, 0, 0, 0, 220464901/437400000, 0, 0, 0, 0, 0, 0, 0, 0, 108077/168750, 0, -809519/810000, 0, 0, 0, 0, -1713019/2025000, 0, -14125253/48600000, 0, 5516047/12150000, 0, 0, 0, 0, 684137/4050000, 0, 0, 0, 0, 0, 0, 191767/1012500, 0, 1934167/48600000, 0, 0, 0; 0, 2123887091/177147000000, 0, -3996865199/59049000000, 0, -770723779/6561000000, 0, 1173533/5400000, 0, 0, 0, 0, 0, 0, 0, 0, -11588639/109350000, 0, 16798319/24300000, 0, -854867/2700000, 0, 0, 0, 0, 0, 0, -32927/759375, 0, -989981/2700000, 0, 0, 0, 0, 1537/13500, 0, 0, 0, 0, 0, 0, 0, 0, 493841/12150000, 0, -2828959/72900000, 0, 36133/810000, 0, 0, 0, 0, 0, 0, -175189/810000, 0, 515201/2700000, 0, 0, 0, 0, 44363/337500, 0, 0, 0, 33046501/437400000, 0, 304949/2700000, 0, 15791/337500, 0, 0, 0, 0, 0, 0, -2441/22500, 0, -444697/450000, 0, 0, 0, 0, 646489/2700000, 0, 0, 0, 0, 0, 0, -12263/300000, 0, -1339/15000, 0, 0, 0, 0, 883927/2700000, 0, 0, 0, -427663/2700000, 0, -20731/540000, 0, 0, 0, 0, 787519/1350000, 0, 0, 0, 0, -71761/1350000, 0, 0, 0, -709861/5400000, 0, 0; 0, 0, 200046859/1230187500, 0, -4875588211/13122000000, 0, 494849/10800000, 0, 0, 0, 0, 0, 0, 0, 0, 5962443421/118098000000, 0, -10780139317/9841500000, 0, 1736713001/1093500000, 0, 0, 0, 0, 0, 0, 2508678211/26244000000, 0, 1377343439/1749600000, 0, 0, 0, 0, -151981/675000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 47214671/8748000000, 0, 4223041337/8748000000, 0, -16301/112500, 0, 0, 0, 0, 0, 0, 3361194857/8748000000, 0, -7461295517/2916000000, 0, 0, 0, 0, 345179/3600000, 0, -14368400839/78732000000, 0, 3557252143/8748000000, 0, -4287/12500, 0, 0, 0, 0, 0, 0, 12224786087/39366000000, 0, 98789/300000, 0, 0, 0, 0, -628693/1080000, 0, 0, 0, 0, 0, 0, 0, 0, -304058329/437400000, 0, 917467/900000, 0, 0, 0, 0, 223633/225000, 0, 1095508567/3280500000, 0, -168739/300000, 0, 0, 0, 0, -5065361/32400000, 0, 0, 0, 0, 0, 0, -7734173/48600000, 0, -444023/6480000, 0, 0, 0; 0, 340237/97200000, 0, 2093777/24300000, 0, -552007/3600000, 0, -36517/150000, 0, 0, 0, 0, 0, 0, 0, 0, -223927/3037500, 0, -854867/2700000, 0, 117349/75000, 0, 0, 0, 0, 0, 0, 449977/1350000, 0, -302671/300000, 0, 0, 0, 0, -10889/100000, 0, 0, 0, 0, 0, 0, 0, 0, -41161/324000, 0, 357607/675000, 0, -12503/37500, 0, 0, 0, 0, 0, 0, 458327/1350000, 0, -253181/300000, 0, 0, 0, 0, -8813/37500, 0, 0, 0, -8959/48600, 0, 64471/150000, 0, -26951/100000, 0, 0, 0, 0, 0, 0, -15329/100000, 0, -419/300000, 0, 0, 0, 0, 94137/100000, 0, 0, 0, 0, 0, 0, 18287/75000, 0, -63429/100000, 0, 0, 0, 0, -19463/100000, 0, 0, 0, 24197/300000, 0, -4763/60000, 0, 0, 0, 0, 31687/150000, 0, 0, 0, 0, -8849/50000, 0, 0, 0, 46507/150000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -382588673/39366000000, 0, 4770458519/354294000000, 0, -2107182109/78732000000, 0, 4049357/97200000, 0, 0, 0, 0, 0, 0, 10187253683/177147000000, 0, -418176419/26244000000, 0, -3736220993/26244000000, 0, 0, 0, 0, -6954876167/78732000000, 0, 677819/6075000, 0, 0, 286277/48600000, 0, -14764219/656100000, 0, 125368/2278125, 0, -214391/24300000, 0, 0, 0, 0, 0, 0, 0, 0, 2619679/82012500, 0, -48361/675000, 0, 0, 0, 0, 0, 0, 197099/9112500, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -94494953/708588000000, 0, -2490683459/47239200000, 0, 512243/3037500, 0, 0, 0, 0, -23425729/393660000, 0, 41537/759375, 0, 0, 2113903/18225000, 0, 1567651/54675000, 0, -45604/759375, 0, 0, 0, 0, 0, 0, -114421/3645000, 0, 0, 0, 0, 0, 0, 0, 0, 973215383/13122000000, 0, -1654883/24300000, 0, 0, -5854919/36450000, 0, 123287/6075000, 0, 0, 0, 0, 0, 0, 1697233/291600000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -262585933/2187000000, 0, 269966759/2187000000, 0, 7082347/72900000, 0, 0, 0, 0, 0, 0, 0, 0, 434417389/874800000, 0, -189622993/291600000, 0, 0, 0, 0, 0, 0, -916769/4050000, 0, 0, 0, 0, -6188777041/708588000000, 0, -16406517263/118098000000, 0, 2438855389/8748000000, 0, 3833/2160000, 0, 0, 0, 0, 0, 0, -411603767/78732000000, 0, -6510094261/29524500000, 0, 1483138927/5248800000, 0, 0, 0, 0, 714910297/9841500000, 0, 677431/900000, 0, 0, 1629283/32400000, 0, 0, 0, 0, 0, 0, 0, 3611602559/13122000000, 0, -163953659/4374000000, 0, 0, 0, 0, 0, 0, -1959061/2700000, 0, 0, 0, 0, 4000113809/59049000000, 0, 109147/600000, 0, -699893/1350000, 0, 0, 0, 0, -27397/180000, 0, 107783/600000, 0, 0, -110062/253125, 0, 0, 0, 0, 0, -63419/337500, 0, 0, 0, 0, 16073/1350000, 0, 630079/2700000, 0, 0, 4201987/8100000, 0, 0, 0, -154847/600000; 0, 0, 0, 0, 0, 0, 0, 0, 8556617171/708588000000, 0, -2734222267/19683000000, 0, -271118947/8748000000, 0, 540761/2700000, 0, 0, 0, 0, 0, 0, -418176419/26244000000, 0, 397479857/615093750, 0, -3239853071/8748000000, 0, 0, 0, 0, -867777223/6561000000, 0, -911249/2700000, 0, 0, 340979/2700000, 0, 528401/36450000, 0, -2419531/24300000, 0, 156091/2700000, 0, 0, 0, 0, 0, 0, 0, 0, 51527/4860000, 0, 12731/225000, 0, 0, 0, 0, 0, 0, 13127/2700000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 112446761/7381125000, 0, 432472487/3936600000, 0, 134179/540000, 0, 0, 0, 0, -2258183/12150000, 0, -1657127/2700000, 0, 0, 160097/450000, 0, -6919/1620000, 0, 57343/337500, 0, 0, 0, 0, 0, 0, -121513/1350000, 0, 0, 0, 0, 0, 0, 0, 0, 306850931/3280500000, 0, -11731/675000, 0, 0, 326491/2700000, 0, -41999/900000, 0, 0, 0, 0, 0, 0, -1344457/5400000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 45866711/243000000, 0, -373895759/729000000, 0, -444167/4860000, 0, 0, 0, 0, 0, 0, 0, 0, -189622993/291600000, 0, 179585209/97200000, 0, 0, 0, 0, 0, 0, 93313/2700000, 0, 0, 0, 0, 12608323681/236196000000, 0, 1276954583/39366000000, 0, -898680829/2916000000, 0, -678113/3600000, 0, 0, 0, 0, 0, 0, -4027544953/26244000000, 0, 7150382251/9841500000, 0, -878166127/1749600000, 0, 0, 0, 0, 14797429/1640250000, 0, -49463/60000, 0, 0, -255451/1200000, 0, 0, 0, 0, 0, 0, 0, 360808621/4374000000, 0, -346216741/1458000000, 0, 0, 0, 0, 0, 0, 191/28125, 0, 0, 0, 0, -2950550639/19683000000, 0, -4657/120000, 0, 308707/225000, 0, 0, 0, 0, 23689/90000, 0, -1616519/1800000, 0, 0, 139597/180000, 0, 0, 0, 0, 0, -22679/450000, 0, 0, 0, 0, -11399/150000, 0, -89047/150000, 0, 0, -35371/225000, 0, 0, 0, 530753/1800000; 0, 0, 0, 0, 0, 0, 0, 0, 467346421/26244000000, 0, 697558057/6561000000, 0, -137748383/364500000, 0, -9721/20000, 0, 0, 0, 0, 0, 0, -3736220993/26244000000, 0, -3239853071/8748000000, 0, 430963547/162000000, 0, 0, 0, 0, 1062913633/2916000000, 0, -320851/300000, 0, 0, -65911/600000, 0, 226189/2700000, 0, -198089/900000, 0, 37427/300000, 0, 0, 0, 0, 0, 0, 0, 0, -15119/81000, 0, 81151/300000, 0, 0, 0, 0, 0, 0, 8743/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -618292003/26244000000, 0, 1163929621/1749600000, 0, -51907/50000, 0, 0, 0, 0, -5389/540000, 0, -100621/150000, 0, 0, 1141/25000, 0, -32591/300000, 0, 759/3125, 0, 0, 0, 0, 0, 0, 16979/60000, 0, 0, 0, 0, 0, 0, 0, 0, -212668991/1458000000, 0, -63017/300000, 0, 0, 1271/3750, 0, -20309/150000, 0, 0, 0, 0, 0, 0, 6707/60000, 0; 0, 0, 12914337469/236196000000, 0, -2288163709/15746400000, 0, 164633/2700000, 0, 0, 0, 0, 0, 0, 0, 0, -62641959247/708588000000, 0, 1641240743/29524500000, 0, 2508678211/26244000000, 0, 0, 0, 0, 0, 0, 11114956967/39366000000, 0, -891189601/3280500000, 0, 0, 0, 0, -644879/4050000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1515992929/26244000000, 0, 7386373217/26244000000, 0, -85729/900000, 0, 0, 0, 0, 0, 0, -3274001143/26244000000, 0, 221836363/8748000000, 0, 0, 0, 0, 67829/400000, 0, 5527840001/236196000000, 0, -5967628657/26244000000, 0, 53677/150000, 0, 0, 0, 0, 0, 0, 6520477727/118098000000, 0, 230411/1350000, 0, 0, 0, 0, -856273/3240000, 0, 0, 0, 0, 0, 0, 0, 0, 229847177/1312200000, 0, -3151/4000, 0, 0, 0, 0, 69979/900000, 0, -291771143/9841500000, 0, 33509/300000, 0, 0, 0, 0, 10784971/97200000, 0, 0, 0, 0, 0, 0, 15250279/145800000, 0, -2545303/97200000, 0, 0, 0; 0, 851360521/29524500000, 0, 2489789/546750000, 0, -11257171/3280500000, 0, -9346901/91125000, 0, 0, 0, 0, 0, 0, 0, 0, -212059/900000, 0, -32927/759375, 0, 449977/1350000, 0, 0, 0, 0, 0, 0, 4306757/8100000, 0, -376487/1350000, 0, 0, 0, 0, -23747/225000, 0, 0, 0, 0, 0, 0, 0, 0, 76351/36450000, 0, 4515887/18225000, 0, -702013/4050000, 0, 0, 0, 0, 0, 0, -2360447/24300000, 0, -793937/2700000, 0, 0, 0, 0, 831/12500, 0, 0, 0, -8150707/72900000, 0, -229849/1350000, 0, -3259/180000, 0, 0, 0, 0, 0, 0, 680677/1350000, 0, 506141/900000, 0, 0, 0, 0, -1018667/1350000, 0, 0, 0, 0, 0, 0, -138359/2700000, 0, -1057121/2700000, 0, 0, 0, 0, 109177/337500, 0, 0, 0, 257749/1350000, 0, 16163/33750, 0, 0, 0, 0, -59963/180000, 0, 0, 0, 0, 613/16875, 0, 0, 0, -11161/50000, 0, 0; 0, 0, 5160927277/78732000000, 0, -159986407/8748000000, 0, -47443/300000, 0, 0, 0, 0, 0, 0, 0, 0, 31699044409/236196000000, 0, -10055299163/9841500000, 0, 1377343439/1749600000, 0, 0, 0, 0, 0, 0, -891189601/3280500000, 0, 2207885987/1458000000, 0, 0, 0, 0, -4187/675000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 395259649/8748000000, 0, 1649523463/8748000000, 0, 9331/100000, 0, 0, 0, 0, 0, 0, 4377236263/8748000000, 0, -6579584683/2916000000, 0, 0, 0, 0, -1053671/3600000, 0, -11640126881/78732000000, 0, 2933525557/8748000000, 0, -98927/300000, 0, 0, 0, 0, 0, 0, 11819132503/39366000000, 0, 1129/6000, 0, 0, 0, 0, -2696287/5400000, 0, 0, 0, 0, 0, 0, 0, 0, -287935841/437400000, 0, 366041/300000, 0, 0, 0, 0, 89929/112500, 0, 688820993/3280500000, 0, -4199/12000, 0, 0, 0, 0, -2746963/32400000, 0, 0, 0, 0, 0, 0, -2848787/9720000, 0, -84317/32400000, 0, 0, 0; 0, 2176820401/59049000000, 0, -297002333/2460375000, 0, 727144771/2187000000, 0, -88883/300000, 0, 0, 0, 0, 0, 0, 0, 0, 96863/4050000, 0, -989981/2700000, 0, -302671/300000, 0, 0, 0, 0, 0, 0, -376487/1350000, 0, 273537/100000, 0, 0, 0, 0, -184559/300000, 0, 0, 0, 0, 0, 0, 0, 0, 5407/60000, 0, 51317/2025000, 0, -91213/450000, 0, 0, 0, 0, 0, 0, -14847/100000, 0, -2747/10000, 0, 0, 0, 0, 6089/60000, 0, 0, 0, -1099991/8100000, 0, -88229/300000, 0, 87521/100000, 0, 0, 0, 0, 0, 0, 101939/150000, 0, -831/20000, 0, 0, 0, 0, -272593/300000, 0, 0, 0, 0, 0, 0, -84379/300000, 0, 832/3125, 0, 0, 0, 0, 114631/300000, 0, 0, 0, 35017/100000, 0, -53707/300000, 0, 0, 0, 0, -54791/150000, 0, 0, 0, 0, -1631/300000, 0, 0, 0, -25229/100000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 1298821327/236196000000, 0, 1082727571/39366000000, 0, 371342197/8748000000, 0, -24037/150000, 0, 0, 0, 0, 0, 0, -6954876167/78732000000, 0, -867777223/6561000000, 0, 1062913633/2916000000, 0, 0, 0, 0, 6115123/24300000, 0, -16171/100000, 0, 0, -77429/600000, 0, -371/506250, 0, 265763/4860000, 0, -4103/150000, 0, 0, 0, 0, 0, 0, 0, 0, 166799/72900000, 0, -587/150000, 0, 0, 0, 0, 0, 0, -880793/8100000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 270651649/7873200000, 0, -21749/150000, 0, -2669/18750, 0, 0, 0, 0, 847357/174960000, 0, 46517/150000, 0, 0, -3575239/32400000, 0, 223729/4860000, 0, -34861/150000, 0, 0, 0, 0, 0, 0, 8428/253125, 0, 0, 0, 0, 0, 0, 0, 0, -101735341/874800000, 0, 33713/100000, 0, 0, 2933/16200, 0, -179/5000, 0, 0, 0, 0, 0, 0, -406349/16200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 247607/12150000, 0, 812129/8100000, 0, -20101/150000, 0, 0, 0, 0, 0, 0, 0, 0, -916769/4050000, 0, 93313/2700000, 0, 0, 0, 0, 0, 0, 883/3000, 0, 0, 0, 0, -587597/218700000, 0, 950737/14580000, 0, -111199/1012500, 0, 7259/60000, 0, 0, 0, 0, 0, 0, -66523/2916000, 0, 3681/100000, 0, 21271/150000, 0, 0, 0, 0, 168377/2025000, 0, -51297/100000, 0, 0, -101257/900000, 0, 0, 0, 0, 0, 0, 0, -27853/337500, 0, -27437/300000, 0, 0, 0, 0, 0, 0, 3173/10000, 0, 0, 0, 0, -81/50000, 0, -6749/100000, 0, -12573/100000, 0, 0, 0, 0, 9887/300000, 0, 47851/300000, 0, 0, 117649/450000, 0, 0, 0, 0, 0, 3913/60000, 0, 0, 0, 0, -1243/300000, 0, -15103/300000, 0, 0, -32861/112500, 0, 0, 0, 5983/60000; 0, 0, 0, 0, 0, 0, 0, 0, 2093/1620000, 0, -638063/6075000, 0, 1232953/2700000, 0, -22967/300000, 0, 0, 0, 0, 0, 0, 677819/6075000, 0, -911249/2700000, 0, -320851/300000, 0, 0, 0, 0, -16171/100000, 0, 435029/300000, 0, 0, -81041/300000, 0, -3961/75000, 0, 75011/450000, 0, -3773/60000, 0, 0, 0, 0, 0, 0, 0, 0, 163291/810000, 0, -52777/150000, 0, 0, 0, 0, 0, 0, -25739/180000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -443851/4860000, 0, 11/30000, 0, 9731/75000, 0, 0, 0, 0, 9931/100000, 0, 15269/60000, 0, 0, 31/1250, 0, 5769/100000, 0, -62213/300000, 0, 0, 0, 0, 0, 0, -20527/100000, 0, 0, 0, 0, 0, 0, 0, 0, 30493/300000, 0, 17581/150000, 0, 0, -22789/300000, 0, 21731/300000, 0, 0, 0, 0, 0, 0, -4063/300000, 0; 0, 0, -1077461/24300000, 0, 186767/1620000, 0, -12971/300000, 0, 0, 0, 0, 0, 0, 0, 0, 83213/2700000, 0, 941471/8100000, 0, -151981/675000, 0, 0, 0, 0, 0, 0, -644879/4050000, 0, -4187/675000, 0, 0, 0, 0, 17941/100000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 396379/24300000, 0, -396029/2700000, 0, 30943/300000, 0, 0, 0, 0, 0, 0, -133/16875, 0, 3253/10000, 0, 0, 0, 0, -14871/100000, 0, 5831/486000, 0, 18479/300000, 0, -42851/300000, 0, 0, 0, 0, 0, 0, -3071/60000, 0, -6331/50000, 0, 0, 0, 0, 1649/10000, 0, 0, 0, 0, 0, 0, 0, 0, 2817/100000, 0, 17617/300000, 0, 0, 0, 0, -1093/50000, 0, -883/30000, 0, 529/50000, 0, 0, 0, 0, -322/9375, 0, 0, 0, 0, 0, 0, -1121/37500, 0, 1453/60000, 0, 0, 0; 0, -4749190313/236196000000, 0, 4605166559/78732000000, 0, -596199509/8748000000, 0, 45299443/324000000, 0, 0, 0, 0, 0, 0, 0, 0, 647981/24300000, 0, 1537/13500, 0, -10889/100000, 0, 0, 0, 0, 0, 0, -23747/225000, 0, -184559/300000, 0, 0, 0, 0, 81041/150000, 0, 0, 0, 0, 0, 0, 0, 0, 92723/8100000, 0, -243907/1012500, 0, 258923/900000, 0, 0, 0, 0, 0, 0, -25559/270000, 0, 146021/300000, 0, 0, 0, 0, 6029/150000, 0, 0, 0, 512317/4860000, 0, -49129/300000, 0, -85819/300000, 0, 0, 0, 0, 0, 0, 6589/100000, 0, 30439/300000, 0, 0, 0, 0, -42563/150000, 0, 0, 0, 0, 0, 0, 8881/300000, 0, 1313/9375, 0, 0, 0, 0, 4703/150000, 0, 0, 0, -3287/25000, 0, 4483/18750, 0, 0, 0, 0, -42663/100000, 0, 0, 0, 0, 3091/150000, 0, 0, 0, 9761/150000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -216191/72900000, 0, 3864301/97200000, 0, -800881/5400000, 0, 46847/240000, 0, 0, 0, 0, 0, 0, 286277/48600000, 0, 340979/2700000, 0, -65911/600000, 0, 0, 0, 0, -77429/600000, 0, -81041/300000, 0, 0, 92177/300000, 0, 314113/8100000, 0, -201947/1350000, 0, 3347/75000, 0, 0, 0, 0, 0, 0, 0, 0, -1281451/8100000, 0, 37201/150000, 0, 0, 0, 0, 0, 0, 99461/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -789599/97200000, 0, 1349/9375, 0, -14723/150000, 0, 0, 0, 0, 421/2400, 0, -79303/300000, 0, 0, -100529/300000, 0, -2307/20000, 0, 54343/150000, 0, 0, 0, 0, 0, 0, 15293/100000, 0, 0, 0, 0, 0, 0, 0, 0, -2071/75000, 0, -65687/150000, 0, 0, -29177/300000, 0, 2917/75000, 0, 0, 0, 0, 0, 0, 202799/1200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 4444877221/1275458400000, 0, -6689683117/425152800000, 0, -3193123/369056250, 0, 0, 0, 0, 0, 0, 0, 0, -6188777041/708588000000, 0, 12608323681/236196000000, 0, 0, 0, 0, 0, 0, -587597/218700000, 0, 0, 0, 0, 4454068499/797161500000, 0, -7092975469/425152800000, 0, 3369445913/236196000000, 0, -27016121/874800000, 0, 0, 0, 0, 0, 0, -1688766587/70858800000, 0, 99573786581/2125764000000, 0, 262259657/47239200000, 0, 0, 0, 0, 283869091/11071687500, 0, -30769/4050000, 0, 0, -6695329/174960000, 0, 0, 0, 0, 0, 0, 0, 5178580561/118098000000, 0, -1700724841/39366000000, 0, 0, 0, 0, 0, 0, -2630201/36450000, 0, 0, 0, 0, -4963574789/531441000000, 0, 3295279/437400000, 0, 1017773/14580000, 0, 0, 0, 0, 210997/18225000, 0, -4201043/145800000, 0, 0, 6416747/109350000, 0, 0, 0, 0, 0, -2655161/54675000, 0, 0, 0, 0, -44681/18225000, 0, -21901/1749600, 0, 0, 1755889/72900000, 0, 0, 0, -481109/437400000; 0, 0, 0, 0, 0, 0, 0, 0, 198629/20503125, 0, -7035103/328050000, 0, -2977/2278125, 0, 217519/8100000, 0, 0, 0, 0, 0, 0, -14764219/656100000, 0, 528401/36450000, 0, 226189/2700000, 0, 0, 0, 0, -371/506250, 0, -3961/75000, 0, 0, 314113/8100000, 0, 8065061/218700000, 0, -1192957/9112500, 0, 154409/4050000, 0, 0, 0, 0, 0, 0, 0, 0, -13454597/218700000, 0, 1104533/8100000, 0, 0, 0, 0, 0, 0, 308489/6075000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1364017/52488000, 0, 66899/300000, 0, -637771/2700000, 0, 0, 0, 0, 544201/8100000, 0, -103219/450000, 0, 0, -1017887/8100000, 0, -201563/2700000, 0, 2076247/8100000, 0, 0, 0, 0, 0, 0, 63329/2025000, 0, 0, 0, 0, 0, 0, 0, 0, -81487/2025000, 0, -762001/4050000, 0, 0, 45203/270000, 0, -78133/8100000, 0, 0, 0, 0, 0, 0, 253921/16200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 21776621209/531441000000, 0, -2418996439/177147000000, 0, -214069/24603750, 0, 0, 0, 0, 0, 0, 0, 0, -16406517263/118098000000, 0, 1276954583/39366000000, 0, 0, 0, 0, 0, 0, 950737/14580000, 0, 0, 0, 0, -7092975469/425152800000, 0, 17754086963/118098000000, 0, -16269316343/78732000000, 0, 21320171/291600000, 0, 0, 0, 0, 0, 0, 66481643203/708588000000, 0, -2253112261/14171760000, 0, -1315157921/15746400000, 0, 0, 0, 0, -14203418297/118098000000, 0, -921301/4050000, 0, 0, 23500403/291600000, 0, 0, 0, 0, 0, 0, 0, -11164438801/39366000000, 0, 3263275321/13122000000, 0, 0, 0, 0, 0, 0, 639023/1215000, 0, 0, 0, 0, -1308916171/177147000000, 0, -22179577/145800000, 0, 1948793/24300000, 0, 0, 0, 0, 113803/4860000, 0, 942931/9720000, 0, 0, -81889/1822500, 0, 0, 0, 0, 0, 8330959/36450000, 0, 0, 0, 0, 322639/12150000, 0, -3265019/36450000, 0, 0, -6052279/24300000, 0, 0, 0, 28239583/291600000; 0, 0, 0, 0, 0, 0, 0, 0, -2437697/72900000, 0, 2492009/24300000, 0, -388247/24300000, 0, -43811/337500, 0, 0, 0, 0, 0, 0, 125368/2278125, 0, -2419531/24300000, 0, -198089/900000, 0, 0, 0, 0, 265763/4860000, 0, 75011/450000, 0, 0, -201947/1350000, 0, -1192957/9112500, 0, 3266333/6075000, 0, -21541/108000, 0, 0, 0, 0, 0, 0, 0, 0, 14492753/72900000, 0, -1442807/2700000, 0, 0, 0, 0, 0, 0, -848641/4050000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4632923/48600000, 0, -99763/112500, 0, 199859/225000, 0, 0, 0, 0, -221783/1350000, 0, 793457/900000, 0, 0, 253631/675000, 0, 219901/900000, 0, -2760031/2700000, 0, 0, 0, 0, 0, 0, 659/84375, 0, 0, 0, 0, 0, 0, 0, 0, 134087/1350000, 0, 429547/540000, 0, 0, -115921/180000, 0, 29111/540000, 0, 0, 0, 0, 0, 0, -3067/1800000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -19121365861/236196000000, 0, 7335544501/78732000000, 0, 672107/21870000, 0, 0, 0, 0, 0, 0, 0, 0, 2438855389/8748000000, 0, -898680829/2916000000, 0, 0, 0, 0, 0, 0, -111199/1012500, 0, 0, 0, 0, 3369445913/236196000000, 0, -16269316343/78732000000, 0, 3386947/6834375, 0, -1137679/6480000, 0, 0, 0, 0, 0, 0, -6303331223/78732000000, 0, 11825111/8748000000, 0, -2186071/16200000, 0, 0, 0, 0, 53692879/437400000, 0, 763447/1350000, 0, 0, -2217731/32400000, 0, 0, 0, 0, 0, 0, 0, 28007327/72900000, 0, -2732773/8100000, 0, 0, 0, 0, 0, 0, -636143/900000, 0, 0, 0, 0, 77063/2700000, 0, 117503/3240000, 0, -6957/20000, 0, 0, 0, 0, -6833/84375, 0, 1039823/1800000, 0, 0, -11773/162000, 0, 0, 0, 0, 0, -2633147/8100000, 0, 0, 0, 0, 18973/1350000, 0, 73049/253125, 0, 0, 4004/16875, 0, 0, 0, -2999051/16200000; 0, 0, 0, 0, 0, 0, 0, 0, 312383/36450000, 0, -1079513/24300000, 0, 17591/1350000, 0, 3259/300000, 0, 0, 0, 0, 0, 0, -214391/24300000, 0, 156091/2700000, 0, 37427/300000, 0, 0, 0, 0, -4103/150000, 0, -3773/60000, 0, 0, 3347/75000, 0, 154409/4050000, 0, -21541/108000, 0, 6901/37500, 0, 0, 0, 0, 0, 0, 0, 0, -77597/1012500, 0, 5299/30000, 0, 0, 0, 0, 0, 0, 74827/900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -122017/4860000, 0, 34229/100000, 0, -99079/300000, 0, 0, 0, 0, 171/12500, 0, -29983/75000, 0, 0, -18991/300000, 0, -737/15000, 0, 519/2000, 0, 0, 0, 0, 0, 0, 2557/100000, 0, 0, 0, 0, 0, 0, 0, 0, -3073/150000, 0, -85069/300000, 0, 0, 12073/60000, 0, -12269/300000, 0, 0, 0, 0, 0, 0, -457/75000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1063697/32400000, 0, 168641/1200000, 0, -9611/150000, 0, 0, 0, 0, 0, 0, 0, 0, 3833/2160000, 0, -678113/3600000, 0, 0, 0, 0, 0, 0, 7259/60000, 0, 0, 0, 0, -27016121/874800000, 0, 21320171/291600000, 0, -1137679/6480000, 0, 35337/50000, 0, 0, 0, 0, 0, 0, 26857403/291600000, 0, -5747/20000, 0, 13399/50000, 0, 0, 0, 0, 1111729/32400000, 0, -63721/150000, 0, 0, 17017/150000, 0, 0, 0, 0, 0, 0, 0, -221029/1350000, 0, 11673/100000, 0, 0, 0, 0, 0, 0, 2147/7500, 0, 0, 0, 0, 4853/60000, 0, 7663/50000, 0, -32729/30000, 0, 0, 0, 0, -9413/60000, 0, 38731/60000, 0, 0, -71029/300000, 0, 0, 0, 0, 0, 79361/300000, 0, 0, 0, 0, -1531/75000, 0, -1051/10000, 0, 0, -70837/300000, 0, 0, 0, 78409/1200000; 0, 34593888991/6377292000000, 0, -11467036291/531441000000, 0, 1972729831/236196000000, 0, 837/20000, 0, 0, 0, 0, 0, 0, 0, 0, -8887789/656100000, 0, 493841/12150000, 0, -41161/324000, 0, 0, 0, 0, 0, 0, 76351/36450000, 0, 5407/60000, 0, 0, 0, 0, 92723/8100000, 0, 0, 0, 0, 0, 0, 0, 0, 4974053/109350000, 0, -1772353/14580000, 0, 71731/1012500, 0, 0, 0, 0, 0, 0, -1253411/9112500, 0, 857041/4050000, 0, 0, 0, 0, 152917/2025000, 0, 0, 0, 17656187/656100000, 0, -32431/810000, 0, -425767/8100000, 0, 0, 0, 0, 0, 0, 994111/8100000, 0, -53987/540000, 0, 0, 0, 0, -1236227/4050000, 0, 0, 0, 0, 0, 0, -767869/8100000, 0, 349519/2700000, 0, 0, 0, 0, 693319/4050000, 0, 0, 0, -44057/900000, 0, 624791/4050000, 0, 0, 0, 0, -295043/4050000, 0, 0, 0, 0, 819/20000, 0, 0, 0, -778451/8100000, 0, 0; 0, 0, -3678525493/6377292000000, 0, -1624389667/425152800000, 0, 309992549/59049000000, 0, 0, 0, 0, 0, 0, 0, 0, 1715786849/78732000000, 0, -4282529/164025000, 0, 47214671/8748000000, 0, 0, 0, 0, 0, 0, -1515992929/26244000000, 0, 395259649/8748000000, 0, 0, 0, 0, 396379/24300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 7629503/123018750, 0, -12838987/72900000, 0, -20047/486000, 0, 0, 0, 0, 0, 0, -2933071/54675000, 0, 4093/16875, 0, 0, 0, 0, -1663837/24300000, 0, -997423/492075000, 0, 4778731/218700000, 0, -150463/4050000, 0, 0, 0, 0, 0, 0, -94759/4050000, 0, 10381/24300000, 0, 0, 0, 0, 852289/12150000, 0, 0, 0, 0, 0, 0, 0, 0, -473311/6075000, 0, 145717/506250, 0, 0, 0, 0, -350609/8100000, 0, 159271/24300000, 0, -335861/24300000, 0, 0, 0, 0, -436559/12150000, 0, 0, 0, 0, 0, 0, -1162481/24300000, 0, -55837/12150000, 0, 0, 0; 0, 22572478733/797161500000, 0, 791967869/132860250000, 0, -477823781/14762250000, 0, -620969/2700000, 0, 0, 0, 0, 0, 0, 0, 0, -6960791/43740000, 0, -2828959/72900000, 0, 357607/675000, 0, 0, 0, 0, 0, 0, 4515887/18225000, 0, 51317/2025000, 0, 0, 0, 0, -243907/1012500, 0, 0, 0, 0, 0, 0, 0, 0, -1772353/14580000, 0, 56189819/72900000, 0, -2234809/4050000, 0, 0, 0, 0, 0, 0, 97619/337500, 0, -9788309/8100000, 0, 0, 0, 0, -58013/270000, 0, 0, 0, -19456267/72900000, 0, 1833227/8100000, 0, 546203/1620000, 0, 0, 0, 0, 0, 0, 13159/324000, 0, 1457749/8100000, 0, 0, 0, 0, 374221/506250, 0, 0, 0, 0, 0, 0, 3899/20000, 0, -3725879/4050000, 0, 0, 0, 0, 610643/8100000, 0, 0, 0, 180853/506250, 0, -222119/675000, 0, 0, 0, 0, 61057/253125, 0, 0, 0, 0, -197149/900000, 0, 0, 0, 410743/2700000, 0, 0; 0, 0, 8207052707/78732000000, 0, -5627994257/26244000000, 0, 90653/6480000, 0, 0, 0, 0, 0, 0, 0, 0, -6169800377/78732000000, 0, -5907947/18225000, 0, 4223041337/8748000000, 0, 0, 0, 0, 0, 0, 7386373217/26244000000, 0, 1649523463/8748000000, 0, 0, 0, 0, -396029/2700000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -12838987/72900000, 0, 22385407/24300000, 0, -151903/2700000, 0, 0, 0, 0, 0, 0, 270487/3037500, 0, -161603/108000, 0, 0, 0, 0, 447199/2700000, 0, -5967191/109350000, 0, -2917429/24300000, 0, 7783/20000, 0, 0, 0, 0, 0, 0, 309833/1350000, 0, 371807/1350000, 0, 0, 0, 0, -29507/50000, 0, 0, 0, 0, 0, 0, 0, 0, 95387/2700000, 0, -94471/75000, 0, 0, 0, 0, 56461/60000, 0, 31843/300000, 0, -198713/1350000, 0, 0, 0, 0, 8422/84375, 0, 0, 0, 0, 0, 0, 98071/900000, 0, -48299/2700000, 0, 0, 0; 0, -174805007/5904900000, 0, 63777701/1968300000, 0, -352589/21870000, 0, 5663/30000, 0, 0, 0, 0, 0, 0, 0, 0, 2705047/24300000, 0, 36133/810000, 0, -12503/37500, 0, 0, 0, 0, 0, 0, -702013/4050000, 0, -91213/450000, 0, 0, 0, 0, 258923/900000, 0, 0, 0, 0, 0, 0, 0, 0, 71731/1012500, 0, -2234809/4050000, 0, 107483/225000, 0, 0, 0, 0, 0, 0, -94571/450000, 0, 400261/450000, 0, 0, 0, 0, 25021/150000, 0, 0, 0, 146171/675000, 0, -186749/900000, 0, -56099/180000, 0, 0, 0, 0, 0, 0, 5789/900000, 0, -34621/225000, 0, 0, 0, 0, -132277/225000, 0, 0, 0, 0, 0, 0, -1271/12500, 0, 13651/22500, 0, 0, 0, 0, -833/225000, 0, 0, 0, -52559/180000, 0, 41779/150000, 0, 0, 0, 0, -9461/36000, 0, 0, 0, 0, 337/2500, 0, 0, 0, -15019/300000, 0, 0; 0, 0, -240187/4860000, 0, 239807/1350000, 0, -40667/300000, 0, 0, 0, 0, 0, 0, 0, 0, 286061/12150000, 0, 37667/1620000, 0, -16301/112500, 0, 0, 0, 0, 0, 0, -85729/900000, 0, 9331/100000, 0, 0, 0, 0, 30943/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -20047/486000, 0, -151903/2700000, 0, 11589/20000, 0, 0, 0, 0, 0, 0, 117593/675000, 0, -53519/150000, 0, 0, 0, 0, -23723/100000, 0, 211301/24300000, 0, 6293/150000, 0, -20121/100000, 0, 0, 0, 0, 0, 0, -139/7500, 0, 23/60000, 0, 0, 0, 0, 3659/60000, 0, 0, 0, 0, 0, 0, 0, 0, 2881/60000, 0, -21259/100000, 0, 0, 0, 0, 1849/10000, 0, -9583/300000, 0, 2707/25000, 0, 0, 0, 0, -461/9375, 0, 0, 0, 0, 0, 0, -18433/300000, 0, 77/2400, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 14819921467/1062882000000, 0, 78859627/708588000000, 0, 5207332973/78732000000, 0, 0, 0, 0, 0, 0, 0, 0, -411603767/78732000000, 0, -4027544953/26244000000, 0, 0, 0, 0, 0, 0, -66523/2916000, 0, 0, 0, 0, -1688766587/70858800000, 0, 66481643203/708588000000, 0, -6303331223/78732000000, 0, 26857403/291600000, 0, 0, 0, 0, 0, 0, 26552990327/177147000000, 0, -6628342301/28343520000, 0, -3462313697/15746400000, 0, 0, 0, 0, -26257859357/118098000000, 0, 293351/2025000, 0, 0, 59042627/291600000, 0, 0, 0, 0, 0, 0, 0, -11324058481/39366000000, 0, 4217837641/13122000000, 0, 0, 0, 0, 0, 0, 5541059/12150000, 0, 0, 0, 0, 3639477509/177147000000, 0, -9891841/145800000, 0, -809363/4860000, 0, 0, 0, 0, -86893/2430000, 0, 3840713/48600000, 0, 0, -18342307/72900000, 0, 0, 0, 0, 0, 584311/2278125, 0, 0, 0, 0, 270661/12150000, 0, 1291933/36450000, 0, 0, -3982963/24300000, 0, 0, 0, 8763619/291600000; 0, 0, 0, 0, 0, 0, 0, 0, 162539/27337500, 0, -33634021/328050000, 0, 18292289/72900000, 0, -29269/168750, 0, 0, 0, 0, 0, 0, 2619679/82012500, 0, 51527/4860000, 0, -15119/81000, 0, 0, 0, 0, 166799/72900000, 0, 163291/810000, 0, 0, -1281451/8100000, 0, -13454597/218700000, 0, 14492753/72900000, 0, -77597/1012500, 0, 0, 0, 0, 0, 0, 0, 0, 78758567/218700000, 0, -115073/202500, 0, 0, 0, 0, 0, 0, -8475299/24300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -27815647/1312200000, 0, -741271/2700000, 0, 2523517/8100000, 0, 0, 0, 0, -910861/4050000, 0, 5839453/8100000, 0, 0, 2796497/8100000, 0, 145373/1620000, 0, -556349/2025000, 0, 0, 0, 0, 0, 0, -801583/2025000, 0, 0, 0, 0, 0, 0, 0, 0, 747377/4050000, 0, 4202087/8100000, 0, 0, -341819/8100000, 0, 12781/324000, 0, 0, 0, 0, 0, 0, -4663049/16200000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 4819853639/70858800000, 0, -232941167/944784000, 0, 2561/100000, 0, 0, 0, 0, 0, 0, 0, 0, -6510094261/29524500000, 0, 7150382251/9841500000, 0, 0, 0, 0, 0, 0, 3681/100000, 0, 0, 0, 0, 99573786581/2125764000000, 0, -2253112261/14171760000, 0, 11825111/8748000000, 0, -5747/20000, 0, 0, 0, 0, 0, 0, -6628342301/28343520000, 0, 135680423033/118098000000, 0, -3138630859/5248800000, 0, 0, 0, 0, 493399429/4920750000, 0, -174709/300000, 0, 0, -4393/50000, 0, 0, 0, 0, 0, 0, 0, 1494898801/13122000000, 0, -479285161/4374000000, 0, 0, 0, 0, 0, 0, -5067/25000, 0, 0, 0, 0, -4404052709/59049000000, 0, 709/10000, 0, 354283/300000, 0, 0, 0, 0, 14923/75000, 0, -63191/37500, 0, 0, 180779/300000, 0, 0, 0, 0, 0, -4427/50000, 0, 0, 0, 0, -1363/25000, 0, -37427/300000, 0, 0, 24697/100000, 0, 0, 0, 9223/600000; 0, 0, 0, 0, 0, 0, 0, 0, 1823/349920, 0, 3364187/36450000, 0, -2553913/8100000, 0, 29471/100000, 0, 0, 0, 0, 0, 0, -48361/675000, 0, 12731/225000, 0, 81151/300000, 0, 0, 0, 0, -587/150000, 0, -52777/150000, 0, 0, 37201/150000, 0, 1104533/8100000, 0, -1442807/2700000, 0, 5299/30000, 0, 0, 0, 0, 0, 0, 0, 0, -115073/202500, 0, 350617/300000, 0, 0, 0, 0, 0, 0, 235519/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3424613/145800000, 0, 48593/75000, 0, -27787/37500, 0, 0, 0, 0, 1609/6250, 0, -44941/37500, 0, 0, -11103/20000, 0, -13689/100000, 0, 36113/50000, 0, 0, 0, 0, 0, 0, 108481/300000, 0, 0, 0, 0, 0, 0, 0, 0, -45493/150000, 0, -286343/300000, 0, 0, 47399/100000, 0, -33709/300000, 0, 0, 0, 0, 0, 0, 495337/1800000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -2605137967/15746400000, 0, 2247891031/5248800000, 0, -85019/300000, 0, 0, 0, 0, 0, 0, 0, 0, 1483138927/5248800000, 0, -878166127/1749600000, 0, 0, 0, 0, 0, 0, 21271/150000, 0, 0, 0, 0, 262259657/47239200000, 0, -1315157921/15746400000, 0, -2186071/16200000, 0, 13399/50000, 0, 0, 0, 0, 0, 0, -3462313697/15746400000, 0, -3138630859/5248800000, 0, 57027/20000, 0, 0, 0, 0, 11200439/16200000, 0, -30801/100000, 0, 0, -2253/4000, 0, 0, 0, 0, 0, 0, 0, 721813/900000, 0, -310013/300000, 0, 0, 0, 0, 0, 0, -87241/75000, 0, 0, 0, 0, 12407/150000, 0, 177821/300000, 0, -43583/30000, 0, 0, 0, 0, -29087/150000, 0, 19213/37500, 0, 0, 4031/12000, 0, 0, 0, 0, 0, -15709/25000, 0, 0, 0, 0, -1627/12000, 0, 20203/100000, 0, 0, 35277/100000, 0, 0, 0, -75901/600000; 0, -4331996987/212576400000, 0, 116400577/2214337500, 0, 56341309/7873200000, 0, -123613/900000, 0, 0, 0, 0, 0, 0, 0, 0, 6299119/54675000, 0, -175189/810000, 0, 458327/1350000, 0, 0, 0, 0, 0, 0, -2360447/24300000, 0, -14847/100000, 0, 0, 0, 0, -25559/270000, 0, 0, 0, 0, 0, 0, 0, 0, -1253411/9112500, 0, 97619/337500, 0, -94571/450000, 0, 0, 0, 0, 0, 0, 2599139/4860000, 0, -353467/540000, 0, 0, 0, 0, -173393/540000, 0, 0, 0, -18328907/218700000, 0, 108293/540000, 0, 605131/2700000, 0, 0, 0, 0, 0, 0, -1424353/2700000, 0, 101723/300000, 0, 0, 0, 0, 2976193/2700000, 0, 0, 0, 0, 0, 0, 676387/2700000, 0, -42931/300000, 0, 0, 0, 0, -494009/675000, 0, 0, 0, 137/900, 0, -178747/270000, 0, 0, 0, 0, 825409/2700000, 0, 0, 0, 0, -58543/900000, 0, 0, 0, 882587/2700000, 0, 0; 0, 0, -1401860203/425152800000, 0, 35018332997/708588000000, 0, -1930721917/39366000000, 0, 0, 0, 0, 0, 0, 0, 0, 5857487863/78732000000, 0, -15085129/36450000, 0, 3361194857/8748000000, 0, 0, 0, 0, 0, 0, -3274001143/26244000000, 0, 4377236263/8748000000, 0, 0, 0, 0, -133/16875, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2933071/54675000, 0, 270487/3037500, 0, 117593/675000, 0, 0, 0, 0, 0, 0, 5590069/8100000, 0, -5460947/2700000, 0, 0, 0, 0, -73381/1350000, 0, -4653397/54675000, 0, 73397/243000, 0, -76219/180000, 0, 0, 0, 0, 0, 0, 77611/900000, 0, 78343/900000, 0, 0, 0, 0, -194273/2700000, 0, 0, 0, 0, 0, 0, 0, 0, -54023/112500, 0, 2105279/1350000, 0, 0, 0, 0, 164633/2700000, 0, 50827/337500, 0, -113941/450000, 0, 0, 0, 0, -157643/900000, 0, 0, 0, 0, 0, 0, -290597/2700000, 0, 40939/2700000, 0, 0, 0; 0, -2657877287/66430125000, 0, -598594559/44286750000, 0, 123223301/4920750000, 0, 12959/30000, 0, 0, 0, 0, 0, 0, 0, 0, 184099/1012500, 0, 515201/2700000, 0, -253181/300000, 0, 0, 0, 0, 0, 0, -793937/2700000, 0, -2747/10000, 0, 0, 0, 0, 146021/300000, 0, 0, 0, 0, 0, 0, 0, 0, 857041/4050000, 0, -9788309/8100000, 0, 400261/450000, 0, 0, 0, 0, 0, 0, -353467/540000, 0, 131221/60000, 0, 0, 0, 0, 124897/300000, 0, 0, 0, 29977/64800, 0, -65183/150000, 0, -231067/300000, 0, 0, 0, 0, 0, 0, 1679/60000, 0, -11283/50000, 0, 0, 0, 0, -5293/3750, 0, 0, 0, 0, 0, 0, -2609/10000, 0, 171269/150000, 0, 0, 0, 0, 5553/50000, 0, 0, 0, -8111/12500, 0, 43099/50000, 0, 0, 0, 0, -42121/100000, 0, 0, 0, 0, 47173/150000, 0, 0, 0, -3101/10000, 0, 0; 0, 0, -6031566407/26244000000, 0, 3211876757/8748000000, 0, 118367/1200000, 0, 0, 0, 0, 0, 0, 0, 0, -4450763203/26244000000, 0, 4595669/2025000, 0, -7461295517/2916000000, 0, 0, 0, 0, 0, 0, 221836363/8748000000, 0, -6579584683/2916000000, 0, 0, 0, 0, 3253/10000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4093/16875, 0, -161603/108000, 0, -53519/150000, 0, 0, 0, 0, 0, 0, -5460947/2700000, 0, 108749/12000, 0, 0, 0, 0, -4807/18750, 0, 5168213/12150000, 0, -5581/6000, 0, 26141/30000, 0, 0, 0, 0, 0, 0, -4637/6250, 0, -30433/37500, 0, 0, 0, 0, 96913/75000, 0, 0, 0, 0, 0, 0, 0, 0, 195097/100000, 0, -46109/12000, 0, 0, 0, 0, -719269/300000, 0, -79379/100000, 0, 390841/300000, 0, 0, 0, 0, 86081/150000, 0, 0, 0, 0, 0, 0, 24089/50000, 0, 5659/150000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -2015642093/35429400000, 0, 3289599977/29524500000, 0, -868214953/6561000000, 0, 0, 0, 0, 0, 0, 0, 0, 714910297/9841500000, 0, 14797429/1640250000, 0, 0, 0, 0, 0, 0, 168377/2025000, 0, 0, 0, 0, 283869091/11071687500, 0, -14203418297/118098000000, 0, 53692879/437400000, 0, 1111729/32400000, 0, 0, 0, 0, 0, 0, -26257859357/118098000000, 0, 493399429/4920750000, 0, 11200439/16200000, 0, 0, 0, 0, 13732459/27337500, 0, -560701/1350000, 0, 0, -12441971/32400000, 0, 0, 0, 0, 0, 0, 0, 6872479/14580000, 0, -2254223/4050000, 0, 0, 0, 0, 0, 0, -982223/1350000, 0, 0, 0, 0, 37/270000, 0, 2344663/16200000, 0, -364961/1350000, 0, 0, 0, 0, -79109/2700000, 0, 2877413/5400000, 0, 0, 2068867/8100000, 0, 0, 0, 0, 0, -3157043/8100000, 0, 0, 0, 0, -19147/540000, 0, -149959/4050000, 0, 0, 42539/270000, 0, 0, 0, -17269/506250; 0, 0, 0, 0, 0, 0, 0, 0, -1015801/72900000, 0, 1555237/14580000, 0, -1136989/4050000, 0, 83377/300000, 0, 0, 0, 0, 0, 0, 197099/9112500, 0, 13127/2700000, 0, 8743/450000, 0, 0, 0, 0, -880793/8100000, 0, -25739/180000, 0, 0, 99461/450000, 0, 308489/6075000, 0, -848641/4050000, 0, 74827/900000, 0, 0, 0, 0, 0, 0, 0, 0, -8475299/24300000, 0, 235519/450000, 0, 0, 0, 0, 0, 0, 1239029/2700000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -21677/36450000, 0, 27913/75000, 0, -270529/900000, 0, 0, 0, 0, 107467/450000, 0, -93023/112500, 0, 0, -301193/900000, 0, -27463/225000, 0, 407963/900000, 0, 0, 0, 0, 0, 0, 10406/28125, 0, 0, 0, 0, 0, 0, 0, 0, -47231/450000, 0, -699917/900000, 0, 0, -53321/450000, 0, 151/112500, 0, 0, 0, 0, 0, 0, 309313/900000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -566183/4050000, 0, 31567/675000, 0, 59141/300000, 0, 0, 0, 0, 0, 0, 0, 0, 677431/900000, 0, -49463/60000, 0, 0, 0, 0, 0, 0, -51297/100000, 0, 0, 0, 0, -30769/4050000, 0, -921301/4050000, 0, 763447/1350000, 0, -63721/150000, 0, 0, 0, 0, 0, 0, 293351/2025000, 0, -174709/300000, 0, -30801/100000, 0, 0, 0, 0, -560701/1350000, 0, 8549/3000, 0, 0, 22687/150000, 0, 0, 0, 0, 0, 0, 0, 220753/540000, 0, 3643/100000, 0, 0, 0, 0, 0, 0, -34037/30000, 0, 0, 0, 0, 689/15000, 0, 15511/100000, 0, 5313/100000, 0, 0, 0, 0, -26009/300000, 0, -82541/300000, 0, 0, -13951/15000, 0, 0, 0, 0, 0, -57721/150000, 0, 0, 0, 0, 17821/300000, 0, 32121/100000, 0, 0, 156781/150000, 0, 0, 0, -1408/3125; 0, 3737941039/708588000000, 0, -658125019/59049000000, 0, 73714879/26244000000, 0, 6213/100000, 0, 0, 0, 0, 0, 0, 0, 0, -827711/12150000, 0, 44363/337500, 0, -8813/37500, 0, 0, 0, 0, 0, 0, 831/12500, 0, 6089/60000, 0, 0, 0, 0, 6029/150000, 0, 0, 0, 0, 0, 0, 0, 0, 152917/2025000, 0, -58013/270000, 0, 25021/150000, 0, 0, 0, 0, 0, 0, -173393/540000, 0, 124897/300000, 0, 0, 0, 0, 3697/12000, 0, 0, 0, 1880393/24300000, 0, -24143/100000, 0, -13469/300000, 0, 0, 0, 0, 0, 0, 33271/100000, 0, -47761/300000, 0, 0, 0, 0, -108619/150000, 0, 0, 0, 0, 0, 0, -38311/300000, 0, 51799/300000, 0, 0, 0, 0, 303/1000, 0, 0, 0, -18709/300000, 0, 117181/300000, 0, 0, 0, 0, -24853/100000, 0, 0, 0, 0, 5569/100000, 0, 0, 0, -36517/150000, 0, 0; 0, 0, 11850133/7381125000, 0, -1934145787/39366000000, 0, 373469293/4374000000, 0, 0, 0, 0, 0, 0, 0, 0, -4811381/97200000, 0, 890617/8100000, 0, 345179/3600000, 0, 0, 0, 0, 0, 0, 67829/400000, 0, -1053671/3600000, 0, 0, 0, 0, -14871/100000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1663837/24300000, 0, 447199/2700000, 0, -23723/100000, 0, 0, 0, 0, 0, 0, -73381/1350000, 0, -4807/18750, 0, 0, 0, 0, 7441/10000, 0, 137387/24300000, 0, 4079/75000, 0, -9393/100000, 0, 0, 0, 0, 0, 0, 1973/100000, 0, -7847/60000, 0, 0, 0, 0, -987/20000, 0, 0, 0, 0, 0, 0, 0, 0, 3041/37500, 0, 35881/150000, 0, 0, 0, 0, -122783/300000, 0, 109/50000, 0, -13501/300000, 0, 0, 0, 0, 7847/150000, 0, 0, 0, 0, 0, 0, 2537/37500, 0, -5113/150000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 46126303/78732000000, 0, -77298791/13122000000, 0, 545069293/2916000000, 0, 0, 0, 0, 0, 0, 0, 0, 1629283/32400000, 0, -255451/1200000, 0, 0, 0, 0, 0, 0, -101257/900000, 0, 0, 0, 0, -6695329/174960000, 0, 23500403/291600000, 0, -2217731/32400000, 0, 17017/150000, 0, 0, 0, 0, 0, 0, 59042627/291600000, 0, -4393/50000, 0, -2253/4000, 0, 0, 0, 0, -12441971/32400000, 0, 22687/150000, 0, 0, 100529/150000, 0, 0, 0, 0, 0, 0, 0, -29143/67500, 0, 11339/25000, 0, 0, 0, 0, 0, 0, 68427/100000, 0, 0, 0, 0, 637/9375, 0, -18409/300000, 0, -52621/300000, 0, 0, 0, 0, -523/12500, 0, -17849/75000, 0, 0, -34277/50000, 0, 0, 0, 0, 0, 141673/300000, 0, 0, 0, 0, 1319/100000, 0, 2223/20000, 0, 0, -43297/300000, 0, 0, 0, -3527/1200000; 0, 0, -12859344859/708588000000, 0, 9320850499/236196000000, 0, -24209/4050000, 0, 0, 0, 0, 0, 0, 0, 0, -14149930721/708588000000, 0, 78531487/492075000, 0, -14368400839/78732000000, 0, 0, 0, 0, 0, 0, 5527840001/236196000000, 0, -11640126881/78732000000, 0, 0, 0, 0, 5831/486000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -997423/492075000, 0, -5967191/109350000, 0, 211301/24300000, 0, 0, 0, 0, 0, 0, -4653397/54675000, 0, 5168213/12150000, 0, 0, 0, 0, 137387/24300000, 0, 6558763/184528125, 0, -175892917/1968300000, 0, 20454097/328050000, 0, 0, 0, 0, 0, 0, -160311833/3936600000, 0, -236221/6075000, 0, 0, 0, 0, 68112109/1312200000, 0, 0, 0, 0, 0, 0, 0, 0, 3262619/24300000, 0, -1248239/4860000, 0, 0, 0, 0, -3916241/24300000, 0, -10164161/145800000, 0, 2562827/18225000, 0, 0, 0, 0, 628639/12150000, 0, 0, 0, 0, 0, 0, 576313/24300000, 0, 770671/145800000, 0, 0, 0; 0, -21881883019/1062882000000, 0, 1640830651/354294000000, 0, 519110861/39366000000, 0, 10610329/97200000, 0, 0, 0, 0, 0, 0, 0, 0, 301345613/3936600000, 0, 33046501/437400000, 0, -8959/48600, 0, 0, 0, 0, 0, 0, -8150707/72900000, 0, -1099991/8100000, 0, 0, 0, 0, 512317/4860000, 0, 0, 0, 0, 0, 0, 0, 0, 17656187/656100000, 0, -19456267/72900000, 0, 146171/675000, 0, 0, 0, 0, 0, 0, -18328907/218700000, 0, 29977/64800, 0, 0, 0, 0, 1880393/24300000, 0, 0, 0, 66599147/393660000, 0, -2012089/16200000, 0, -5168993/24300000, 0, 0, 0, 0, 0, 0, -5060327/24300000, 0, -1250167/24300000, 0, 0, 0, 0, -60449/486000, 0, 0, 0, 0, 0, 0, -108631/12150000, 0, 161521/607500, 0, 0, 0, 0, -132043/1350000, 0, 0, 0, -2763853/12150000, 0, 3777643/24300000, 0, 0, 0, 0, 1067077/8100000, 0, 0, 0, 0, 457469/8100000, 0, 0, 0, -2180159/48600000, 0, 0; 0, 0, -258380573/8748000000, 0, 1029972877/26244000000, 0, 29/1200, 0, 0, 0, 0, 0, 0, 0, 0, 8006748737/78732000000, 0, -399235157/1312200000, 0, 3557252143/8748000000, 0, 0, 0, 0, 0, 0, -5967628657/26244000000, 0, 2933525557/8748000000, 0, 0, 0, 0, 18479/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4778731/218700000, 0, -2917429/24300000, 0, 6293/150000, 0, 0, 0, 0, 0, 0, 73397/243000, 0, -5581/6000, 0, 0, 0, 0, 4079/75000, 0, -175892917/1968300000, 0, 364496921/656100000, 0, -77644849/109350000, 0, 0, 0, 0, 0, 0, 9527/300000, 0, -45641/150000, 0, 0, 0, 0, 33373/300000, 0, 0, 0, 0, 0, 0, 0, 0, -3491923/8100000, 0, 143679/100000, 0, 0, 0, 0, 1539/10000, 0, 6824771/48600000, 0, -11176463/24300000, 0, 0, 0, 0, -1927/15000, 0, 0, 0, 0, 0, 0, -24047/337500, 0, 497891/48600000, 0, 0, 0; 0, 223884107/23619600000, 0, -73693489/984150000, 0, -100497241/874800000, 0, 38051/300000, 0, 0, 0, 0, 0, 0, 0, 0, 376109/4050000, 0, 304949/2700000, 0, 64471/150000, 0, 0, 0, 0, 0, 0, -229849/1350000, 0, -88229/300000, 0, 0, 0, 0, -49129/300000, 0, 0, 0, 0, 0, 0, 0, 0, -32431/810000, 0, 1833227/8100000, 0, -186749/900000, 0, 0, 0, 0, 0, 0, 108293/540000, 0, -65183/150000, 0, 0, 0, 0, -24143/100000, 0, 0, 0, -2012089/16200000, 0, 94637/100000, 0, -21721/60000, 0, 0, 0, 0, 0, 0, -164873/300000, 0, -27709/25000, 0, 0, 0, 0, 27891/20000, 0, 0, 0, 0, 0, 0, 14999/300000, 0, -1643/9375, 0, 0, 0, 0, -79/1500, 0, 0, 0, -9011/50000, 0, -54431/100000, 0, 0, 0, 0, 97429/100000, 0, 0, 0, 0, -29153/300000, 0, 0, 0, 72301/200000, 0, 0; 0, 0, 1371017/12150000, 0, -390979/1350000, 0, 461/6250, 0, 0, 0, 0, 0, 0, 0, 0, -97073027/656100000, 0, 497539/1749600, 0, -4287/12500, 0, 0, 0, 0, 0, 0, 53677/150000, 0, -98927/300000, 0, 0, 0, 0, -42851/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -150463/4050000, 0, 7783/20000, 0, -20121/100000, 0, 0, 0, 0, 0, 0, -76219/180000, 0, 26141/30000, 0, 0, 0, 0, -9393/100000, 0, 20454097/328050000, 0, -77644849/109350000, 0, 201259/150000, 0, 0, 0, 0, 0, 0, 21277/300000, 0, 38443/150000, 0, 0, 0, 0, -97519/300000, 0, 0, 0, 0, 0, 0, 0, 0, 68117/150000, 0, -205853/100000, 0, 0, 0, 0, 70859/300000, 0, -12751/150000, 0, 21259/75000, 0, 0, 0, 0, 34301/150000, 0, 0, 0, 0, 0, 0, 129/1000, 0, -811/37500, 0, 0, 0; 0, 15232703/874800000, 0, 1449043/18225000, 0, -3792169/32400000, 0, -35337/100000, 0, 0, 0, 0, 0, 0, 0, 0, -74833/759375, 0, 15791/337500, 0, -26951/100000, 0, 0, 0, 0, 0, 0, -3259/180000, 0, 87521/100000, 0, 0, 0, 0, -85819/300000, 0, 0, 0, 0, 0, 0, 0, 0, -425767/8100000, 0, 546203/1620000, 0, -56099/180000, 0, 0, 0, 0, 0, 0, 605131/2700000, 0, -231067/300000, 0, 0, 0, 0, -13469/300000, 0, 0, 0, -5168993/24300000, 0, -21721/60000, 0, 101543/50000, 0, 0, 0, 0, 0, 0, 65741/300000, 0, -29071/300000, 0, 0, 0, 0, 47303/300000, 0, 0, 0, 0, 0, 0, 5921/300000, 0, -41213/300000, 0, 0, 0, 0, -46183/300000, 0, 0, 0, 49163/75000, 0, -33023/25000, 0, 0, 0, 0, 48343/300000, 0, 0, 0, 0, -17899/300000, 0, 0, 0, -23579/150000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -33845486887/2125764000000, 0, 1658991919/22143375000, 0, -6894920957/78732000000, 0, -4784/759375, 0, 0, 0, 0, 0, 0, -94494953/708588000000, 0, 112446761/7381125000, 0, -618292003/26244000000, 0, 0, 0, 0, 270651649/7873200000, 0, -443851/4860000, 0, 0, -789599/97200000, 0, -1364017/52488000, 0, 4632923/48600000, 0, -122017/4860000, 0, 0, 0, 0, 0, 0, 0, 0, -27815647/1312200000, 0, 3424613/145800000, 0, 0, 0, 0, 0, 0, -21677/36450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 427411/4556250, 0, -352379/900000, 0, 2139343/8100000, 0, 0, 0, 0, -231161/3037500, 0, 5131283/24300000, 0, 0, 472327/4860000, 0, 424741/4374000, 0, -1120193/4050000, 0, 0, 0, 0, 0, 0, 54409/1350000, 0, 0, 0, 0, 0, 0, 0, 0, -2228/30375, 0, 138859/405000, 0, 0, -4081199/24300000, 0, -168959/4050000, 0, 0, 0, 0, 0, 0, 88523/8100000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -4367902259/39366000000, 0, 1312895459/13122000000, 0, -13739/108000, 0, 0, 0, 0, 0, 0, 0, 0, 3611602559/13122000000, 0, 360808621/4374000000, 0, 0, 0, 0, 0, 0, -27853/337500, 0, 0, 0, 0, 5178580561/118098000000, 0, -11164438801/39366000000, 0, 28007327/72900000, 0, -221029/1350000, 0, 0, 0, 0, 0, 0, -11324058481/39366000000, 0, 1494898801/13122000000, 0, 721813/900000, 0, 0, 0, 0, 6872479/14580000, 0, 220753/540000, 0, 0, -29143/67500, 0, 0, 0, 0, 0, 0, 0, 22256009/24300000, 0, -646133/675000, 0, 0, 0, 0, 0, 0, -832871/540000, 0, 0, 0, 0, 829/900000, 0, 792829/2700000, 0, -20647/100000, 0, 0, 0, 0, -86767/2700000, 0, 778757/2700000, 0, 0, 254323/900000, 0, 0, 0, 0, 0, -502337/675000, 0, 0, 0, 0, -151793/2700000, 0, 91831/1350000, 0, 0, 269681/450000, 0, 0, 0, -546577/2700000; 0, 0, 0, 0, 0, 0, 0, 0, 2390734999/28343520000, 0, -4649533367/11809800000, 0, 1453203707/5248800000, 0, 5143/25000, 0, 0, 0, 0, 0, 0, -2490683459/47239200000, 0, 432472487/3936600000, 0, 1163929621/1749600000, 0, 0, 0, 0, -21749/150000, 0, 11/30000, 0, 0, 1349/9375, 0, 66899/300000, 0, -99763/112500, 0, 34229/100000, 0, 0, 0, 0, 0, 0, 0, 0, -741271/2700000, 0, 48593/75000, 0, 0, 0, 0, 0, 0, 27913/75000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -352379/900000, 0, 198151/75000, 0, -113851/50000, 0, 0, 0, 0, 4259/15000, 0, -691061/300000, 0, 0, -54127/100000, 0, -164539/300000, 0, 144617/75000, 0, 0, 0, 0, 0, 0, 5167/100000, 0, 0, 0, 0, 0, 0, 0, 0, 9793/100000, 0, -651481/300000, 0, 0, 37947/25000, 0, 113/4000, 0, 0, 0, 0, 0, 0, -11021/100000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1402485779/13122000000, 0, -1101528659/4374000000, 0, 4699/20000, 0, 0, 0, 0, 0, 0, 0, 0, -163953659/4374000000, 0, -346216741/1458000000, 0, 0, 0, 0, 0, 0, -27437/300000, 0, 0, 0, 0, -1700724841/39366000000, 0, 3263275321/13122000000, 0, -2732773/8100000, 0, 11673/100000, 0, 0, 0, 0, 0, 0, 4217837641/13122000000, 0, -479285161/4374000000, 0, -310013/300000, 0, 0, 0, 0, -2254223/4050000, 0, 3643/100000, 0, 0, 11339/25000, 0, 0, 0, 0, 0, 0, 0, -646133/675000, 0, 26567/18750, 0, 0, 0, 0, 0, 0, 60453/50000, 0, 0, 0, 0, -403/75000, 0, -75017/300000, 0, 37871/100000, 0, 0, 0, 0, -6221/150000, 0, -11229/20000, 0, 0, -36191/75000, 0, 0, 0, 0, 0, 110581/150000, 0, 0, 0, 0, 28363/300000, 0, -27491/300000, 0, 0, -19001/100000, 0, 0, 0, 7729/150000; 0, 0, 0, 0, 0, 0, 0, 0, -155053/1822500, 0, 1407187/4050000, 0, -56527/100000, 0, 181/5000, 0, 0, 0, 0, 0, 0, 512243/3037500, 0, 134179/540000, 0, -51907/50000, 0, 0, 0, 0, -2669/18750, 0, 9731/75000, 0, 0, -14723/150000, 0, -637771/2700000, 0, 199859/225000, 0, -99079/300000, 0, 0, 0, 0, 0, 0, 0, 0, 2523517/8100000, 0, -27787/37500, 0, 0, 0, 0, 0, 0, -270529/900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2139343/8100000, 0, -113851/50000, 0, 159201/50000, 0, 0, 0, 0, -61223/150000, 0, 99323/75000, 0, 0, 30503/30000, 0, 19637/37500, 0, -535211/300000, 0, 0, 0, 0, 0, 0, -7009/75000, 0, 0, 0, 0, 0, 0, 0, 0, 14821/60000, 0, 33761/25000, 0, 0, -246613/150000, 0, 1337/300000, 0, 0, 0, 0, 0, 0, 191/5000, 0; 0, 0, 19148947877/354294000000, 0, -13225251107/118098000000, 0, 203/20000, 0, 0, 0, 0, 0, 0, 0, 0, -4471798187/354294000000, 0, -417023/1620000, 0, 12224786087/39366000000, 0, 0, 0, 0, 0, 0, 6520477727/118098000000, 0, 11819132503/39366000000, 0, 0, 0, 0, -3071/60000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -94759/4050000, 0, 309833/1350000, 0, -139/7500, 0, 0, 0, 0, 0, 0, 77611/900000, 0, -4637/6250, 0, 0, 0, 0, 1973/100000, 0, -160311833/3936600000, 0, 9527/300000, 0, 21277/300000, 0, 0, 0, 0, 0, 0, 2331/12500, 0, -397/9375, 0, 0, 0, 0, -148098259/437400000, 0, 0, 0, 0, 0, 0, 0, 0, -7201/50000, 0, 12293/300000, 0, 0, 0, 0, 31483/75000, 0, 12971/300000, 0, -784/9375, 0, 0, 0, 0, 1289/60000, 0, 0, 0, 0, 0, 0, -4937/100000, 0, -959/150000, 0, 0, 0; 0, 63562829423/1062882000000, 0, -751504163/88573500000, 0, 2741134703/39366000000, 0, -27961/150000, 0, 0, 0, 0, 0, 0, 0, 0, -4509181/12150000, 0, -2441/22500, 0, -15329/100000, 0, 0, 0, 0, 0, 0, 680677/1350000, 0, 101939/150000, 0, 0, 0, 0, 6589/100000, 0, 0, 0, 0, 0, 0, 0, 0, 994111/8100000, 0, 13159/324000, 0, 5789/900000, 0, 0, 0, 0, 0, 0, -1424353/2700000, 0, 1679/60000, 0, 0, 0, 0, 33271/100000, 0, 0, 0, -5060327/24300000, 0, -164873/300000, 0, 65741/300000, 0, 0, 0, 0, 0, 0, 508663/300000, 0, 90461/300000, 0, 0, 0, 0, -224267/100000, 0, 0, 0, 0, 0, 0, -101131/300000, 0, -15197/100000, 0, 0, 0, 0, 22349/20000, 0, 0, 0, 117073/300000, 0, 4039/4000, 0, 0, 0, 0, -467933/300000, 0, 0, 0, 0, 11759/300000, 0, 0, 0, -26249/60000, 0, 0; 0, 0, 2017531/24300000, 0, -13573/225000, 0, -27179/300000, 0, 0, 0, 0, 0, 0, 0, 0, 829/1518750, 0, -3735299/8100000, 0, 98789/300000, 0, 0, 0, 0, 0, 0, 230411/1350000, 0, 1129/6000, 0, 0, 0, 0, -6331/50000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 10381/24300000, 0, 371807/1350000, 0, 23/60000, 0, 0, 0, 0, 0, 0, 78343/900000, 0, -30433/37500, 0, 0, 0, 0, -7847/60000, 0, -236221/6075000, 0, -45641/150000, 0, 38443/150000, 0, 0, 0, 0, 0, 0, -397/9375, 0, 190207/150000, 0, 0, 0, 0, -4951/20000, 0, 0, 0, 0, 0, 0, 0, 0, -13327/150000, 0, -27659/60000, 0, 0, 0, 0, 279/1000, 0, 6181/30000, 0, -2399/75000, 0, 0, 0, 0, -2743/12000, 0, 0, 0, 0, 0, 0, 617/300000, 0, -8293/150000, 0, 0, 0; 0, -7621637/437400000, 0, 20434571/145800000, 0, 5362801/16200000, 0, -64879/200000, 0, 0, 0, 0, 0, 0, 0, 0, -649741/24300000, 0, -444697/450000, 0, -419/300000, 0, 0, 0, 0, 0, 0, 506141/900000, 0, -831/20000, 0, 0, 0, 0, 30439/300000, 0, 0, 0, 0, 0, 0, 0, 0, -53987/540000, 0, 1457749/8100000, 0, -34621/225000, 0, 0, 0, 0, 0, 0, 101723/300000, 0, -11283/50000, 0, 0, 0, 0, -47761/300000, 0, 0, 0, -1250167/24300000, 0, -27709/25000, 0, -29071/300000, 0, 0, 0, 0, 0, 0, 90461/300000, 0, 77539/18750, 0, 0, 0, 0, -401581/300000, 0, 0, 0, 0, 0, 0, 9549/50000, 0, -78887/300000, 0, 0, 0, 0, -73317/100000, 0, 0, 0, 47041/75000, 0, 48917/75000, 0, 0, 0, 0, -584081/300000, 0, 0, 0, 0, 15149/75000, 0, 0, 0, -32549/300000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 209479337/23619600000, 0, 330853/4556250, 0, -438991/8100000, 0, 4173/50000, 0, 0, 0, 0, 0, 0, -23425729/393660000, 0, -2258183/12150000, 0, -5389/540000, 0, 0, 0, 0, 847357/174960000, 0, 9931/100000, 0, 0, 421/2400, 0, 544201/8100000, 0, -221783/1350000, 0, 171/12500, 0, 0, 0, 0, 0, 0, 0, 0, -910861/4050000, 0, 1609/6250, 0, 0, 0, 0, 0, 0, 107467/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -231161/3037500, 0, 4259/15000, 0, -61223/150000, 0, 0, 0, 0, 183403/300000, 0, -147211/300000, 0, 0, -236683/300000, 0, -33071/150000, 0, 34199/75000, 0, 0, 0, 0, 0, 0, 1013/3000, 0, 0, 0, 0, 0, 0, 0, 0, -661/3000, 0, -5581/15000, 0, 0, -9433/150000, 0, 23981/300000, 0, 0, 0, 0, 0, 0, 28193/60000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 1665037/8100000, 0, -91861/2700000, 0, 10467/100000, 0, 0, 0, 0, 0, 0, 0, 0, -1959061/2700000, 0, 191/28125, 0, 0, 0, 0, 0, 0, 3173/10000, 0, 0, 0, 0, -2630201/36450000, 0, 639023/1215000, 0, -636143/900000, 0, 2147/7500, 0, 0, 0, 0, 0, 0, 5541059/12150000, 0, -5067/25000, 0, -87241/75000, 0, 0, 0, 0, -982223/1350000, 0, -34037/30000, 0, 0, 68427/100000, 0, 0, 0, 0, 0, 0, 0, -832871/540000, 0, 60453/50000, 0, 0, 0, 0, 0, 0, 150011/50000, 0, 0, 0, 0, -13/1200, 0, -34643/60000, 0, 80477/300000, 0, 0, 0, 0, 42233/300000, 0, -57377/300000, 0, 0, -11441/50000, 0, 0, 0, 0, 0, 376003/300000, 0, 0, 0, 0, 20111/300000, 0, -14123/150000, 0, 0, -437491/300000, 0, 0, 0, 6293/12500; 0, 0, 0, 0, 0, 0, 0, 0, -539281/12150000, 0, 1995403/12150000, 0, 1176097/2700000, 0, -12179/25000, 0, 0, 0, 0, 0, 0, 41537/759375, 0, -1657127/2700000, 0, -100621/150000, 0, 0, 0, 0, 46517/150000, 0, 15269/60000, 0, 0, -79303/300000, 0, -103219/450000, 0, 793457/900000, 0, -29983/75000, 0, 0, 0, 0, 0, 0, 0, 0, 5839453/8100000, 0, -44941/37500, 0, 0, 0, 0, 0, 0, -93023/112500, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5131283/24300000, 0, -691061/300000, 0, 99323/75000, 0, 0, 0, 0, -147211/300000, 0, 679457/150000, 0, 0, 3889/30000, 0, 71597/150000, 0, -174027/100000, 0, 0, 0, 0, 0, 0, -68871/100000, 0, 0, 0, 0, 0, 0, 0, 0, 15301/60000, 0, 35443/18750, 0, 0, -164683/150000, 0, 2393/18750, 0, 0, 0, 0, 0, 0, -27757/150000, 0; 0, 0, -82084667/656100000, 0, 3923183/16200000, 0, -461/25000, 0, 0, 0, 0, 0, 0, 0, 0, 1107343/16200000, 0, 220464901/437400000, 0, -628693/1080000, 0, 0, 0, 0, 0, 0, -856273/3240000, 0, -2696287/5400000, 0, 0, 0, 0, 1649/10000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 852289/12150000, 0, -29507/50000, 0, 3659/60000, 0, 0, 0, 0, 0, 0, -194273/2700000, 0, 96913/75000, 0, 0, 0, 0, -987/20000, 0, 68112109/1312200000, 0, 33373/300000, 0, -97519/300000, 0, 0, 0, 0, 0, 0, -148098259/437400000, 0, -4951/20000, 0, 0, 0, 0, 26011/30000, 0, 0, 0, 0, 0, 0, 0, 0, 42541/300000, 0, 28263/50000, 0, 0, 0, 0, -84219/100000, 0, -18059/300000, 0, 8929/100000, 0, 0, 0, 0, -23771/150000, 0, 0, 0, 0, 0, 0, 893/60000, 0, 313/9375, 0, 0, 0; 0, -16471308821/354294000000, 0, 597440467/59049000000, 0, -2846327981/13122000000, 0, 4447/600000, 0, 0, 0, 0, 0, 0, 0, 0, 4865293/12150000, 0, 646489/2700000, 0, 94137/100000, 0, 0, 0, 0, 0, 0, -1018667/1350000, 0, -272593/300000, 0, 0, 0, 0, -42563/150000, 0, 0, 0, 0, 0, 0, 0, 0, -1236227/4050000, 0, 374221/506250, 0, -132277/225000, 0, 0, 0, 0, 0, 0, 2976193/2700000, 0, -5293/3750, 0, 0, 0, 0, -108619/150000, 0, 0, 0, -60449/486000, 0, 27891/20000, 0, 47303/300000, 0, 0, 0, 0, 0, 0, -224267/100000, 0, -401581/300000, 0, 0, 0, 0, 716461/150000, 0, 0, 0, 0, 0, 0, 42173/60000, 0, -45763/75000, 0, 0, 0, 0, -151781/100000, 0, 0, 0, -7667/75000, 0, -319277/150000, 0, 0, 0, 0, 689953/300000, 0, 0, 0, 0, -127927/300000, 0, 0, 0, 306241/300000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -18789031/874800000, 0, -838391/12150000, 0, -45547/900000, 0, -48827/300000, 0, 0, 0, 0, 0, 0, 2113903/18225000, 0, 160097/450000, 0, 1141/25000, 0, 0, 0, 0, -3575239/32400000, 0, 31/1250, 0, 0, -100529/300000, 0, -1017887/8100000, 0, 253631/675000, 0, -18991/300000, 0, 0, 0, 0, 0, 0, 0, 0, 2796497/8100000, 0, -11103/20000, 0, 0, 0, 0, 0, 0, -301193/900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 472327/4860000, 0, -54127/100000, 0, 30503/30000, 0, 0, 0, 0, -236683/300000, 0, 3889/30000, 0, 0, 234839/150000, 0, 49369/150000, 0, -123353/150000, 0, 0, 0, 0, 0, 0, -110711/300000, 0, 0, 0, 0, 0, 0, 0, 0, 53411/150000, 0, 14753/20000, 0, 0, -63179/150000, 0, -7349/75000, 0, 0, 0, 0, 0, 0, -77749/150000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -4783409729/177147000000, 0, 3512544029/59049000000, 0, 3859/300000, 0, 0, 0, 0, 0, 0, 0, 0, 4000113809/59049000000, 0, -2950550639/19683000000, 0, 0, 0, 0, 0, 0, -81/50000, 0, 0, 0, 0, -4963574789/531441000000, 0, -1308916171/177147000000, 0, 77063/2700000, 0, 4853/60000, 0, 0, 0, 0, 0, 0, 3639477509/177147000000, 0, -4404052709/59049000000, 0, 12407/150000, 0, 0, 0, 0, 37/270000, 0, 689/15000, 0, 0, 637/9375, 0, 0, 0, 0, 0, 0, 0, 829/900000, 0, -403/75000, 0, 0, 0, 0, 0, 0, -13/1200, 0, 0, 0, 0, 1351/37500, 0, 37/1200, 0, -83101/300000, 0, 0, 0, 0, -14081/300000, 0, 10369/100000, 0, 0, -861/6250, 0, 0, 0, 0, 0, 4033/100000, 0, 0, 0, 0, -143/15000, 0, 471/6250, 0, 0, 1213/75000, 0, 0, 0, -3433/100000; 0, 0, 0, 0, 0, 0, 0, 0, -1183199/54675000, 0, 6281527/109350000, 0, -68779/3037500, 0, -4909/60000, 0, 0, 0, 0, 0, 0, 1567651/54675000, 0, -6919/1620000, 0, -32591/300000, 0, 0, 0, 0, 223729/4860000, 0, 5769/100000, 0, 0, -2307/20000, 0, -201563/2700000, 0, 219901/900000, 0, -737/15000, 0, 0, 0, 0, 0, 0, 0, 0, 145373/1620000, 0, -13689/100000, 0, 0, 0, 0, 0, 0, -27463/225000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 424741/4374000, 0, -164539/300000, 0, 19637/37500, 0, 0, 0, 0, -33071/150000, 0, 71597/150000, 0, 0, 49369/150000, 0, 17399/75000, 0, -32633/50000, 0, 0, 0, 0, 0, 0, -2749/30000, 0, 0, 0, 0, 0, 0, 0, 0, 799/30000, 0, 149879/300000, 0, 0, -18583/75000, 0, -4147/75000, 0, 0, 0, 0, 0, 0, -94897/1350000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -22397/360000, 0, 58013/1800000, 0, 119/5000, 0, 0, 0, 0, 0, 0, 0, 0, 109147/600000, 0, -4657/120000, 0, 0, 0, 0, 0, 0, -6749/100000, 0, 0, 0, 0, 3295279/437400000, 0, -22179577/145800000, 0, 117503/3240000, 0, 7663/50000, 0, 0, 0, 0, 0, 0, -9891841/145800000, 0, 709/10000, 0, 177821/300000, 0, 0, 0, 0, 2344663/16200000, 0, 15511/100000, 0, 0, -18409/300000, 0, 0, 0, 0, 0, 0, 0, 792829/2700000, 0, -75017/300000, 0, 0, 0, 0, 0, 0, -34643/60000, 0, 0, 0, 0, 37/1200, 0, 145783/300000, 0, -130273/300000, 0, 0, 0, 0, -19889/300000, 0, -30547/60000, 0, 0, -717/20000, 0, 0, 0, 0, 0, -48133/300000, 0, 0, 0, 0, -6337/60000, 0, -2677/50000, 0, 0, 33551/100000, 0, 0, 0, -3247/120000; 0, 0, 0, 0, 0, 0, 0, 0, 5084477/72900000, 0, -315967/1350000, 0, 29303/450000, 0, 4477/12500, 0, 0, 0, 0, 0, 0, -45604/759375, 0, 57343/337500, 0, 759/3125, 0, 0, 0, 0, -34861/150000, 0, -62213/300000, 0, 0, 54343/150000, 0, 2076247/8100000, 0, -2760031/2700000, 0, 519/2000, 0, 0, 0, 0, 0, 0, 0, 0, -556349/2025000, 0, 36113/50000, 0, 0, 0, 0, 0, 0, 407963/900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1120193/4050000, 0, 144617/75000, 0, -535211/300000, 0, 0, 0, 0, 34199/75000, 0, -174027/100000, 0, 0, -123353/150000, 0, -32633/50000, 0, 4597/1875, 0, 0, 0, 0, 0, 0, -14741/300000, 0, 0, 0, 0, 0, 0, 0, 0, -10849/150000, 0, -549449/300000, 0, 0, 160687/150000, 0, 61/9375, 0, 0, 0, 0, 0, 0, 8173/100000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 54167/225000, 0, -96521/150000, 0, 21827/300000, 0, 0, 0, 0, 0, 0, 0, 0, -699893/1350000, 0, 308707/225000, 0, 0, 0, 0, 0, 0, -12573/100000, 0, 0, 0, 0, 1017773/14580000, 0, 1948793/24300000, 0, -6957/20000, 0, -32729/30000, 0, 0, 0, 0, 0, 0, -809363/4860000, 0, 354283/300000, 0, -43583/30000, 0, 0, 0, 0, -364961/1350000, 0, 5313/100000, 0, 0, -52621/300000, 0, 0, 0, 0, 0, 0, 0, -20647/100000, 0, 37871/100000, 0, 0, 0, 0, 0, 0, 80477/300000, 0, 0, 0, 0, -83101/300000, 0, -130273/300000, 0, 1092329/300000, 0, 0, 0, 0, 5753/10000, 0, -10447/4000, 0, 0, 204577/300000, 0, 0, 0, 0, 0, -8267/100000, 0, 0, 0, 0, 2871/50000, 0, -66363/100000, 0, 0, 16971/50000, 0, 0, 0, 17401/100000; 0, -6229822111/354294000000, 0, 1424788711/29524500000, 0, -221899831/13122000000, 0, -8701/150000, 0, 0, 0, 0, 0, 0, 0, 0, 36566/759375, 0, -12263/300000, 0, 18287/75000, 0, 0, 0, 0, 0, 0, -138359/2700000, 0, -84379/300000, 0, 0, 0, 0, 8881/300000, 0, 0, 0, 0, 0, 0, 0, 0, -767869/8100000, 0, 3899/20000, 0, -1271/12500, 0, 0, 0, 0, 0, 0, 676387/2700000, 0, -2609/10000, 0, 0, 0, 0, -38311/300000, 0, 0, 0, -108631/12150000, 0, 14999/300000, 0, 5921/300000, 0, 0, 0, 0, 0, 0, -101131/300000, 0, 9549/50000, 0, 0, 0, 0, 42173/60000, 0, 0, 0, 0, 0, 0, 9679/37500, 0, -87017/300000, 0, 0, 0, 0, -8441/20000, 0, 0, 0, 2023/60000, 0, -9901/37500, 0, 0, 0, 0, 3247/18750, 0, 0, 0, 0, -3073/25000, 0, 0, 0, 66839/300000, 0, 0; 0, 0, -190634353/3936600000, 0, 140883343/1312200000, 0, -3881/150000, 0, 0, 0, 0, 0, 0, 0, 0, -429513311/3936600000, 0, 108077/168750, 0, -304058329/437400000, 0, 0, 0, 0, 0, 0, 229847177/1312200000, 0, -287935841/437400000, 0, 0, 0, 0, 2817/100000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -473311/6075000, 0, 95387/2700000, 0, 2881/60000, 0, 0, 0, 0, 0, 0, -54023/112500, 0, 195097/100000, 0, 0, 0, 0, 3041/37500, 0, 3262619/24300000, 0, -3491923/8100000, 0, 68117/150000, 0, 0, 0, 0, 0, 0, -7201/50000, 0, -13327/150000, 0, 0, 0, 0, 42541/300000, 0, 0, 0, 0, 0, 0, 0, 0, 16381/20000, 0, -311377/150000, 0, 0, 0, 0, -11467/20000, 0, -38857/150000, 0, 159229/300000, 0, 0, 0, 0, 40579/150000, 0, 0, 0, 0, 0, 0, 10673/60000, 0, 2521/150000, 0, 0, 0; 0, -53263/1518750, 0, -368563/24300000, 0, 104539/1350000, 0, 58523/300000, 0, 0, 0, 0, 0, 0, 0, 0, 314063/1215000, 0, -1339/15000, 0, -63429/100000, 0, 0, 0, 0, 0, 0, -1057121/2700000, 0, 832/3125, 0, 0, 0, 0, 1313/9375, 0, 0, 0, 0, 0, 0, 0, 0, 349519/2700000, 0, -3725879/4050000, 0, 13651/22500, 0, 0, 0, 0, 0, 0, -42931/300000, 0, 171269/150000, 0, 0, 0, 0, 51799/300000, 0, 0, 0, 161521/607500, 0, -1643/9375, 0, -41213/300000, 0, 0, 0, 0, 0, 0, -15197/100000, 0, -78887/300000, 0, 0, 0, 0, -45763/75000, 0, 0, 0, 0, 0, 0, -87017/300000, 0, 35397/25000, 0, 0, 0, 0, -33599/100000, 0, 0, 0, -32551/100000, 0, 607/18750, 0, 0, 0, 0, -2014/9375, 0, 0, 0, 0, 89323/300000, 0, 0, 0, -19439/150000, 0, 0; 0, 0, -406049/4860000, 0, 21907/162000, 0, 9037/90000, 0, 0, 0, 0, 0, 0, 0, 0, 8934427/24300000, 0, -809519/810000, 0, 917467/900000, 0, 0, 0, 0, 0, 0, -3151/4000, 0, 366041/300000, 0, 0, 0, 0, 17617/300000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 145717/506250, 0, -94471/75000, 0, -21259/100000, 0, 0, 0, 0, 0, 0, 2105279/1350000, 0, -46109/12000, 0, 0, 0, 0, 35881/150000, 0, -1248239/4860000, 0, 143679/100000, 0, -205853/100000, 0, 0, 0, 0, 0, 0, 12293/300000, 0, -27659/60000, 0, 0, 0, 0, 28263/50000, 0, 0, 0, 0, 0, 0, 0, 0, -311377/150000, 0, 2471779/300000, 0, 0, 0, 0, -82037/100000, 0, 142201/300000, 0, -83953/75000, 0, 0, 0, 0, -80609/100000, 0, 0, 0, 0, 0, 0, -3213/5000, 0, 877/300000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 12883/300000, 0, -95801/1350000, 0, -263/20000, 0, 0, 0, 0, 0, 0, 0, 0, -27397/180000, 0, 23689/90000, 0, 0, 0, 0, 0, 0, 9887/300000, 0, 0, 0, 0, 210997/18225000, 0, 113803/4860000, 0, -6833/84375, 0, -9413/60000, 0, 0, 0, 0, 0, 0, -86893/2430000, 0, 14923/75000, 0, -29087/150000, 0, 0, 0, 0, -79109/2700000, 0, -26009/300000, 0, 0, -523/12500, 0, 0, 0, 0, 0, 0, 0, -86767/2700000, 0, -6221/150000, 0, 0, 0, 0, 0, 0, 42233/300000, 0, 0, 0, 0, -14081/300000, 0, -19889/300000, 0, 5753/10000, 0, 0, 0, 0, 2717/20000, 0, -124363/300000, 0, 0, 3991/25000, 0, 0, 0, 0, 0, -1303/150000, 0, 0, 0, 0, -4931/300000, 0, -109/800, 0, 0, -9683/150000, 0, 0, 0, 1351/12500; 0, 0, 0, 0, 0, 0, 0, 0, -402451/21870000, 0, 291161/1620000, 0, -232127/675000, 0, 4987/37500, 0, 0, 0, 0, 0, 0, -114421/3645000, 0, -121513/1350000, 0, 16979/60000, 0, 0, 0, 0, 8428/253125, 0, -20527/100000, 0, 0, 15293/100000, 0, 63329/2025000, 0, 659/84375, 0, 2557/100000, 0, 0, 0, 0, 0, 0, 0, 0, -801583/2025000, 0, 108481/300000, 0, 0, 0, 0, 0, 0, 10406/28125, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 54409/1350000, 0, 5167/100000, 0, -7009/75000, 0, 0, 0, 0, 1013/3000, 0, -68871/100000, 0, 0, -110711/300000, 0, -2749/30000, 0, -14741/300000, 0, 0, 0, 0, 0, 0, 210779/300000, 0, 0, 0, 0, 0, 0, 0, 0, -10767/50000, 0, -102787/300000, 0, 0, -5773/18750, 0, -241/37500, 0, 0, 0, 0, 0, 0, 23689/50000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1824077/16200000, 0, 2676163/5400000, 0, -2053/7500, 0, 0, 0, 0, 0, 0, 0, 0, 107783/600000, 0, -1616519/1800000, 0, 0, 0, 0, 0, 0, 47851/300000, 0, 0, 0, 0, -4201043/145800000, 0, 942931/9720000, 0, 1039823/1800000, 0, 38731/60000, 0, 0, 0, 0, 0, 0, 3840713/48600000, 0, -63191/37500, 0, 19213/37500, 0, 0, 0, 0, 2877413/5400000, 0, -82541/300000, 0, 0, -17849/75000, 0, 0, 0, 0, 0, 0, 0, 778757/2700000, 0, -11229/20000, 0, 0, 0, 0, 0, 0, -57377/300000, 0, 0, 0, 0, 10369/100000, 0, -30547/60000, 0, -10447/4000, 0, 0, 0, 0, -124363/300000, 0, 885731/150000, 0, 0, -4798/9375, 0, 0, 0, 0, 0, -101321/300000, 0, 0, 0, 0, 9133/50000, 0, 19531/150000, 0, 0, -322097/300000, 0, 0, 0, 10807/200000; 0, 7618356451/118098000000, 0, -953848171/9841500000, 0, -290332889/4374000000, 0, 25801/300000, 0, 0, 0, 0, 0, 0, 0, 0, -11711/36000, 0, 883927/2700000, 0, -19463/100000, 0, 0, 0, 0, 0, 0, 109177/337500, 0, 114631/300000, 0, 0, 0, 0, 4703/150000, 0, 0, 0, 0, 0, 0, 0, 0, 693319/4050000, 0, 610643/8100000, 0, -833/225000, 0, 0, 0, 0, 0, 0, -494009/675000, 0, 5553/50000, 0, 0, 0, 0, 303/1000, 0, 0, 0, -132043/1350000, 0, -79/1500, 0, -46183/300000, 0, 0, 0, 0, 0, 0, 22349/20000, 0, -73317/100000, 0, 0, 0, 0, -151781/100000, 0, 0, 0, 0, 0, 0, -8441/20000, 0, -33599/100000, 0, 0, 0, 0, 10061/6000, 0, 0, 0, -1663/100000, 0, 44091/50000, 0, 0, 0, 0, -128203/300000, 0, 0, 0, 0, -17639/300000, 0, 0, 0, -19801/50000, 0, 0; 0, 0, 1038997/6075000, 0, -2867573/8100000, 0, -1141/225000, 0, 0, 0, 0, 0, 0, 0, 0, 5146/759375, 0, -1713019/2025000, 0, 223633/225000, 0, 0, 0, 0, 0, 0, 69979/900000, 0, 89929/112500, 0, 0, 0, 0, -1093/50000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -350609/8100000, 0, 56461/60000, 0, 1849/10000, 0, 0, 0, 0, 0, 0, 164633/2700000, 0, -719269/300000, 0, 0, 0, 0, -122783/300000, 0, -3916241/24300000, 0, 1539/10000, 0, 70859/300000, 0, 0, 0, 0, 0, 0, 31483/75000, 0, 279/1000, 0, 0, 0, 0, -84219/100000, 0, 0, 0, 0, 0, 0, 0, 0, -11467/20000, 0, -82037/100000, 0, 0, 0, 0, 261199/100000, 0, 14757/50000, 0, -44773/75000, 0, 0, 0, 0, -364/3125, 0, 0, 0, 0, 0, 0, -8247/50000, 0, -2401/300000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 6452827/65610000, 0, -2656837/21870000, 0, -1230817/4860000, 0, 0, 0, 0, 0, 0, 0, 0, -110062/253125, 0, 139597/180000, 0, 0, 0, 0, 0, 0, 117649/450000, 0, 0, 0, 0, 6416747/109350000, 0, -81889/1822500, 0, -11773/162000, 0, -71029/300000, 0, 0, 0, 0, 0, 0, -18342307/72900000, 0, 180779/300000, 0, 4031/12000, 0, 0, 0, 0, 2068867/8100000, 0, -13951/15000, 0, 0, -34277/50000, 0, 0, 0, 0, 0, 0, 0, 254323/900000, 0, -36191/75000, 0, 0, 0, 0, 0, 0, -11441/50000, 0, 0, 0, 0, -861/6250, 0, -717/20000, 0, 204577/300000, 0, 0, 0, 0, 3991/25000, 0, -4798/9375, 0, 0, 156201/100000, 0, 0, 0, 0, 0, -40913/100000, 0, 0, 0, 0, -10151/300000, 0, -28289/300000, 0, 0, -189/800, 0, 0, 0, 40819/300000; 0, 0, 1122965137/29524500000, 0, -210564403/2460375000, 0, 441/20000, 0, 0, 0, 0, 0, 0, 0, 0, 2222637631/59049000000, 0, -14125253/48600000, 0, 1095508567/3280500000, 0, 0, 0, 0, 0, 0, -291771143/9841500000, 0, 688820993/3280500000, 0, 0, 0, 0, -883/30000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 159271/24300000, 0, 31843/300000, 0, -9583/300000, 0, 0, 0, 0, 0, 0, 50827/337500, 0, -79379/100000, 0, 0, 0, 0, 109/50000, 0, -10164161/145800000, 0, 6824771/48600000, 0, -12751/150000, 0, 0, 0, 0, 0, 0, 12971/300000, 0, 6181/30000, 0, 0, 0, 0, -18059/300000, 0, 0, 0, 0, 0, 0, 0, 0, -38857/150000, 0, 142201/300000, 0, 0, 0, 0, 14757/50000, 0, 2151/12500, 0, -92257/300000, 0, 0, 0, 0, -2303/15000, 0, 0, 0, 0, 0, 0, -8089/300000, 0, -3779/150000, 0, 0, 0; 0, 281078881/11809800000, 0, 59745253/1968300000, 0, 5503759/437400000, 0, -853/3750, 0, 0, 0, 0, 0, 0, 0, 0, -3032153/24300000, 0, -427663/2700000, 0, 24197/300000, 0, 0, 0, 0, 0, 0, 257749/1350000, 0, 35017/100000, 0, 0, 0, 0, -3287/25000, 0, 0, 0, 0, 0, 0, 0, 0, -44057/900000, 0, 180853/506250, 0, -52559/180000, 0, 0, 0, 0, 0, 0, 137/900, 0, -8111/12500, 0, 0, 0, 0, -18709/300000, 0, 0, 0, -2763853/12150000, 0, -9011/50000, 0, 49163/75000, 0, 0, 0, 0, 0, 0, 117073/300000, 0, 47041/75000, 0, 0, 0, 0, -7667/75000, 0, 0, 0, 0, 0, 0, 2023/60000, 0, -32551/100000, 0, 0, 0, 0, -1663/100000, 0, 0, 0, 7819/15000, 0, -8779/30000, 0, 0, 0, 0, -161809/300000, 0, 0, 0, 0, -2869/75000, 0, 0, 0, -9719/150000, 0, 0; 0, 0, -433631/8100000, 0, 231199/1350000, 0, -16447/150000, 0, 0, 0, 0, 0, 0, 0, 0, -1453127/18225000, 0, 5516047/12150000, 0, -168739/300000, 0, 0, 0, 0, 0, 0, 33509/300000, 0, -4199/12000, 0, 0, 0, 0, 529/50000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -335861/24300000, 0, -198713/1350000, 0, 2707/25000, 0, 0, 0, 0, 0, 0, -113941/450000, 0, 390841/300000, 0, 0, 0, 0, -13501/300000, 0, 2562827/18225000, 0, -11176463/24300000, 0, 21259/75000, 0, 0, 0, 0, 0, 0, -784/9375, 0, -2399/75000, 0, 0, 0, 0, 8929/100000, 0, 0, 0, 0, 0, 0, 0, 0, 159229/300000, 0, -83953/75000, 0, 0, 0, 0, -44773/75000, 0, -92257/300000, 0, 1529/1875, 0, 0, 0, 0, 8747/50000, 0, 0, 0, 0, 0, 0, 289/37500, 0, 311/20000, 0, 0, 0; 0, 2742529/109350000, 0, -1253059/14580000, 0, 12332/50625, 0, 22661/300000, 0, 0, 0, 0, 0, 0, 0, 0, -5432999/24300000, 0, -20731/540000, 0, -4763/60000, 0, 0, 0, 0, 0, 0, 16163/33750, 0, -53707/300000, 0, 0, 0, 0, 4483/18750, 0, 0, 0, 0, 0, 0, 0, 0, 624791/4050000, 0, -222119/675000, 0, 41779/150000, 0, 0, 0, 0, 0, 0, -178747/270000, 0, 43099/50000, 0, 0, 0, 0, 117181/300000, 0, 0, 0, 3777643/24300000, 0, -54431/100000, 0, -33023/25000, 0, 0, 0, 0, 0, 0, 4039/4000, 0, 48917/75000, 0, 0, 0, 0, -319277/150000, 0, 0, 0, 0, 0, 0, -9901/37500, 0, 607/18750, 0, 0, 0, 0, 44091/50000, 0, 0, 0, -8779/30000, 0, 113997/50000, 0, 0, 0, 0, -121099/100000, 0, 0, 0, 0, 11731/100000, 0, 0, 0, -83597/150000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 9248867/6561000000, 0, -841267871/9841500000, 0, 289189691/4374000000, 0, 83/15000, 0, 0, 0, 0, 0, 0, 973215383/13122000000, 0, 306850931/3280500000, 0, -212668991/1458000000, 0, 0, 0, 0, -101735341/874800000, 0, 30493/300000, 0, 0, -2071/75000, 0, -81487/2025000, 0, 134087/1350000, 0, -3073/150000, 0, 0, 0, 0, 0, 0, 0, 0, 747377/4050000, 0, -45493/150000, 0, 0, 0, 0, 0, 0, -47231/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2228/30375, 0, 9793/100000, 0, 14821/60000, 0, 0, 0, 0, -661/3000, 0, 15301/60000, 0, 0, 53411/150000, 0, 799/30000, 0, -10849/150000, 0, 0, 0, 0, 0, 0, -10767/50000, 0, 0, 0, 0, 0, 0, 0, 0, 2063/6000, 0, -78653/300000, 0, 0, -19461/100000, 0, 5783/75000, 0, 0, 0, 0, 0, 0, -60263/300000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 165467/2700000, 0, -115837/2700000, 0, 37817/300000, 0, 0, 0, 0, 0, 0, 0, 0, -63419/337500, 0, -22679/450000, 0, 0, 0, 0, 0, 0, 3913/60000, 0, 0, 0, 0, -2655161/54675000, 0, 8330959/36450000, 0, -2633147/8100000, 0, 79361/300000, 0, 0, 0, 0, 0, 0, 584311/2278125, 0, -4427/50000, 0, -15709/25000, 0, 0, 0, 0, -3157043/8100000, 0, -57721/150000, 0, 0, 141673/300000, 0, 0, 0, 0, 0, 0, 0, -502337/675000, 0, 110581/150000, 0, 0, 0, 0, 0, 0, 376003/300000, 0, 0, 0, 0, 4033/100000, 0, -48133/300000, 0, -8267/100000, 0, 0, 0, 0, -1303/150000, 0, -101321/300000, 0, 0, -40913/100000, 0, 0, 0, 0, 0, 217853/300000, 0, 0, 0, 0, 6371/300000, 0, -16451/300000, 0, 0, -11217/25000, 0, 0, 0, 47107/300000; 0, 0, 0, 0, 0, 0, 0, 0, -605299/18225000, 0, 19603/225000, 0, 45151/150000, 0, -60597/100000, 0, 0, 0, 0, 0, 0, -1654883/24300000, 0, -11731/675000, 0, -63017/300000, 0, 0, 0, 0, 33713/100000, 0, 17581/150000, 0, 0, -65687/150000, 0, -762001/4050000, 0, 429547/540000, 0, -85069/300000, 0, 0, 0, 0, 0, 0, 0, 0, 4202087/8100000, 0, -286343/300000, 0, 0, 0, 0, 0, 0, -699917/900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 138859/405000, 0, -651481/300000, 0, 33761/25000, 0, 0, 0, 0, -5581/15000, 0, 35443/18750, 0, 0, 14753/20000, 0, 149879/300000, 0, -549449/300000, 0, 0, 0, 0, 0, 0, -102787/300000, 0, 0, 0, 0, 0, 0, 0, 0, -78653/300000, 0, 948457/300000, 0, 0, -155797/300000, 0, -2303/30000, 0, 0, 0, 0, 0, 0, -46517/100000, 0; 0, 0, 134491/291600000, 0, -228827/19440000, 0, 1529/300000, 0, 0, 0, 0, 0, 0, 0, 0, -17434591/291600000, 0, 684137/4050000, 0, -5065361/32400000, 0, 0, 0, 0, 0, 0, 10784971/97200000, 0, -2746963/32400000, 0, 0, 0, 0, -322/9375, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -436559/12150000, 0, 8422/84375, 0, -461/9375, 0, 0, 0, 0, 0, 0, -157643/900000, 0, 86081/150000, 0, 0, 0, 0, 7847/150000, 0, 628639/12150000, 0, -1927/15000, 0, 34301/150000, 0, 0, 0, 0, 0, 0, 1289/60000, 0, -2743/12000, 0, 0, 0, 0, -23771/150000, 0, 0, 0, 0, 0, 0, 0, 0, 40579/150000, 0, -80609/100000, 0, 0, 0, 0, -364/3125, 0, -2303/15000, 0, 8747/50000, 0, 0, 0, 0, 48863/150000, 0, 0, 0, 0, 0, 0, 6337/75000, 0, 419/150000, 0, 0, 0; 0, -3042863/174960000, 0, -307177/3645000, 0, -6681547/32400000, 0, 31513/150000, 0, 0, 0, 0, 0, 0, 0, 0, 1319951/8100000, 0, 787519/1350000, 0, 31687/150000, 0, 0, 0, 0, 0, 0, -59963/180000, 0, -54791/150000, 0, 0, 0, 0, -42663/100000, 0, 0, 0, 0, 0, 0, 0, 0, -295043/4050000, 0, 61057/253125, 0, -9461/36000, 0, 0, 0, 0, 0, 0, 825409/2700000, 0, -42121/100000, 0, 0, 0, 0, -24853/100000, 0, 0, 0, 1067077/8100000, 0, 97429/100000, 0, 48343/300000, 0, 0, 0, 0, 0, 0, -467933/300000, 0, -584081/300000, 0, 0, 0, 0, 689953/300000, 0, 0, 0, 0, 0, 0, 3247/18750, 0, -2014/9375, 0, 0, 0, 0, -128203/300000, 0, 0, 0, -161809/300000, 0, -121099/100000, 0, 0, 0, 0, 73351/25000, 0, 0, 0, 0, -6307/60000, 0, 0, 0, 4901/25000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 352493/4374000, 0, -8898389/24300000, 0, 5123/10000, 0, -3229/75000, 0, 0, 0, 0, 0, 0, -5854919/36450000, 0, 326491/2700000, 0, 1271/3750, 0, 0, 0, 0, 2933/16200, 0, -22789/300000, 0, 0, -29177/300000, 0, 45203/270000, 0, -115921/180000, 0, 12073/60000, 0, 0, 0, 0, 0, 0, 0, 0, -341819/8100000, 0, 47399/100000, 0, 0, 0, 0, 0, 0, -53321/450000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -4081199/24300000, 0, 37947/25000, 0, -246613/150000, 0, 0, 0, 0, -9433/150000, 0, -164683/150000, 0, 0, -63179/150000, 0, -18583/75000, 0, 160687/150000, 0, 0, 0, 0, 0, 0, -5773/18750, 0, 0, 0, 0, 0, 0, 0, 0, -19461/100000, 0, -155797/300000, 0, 0, 342601/150000, 0, -974/9375, 0, 0, 0, 0, 0, 0, -45293/60000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 12197/2700000, 0, 629/270000, 0, -121/37500, 0, 0, 0, 0, 0, 0, 0, 0, 16073/1350000, 0, -11399/150000, 0, 0, 0, 0, 0, 0, -1243/300000, 0, 0, 0, 0, -44681/18225000, 0, 322639/12150000, 0, 18973/1350000, 0, -1531/75000, 0, 0, 0, 0, 0, 0, 270661/12150000, 0, -1363/25000, 0, -1627/12000, 0, 0, 0, 0, -19147/540000, 0, 17821/300000, 0, 0, 1319/100000, 0, 0, 0, 0, 0, 0, 0, -151793/2700000, 0, 28363/300000, 0, 0, 0, 0, 0, 0, 20111/300000, 0, 0, 0, 0, -143/15000, 0, -6337/60000, 0, 2871/50000, 0, 0, 0, 0, -4931/300000, 0, 9133/50000, 0, 0, -10151/300000, 0, 0, 0, 0, 0, 6371/300000, 0, 0, 0, 0, 3201/50000, 0, 4087/300000, 0, 0, -173/18750, 0, 0, 0, -11/200; 0, 0, 0, 0, 0, 0, 0, 0, -4871/18225000, 0, -17227/2025000, 0, 44527/900000, 0, 2417/100000, 0, 0, 0, 0, 0, 0, 123287/6075000, 0, -41999/900000, 0, -20309/150000, 0, 0, 0, 0, -179/5000, 0, 21731/300000, 0, 0, 2917/75000, 0, -78133/8100000, 0, 29111/540000, 0, -12269/300000, 0, 0, 0, 0, 0, 0, 0, 0, 12781/324000, 0, -33709/300000, 0, 0, 0, 0, 0, 0, 151/112500, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -168959/4050000, 0, 113/4000, 0, 1337/300000, 0, 0, 0, 0, 23981/300000, 0, 2393/18750, 0, 0, -7349/75000, 0, -4147/75000, 0, 61/9375, 0, 0, 0, 0, 0, 0, -241/37500, 0, 0, 0, 0, 0, 0, 0, 0, 5783/75000, 0, -2303/30000, 0, 0, -974/9375, 0, 37607/300000, 0, 0, 0, 0, 0, 0, -71/100000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -50159/675000, 0, 251737/1350000, 0, 7991/150000, 0, 0, 0, 0, 0, 0, 0, 0, 630079/2700000, 0, -89047/150000, 0, 0, 0, 0, 0, 0, -15103/300000, 0, 0, 0, 0, -21901/1749600, 0, -3265019/36450000, 0, 73049/253125, 0, -1051/10000, 0, 0, 0, 0, 0, 0, 1291933/36450000, 0, -37427/300000, 0, 20203/100000, 0, 0, 0, 0, -149959/4050000, 0, 32121/100000, 0, 0, 2223/20000, 0, 0, 0, 0, 0, 0, 0, 91831/1350000, 0, -27491/300000, 0, 0, 0, 0, 0, 0, -14123/150000, 0, 0, 0, 0, 471/6250, 0, -2677/50000, 0, -66363/100000, 0, 0, 0, 0, -109/800, 0, 19531/150000, 0, 0, -28289/300000, 0, 0, 0, 0, 0, -16451/300000, 0, 0, 0, 0, 4087/300000, 0, 114991/150000, 0, 0, 3031/37500, 0, 0, 0, -83393/300000; 0, -1857259/393660000, 0, -139201/656100000, 0, 1287607/72900000, 0, 383/6250, 0, 0, 0, 0, 0, 0, 0, 0, 34099/1350000, 0, -71761/1350000, 0, -8849/50000, 0, 0, 0, 0, 0, 0, 613/16875, 0, -1631/300000, 0, 0, 0, 0, 3091/150000, 0, 0, 0, 0, 0, 0, 0, 0, 819/20000, 0, -197149/900000, 0, 337/2500, 0, 0, 0, 0, 0, 0, -58543/900000, 0, 47173/150000, 0, 0, 0, 0, 5569/100000, 0, 0, 0, 457469/8100000, 0, -29153/300000, 0, -17899/300000, 0, 0, 0, 0, 0, 0, 11759/300000, 0, 15149/75000, 0, 0, 0, 0, -127927/300000, 0, 0, 0, 0, 0, 0, -3073/25000, 0, 89323/300000, 0, 0, 0, 0, -17639/300000, 0, 0, 0, -2869/75000, 0, 11731/100000, 0, 0, 0, 0, -6307/60000, 0, 0, 0, 0, 9923/50000, 0, 0, 0, -14463/100000, 0, 0; 0, 0, -2870501/437400000, 0, -810913/145800000, 0, 14363/450000, 0, 0, 0, 0, 0, 0, 0, 0, -17303593/437400000, 0, 191767/1012500, 0, -7734173/48600000, 0, 0, 0, 0, 0, 0, 15250279/145800000, 0, -2848787/9720000, 0, 0, 0, 0, -1121/37500, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1162481/24300000, 0, 98071/900000, 0, -18433/300000, 0, 0, 0, 0, 0, 0, -290597/2700000, 0, 24089/50000, 0, 0, 0, 0, 2537/37500, 0, 576313/24300000, 0, -24047/337500, 0, 129/1000, 0, 0, 0, 0, 0, 0, -4937/100000, 0, 617/300000, 0, 0, 0, 0, 893/60000, 0, 0, 0, 0, 0, 0, 0, 0, 10673/60000, 0, -3213/5000, 0, 0, 0, 0, -8247/50000, 0, -8089/300000, 0, 289/37500, 0, 0, 0, 0, 6337/75000, 0, 0, 0, 0, 0, 0, 80561/300000, 0, -701/60000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -14394419/131220000, 0, -12719171/218700000, 0, 1330583/24300000, 0, 0, 0, 0, 0, 0, 0, 0, 4201987/8100000, 0, -35371/225000, 0, 0, 0, 0, 0, 0, -32861/112500, 0, 0, 0, 0, 1755889/72900000, 0, -6052279/24300000, 0, 4004/16875, 0, -70837/300000, 0, 0, 0, 0, 0, 0, -3982963/24300000, 0, 24697/100000, 0, 35277/100000, 0, 0, 0, 0, 42539/270000, 0, 156781/150000, 0, 0, -43297/300000, 0, 0, 0, 0, 0, 0, 0, 269681/450000, 0, -19001/100000, 0, 0, 0, 0, 0, 0, -437491/300000, 0, 0, 0, 0, 1213/75000, 0, 33551/100000, 0, 16971/50000, 0, 0, 0, 0, -9683/150000, 0, -322097/300000, 0, 0, -189/800, 0, 0, 0, 0, 0, -11217/25000, 0, 0, 0, 0, -173/18750, 0, 3031/37500, 0, 0, 30941/25000, 0, 0, 0, -4291/10000; 0, 0, -3429631/291600000, 0, 2837263/97200000, 0, -121/12500, 0, 0, 0, 0, 0, 0, 0, 0, 1102781/291600000, 0, 1934167/48600000, 0, -444023/6480000, 0, 0, 0, 0, 0, 0, -2545303/97200000, 0, -84317/32400000, 0, 0, 0, 0, 1453/60000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -55837/12150000, 0, -48299/2700000, 0, 77/2400, 0, 0, 0, 0, 0, 0, 40939/2700000, 0, 5659/150000, 0, 0, 0, 0, -5113/150000, 0, 770671/145800000, 0, 497891/48600000, 0, -811/37500, 0, 0, 0, 0, 0, 0, -959/150000, 0, -8293/150000, 0, 0, 0, 0, 313/9375, 0, 0, 0, 0, 0, 0, 0, 0, 2521/150000, 0, 877/300000, 0, 0, 0, 0, -2401/300000, 0, -3779/150000, 0, 311/20000, 0, 0, 0, 0, 419/150000, 0, 0, 0, 0, 0, 0, -701/60000, 0, 4697/150000, 0, 0, 0; 0, -9519337/437400000, 0, 105343/2332800, 0, -147539/3240000, 0, -12049/1200000, 0, 0, 0, 0, 0, 0, 0, 0, 6852847/48600000, 0, -709861/5400000, 0, 46507/150000, 0, 0, 0, 0, 0, 0, -11161/50000, 0, -25229/100000, 0, 0, 0, 0, 9761/150000, 0, 0, 0, 0, 0, 0, 0, 0, -778451/8100000, 0, 410743/2700000, 0, -15019/300000, 0, 0, 0, 0, 0, 0, 882587/2700000, 0, -3101/10000, 0, 0, 0, 0, -36517/150000, 0, 0, 0, -2180159/48600000, 0, 72301/200000, 0, -23579/150000, 0, 0, 0, 0, 0, 0, -26249/60000, 0, -32549/300000, 0, 0, 0, 0, 306241/300000, 0, 0, 0, 0, 0, 0, 66839/300000, 0, -19439/150000, 0, 0, 0, 0, -19801/50000, 0, 0, 0, -9719/150000, 0, -83597/150000, 0, 0, 0, 0, 4901/25000, 0, 0, 0, 0, -14463/100000, 0, 0, 0, 83393/150000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -2577833/109350000, 0, 3615301/16200000, 0, -27917/84375, 0, 18473/150000, 0, 0, 0, 0, 0, 0, 1697233/291600000, 0, -1344457/5400000, 0, 6707/60000, 0, 0, 0, 0, -406349/16200000, 0, -4063/300000, 0, 0, 202799/1200000, 0, 253921/16200000, 0, -3067/1800000, 0, -457/75000, 0, 0, 0, 0, 0, 0, 0, 0, -4663049/16200000, 0, 495337/1800000, 0, 0, 0, 0, 0, 0, 309313/900000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 88523/8100000, 0, -11021/100000, 0, 191/5000, 0, 0, 0, 0, 28193/60000, 0, -27757/150000, 0, 0, -77749/150000, 0, -94897/1350000, 0, 8173/100000, 0, 0, 0, 0, 0, 0, 23689/50000, 0, 0, 0, 0, 0, 0, 0, 0, -60263/300000, 0, -46517/100000, 0, 0, -45293/60000, 0, -71/100000, 0, 0, 0, 0, 0, 0, 4291/5000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 607441/9720000, 0, -880529/16200000, 0, -4439/225000, 0, 0, 0, 0, 0, 0, 0, 0, -154847/600000, 0, 530753/1800000, 0, 0, 0, 0, 0, 0, 5983/60000, 0, 0, 0, 0, -481109/437400000, 0, 28239583/291600000, 0, -2999051/16200000, 0, 78409/1200000, 0, 0, 0, 0, 0, 0, 8763619/291600000, 0, 9223/600000, 0, -75901/600000, 0, 0, 0, 0, -17269/506250, 0, -1408/3125, 0, 0, -3527/1200000, 0, 0, 0, 0, 0, 0, 0, -546577/2700000, 0, 7729/150000, 0, 0, 0, 0, 0, 0, 6293/12500, 0, 0, 0, 0, -3433/100000, 0, -3247/120000, 0, 17401/100000, 0, 0, 0, 0, 1351/12500, 0, 10807/200000, 0, 0, 40819/300000, 0, 0, 0, 0, 0, 47107/300000, 0, 0, 0, 0, -11/200, 0, -83393/300000, 0, 0, -4291/10000, 0, 0, 0, 92177/300000];


==> data5.txt <==
\\ This is the file data5.txt from the paper "Three-point bounds for energy
\\ minimization" by Henry Cohn and Jeechul Woo.  It contains the data needed
\\ to deal with the potential function t^3(t-1/9)^2(t-1/3).

L = vector(7);
c = 9810891871/3229242187500;
L[1] = [42719798542854569/80691302716171875000, 641869899074878463/8262789398136000000000, -3793948401063388531/1967330809080000000000, 568331303399489771/72864104040000000000, -33253046590444931/3469719240000000000; 641869899074878463/8262789398136000000000, 14325194286185028587/440682101233920000000000, -1877630776555794809/4196972392704000000000, 1281587723740756547/777217109760000000000, -65834052770440709/37010338560000000000; -3793948401063388531/1967330809080000000000, -1877630776555794809/4196972392704000000000, 3044629386363317509/333093047040000000000, -3859603391753705023/111031015680000000000, 96992698583459501/2467355904000000000; 568331303399489771/72864104040000000000, 1281587723740756547/777217109760000000000, -3859603391753705023/111031015680000000000, 4958805525694750297/37010338560000000000, -635108609809068163/4112259840000000000; -33253046590444931/3469719240000000000, -65834052770440709/37010338560000000000, 96992698583459501/2467355904000000000, -635108609809068163/4112259840000000000, 6423337044286273/35147520000000000];
L[2] = [2704617698489200161737/1322046303701760000000000, -232947012164805860297/31477292945280000000000, 29354479902170042759/2331651329280000000000, 42495093409731961/6939438480000000000; -232947012164805860297/31477292945280000000000, 90888585966494463761/2331651329280000000000, -1062595854334054493/14572820808000000000, -906298799086529267/22206203136000000000; 29354479902170042759/2331651329280000000000, -1062595854334054493/14572820808000000000, 5316612651339208579/28785818880000000000, -121785788677033931/2056129920000000000; 42495093409731961/6939438480000000000, -906298799086529267/22206203136000000000, -121785788677033931/2056129920000000000, 147808436826827503/316327680000000000];
L[3] = [4925948213270131/40345651358085937500, -84440764137486421/140523629220000000000, 1697489/600000000, -3722821/1500000000; -84440764137486421/140523629220000000000, 3561099275315000567/291456416160000000000, -10356668019198344377/233165132928000000000, 2202337077925601333/55515507840000000000; 1697489/600000000, -10356668019198344377/233165132928000000000, 1928565540435462209/10794682080000000000, -1298633181087529103/6168389760000000000; -3722821/1500000000, 2202337077925601333/55515507840000000000, -1298633181087529103/6168389760000000000, 35245404522491929/79081920000000000];
L[4] = [1426247193336394829/932660531712000000000, -304371013078081/44977842000000000, 162984907879036699/11514327552000000000; -304371013078081/44977842000000000, 28660583154473527/711737280000000000, -624787670473873951/7196454720000000000; 162984907879036699/11514327552000000000, -624787670473873951/7196454720000000000, 13191841797000179/70295040000000000];
L[5] = [5742915389093/71156351601562500, -1470224019663449/2914564161600000000, 38960880000997937/24288034680000000000; -1470224019663449/2914564161600000000, 2611738118566379/822451968000000000, -523022984802314611/51814473984000000000; 38960880000997937/24288034680000000000, -523022984802314611/51814473984000000000, 30450092791379833/948983040000000000];
L[6] = [80671476308553401/518144739840000000000, -68750240254817791/74020677120000000000; -68750240254817791/74020677120000000000, 10619745034054853/1897966080000000000];
L[7] = [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0; 0, 515433952913/3188646000000000, 0, -36674876869/170061120000000, 0, -858561149/118098000000000, 0, -53938981/291600000000, 0, 0, 0, 0, 0, 0, 0, 0, -558649734097/1417176000000000, 0, 129703329307/354294000000000, 0, -1102795201/324000000000, 0, 0, 0, 0, 0, 0, -415320307103/472392000000000, 0, 2838838849961/472392000000000, 0, 0, 0, 0, 2499067051/9447840000000, 0, 0, 0, 0, 0, 0, 0, 0, 4855265772181/6377292000000000, 0, -1852114028581/1275458400000000, 0, 71748036871/59049000000000, 0, 0, 0, 0, 0, 0, -10907340940699/4251528000000000, 0, 5001046005341/2125764000000000, 0, 0, 0, 0, 1933227816221/1417176000000000, 0, 0, 0, -2076136651897/4251528000000000, 0, -270004603669/236196000000000, 0, 20695909837/8748000000000, 0, 0, 0, 0, 0, 0, 23558846168603/4251528000000000, 0, -21254571853/4374000000000, 0, 0, 0, 0, -4270784966713/708588000000000, 0, 0, 0, 0, 0, 0, -535470867407/283435200000000, 0, 1748224123/1093500000000, 0, 0, 0, 0, 2239208689027/472392000000000, 0, 0, 0, 34778569141/47239200000000, 0, 3644185537/1458000000000, 0, 0, 0, 0, -22113179297/4374000000000, 0, 0, 0, 0, 3211214023/7873200000000, 0, 0, 0, -3206796539/2187000000000, 0, 0; 0, 0, 2883970488697/708588000000000, 0, -1587167980369/118098000000000, 0, 10653978133/972000000000, 0, 0, 0, 0, 0, 0, 0, 0, -6788732493647/4251528000000000, 0, -14585614890913/1417176000000000, 0, 1351489910503/78732000000000, 0, 0, 0, 0, 0, 0, 1860151407409/236196000000000, 0, 253188541127/39366000000000, 0, 0, 0, 0, -4495271149/486000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 11735908233149/6377292000000000, 0, 72023422417/9841500000000, 0, -224053909/15187500000, 0, 0, 0, 0, 0, 0, -2231330676589/265720500000000, 0, -16977031979/6561000000000, 0, 0, 0, 0, 1603347666257/236196000000000, 0, -2750948338619/1417176000000000, 0, -50363459377/17496000000000, 0, 2421336499/243000000000, 0, 0, 0, 0, 0, 0, 2843624790713/354294000000000, 0, 195089099/60750000000, 0, 0, 0, 0, -213875551279/13122000000000, 0, 0, 0, 0, 0, 0, 0, 0, -128261563007/19683000000000, 0, -205590733/48600000000, 0, 0, 0, 0, 1724769467/121500000000, 0, 2084687256563/236196000000000, 0, -870726301/243000000000, 0, 0, 0, 0, -806892071/291600000000, 0, 0, 0, 0, 0, 0, 1656938653/437400000000, 0, -10225100431/729000000000, 0, 0, 0; 0, -36674876869/170061120000000, 0, 1206586367/109350000000, 0, -414397669913/17496000000000, 0, -946421897/97200000000, 0, 0, 0, 0, 0, 0, 0, 0, -17633167883/52488000000000, 0, -1320772075769/59049000000000, 0, 18745987187/486000000000, 0, 0, 0, 0, 0, 0, 15789165419/6561000000000, 0, 495695175347/19683000000000, 0, 0, 0, 0, -2132355856343/157464000000000, 0, 0, 0, 0, 0, 0, 0, 0, -49935708791/265720500000000, 0, 663050859809/53144100000000, 0, -182879663671/19683000000000, 0, 0, 0, 0, 0, 0, -20540831179/70858800000000, 0, -3309946909607/177147000000000, 0, 0, 0, 0, -939930145859/118098000000000, 0, 0, 0, -2009565355711/708588000000000, 0, -176105296063/9841500000000, 0, 6108797161/145800000000, 0, 0, 0, 0, 0, 0, 4904590791373/354294000000000, 0, -4486964843/1458000000000, 0, 0, 0, 0, -327183757829/59049000000000, 0, 0, 0, 0, 0, 0, 84066485797/118098000000000, 0, -1140708929/72900000000, 0, 0, 0, 0, 821765880473/39366000000000, 0, 0, 0, 126694210243/19683000000000, 0, 588603947/60750000000, 0, 0, 0, 0, -20919678061/1458000000000, 0, 0, 0, 0, -40975554497/3280500000000, 0, 0, 0, -12781209661/2916000000000, 0, 0; 0, 0, -1587167980369/118098000000000, 0, 205442682437/2916000000000, 0, -30948562133/324000000000, 0, 0, 0, 0, 0, 0, 0, 0, 10947482112671/1417176000000000, 0, 6526272473407/472392000000000, 0, -40390623619/820125000000, 0, 0, 0, 0, 0, 0, -3710040299969/78732000000000, 0, 71512913971/4374000000000, 0, 0, 0, 0, 147768511/2160000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2548791843797/531441000000000, 0, 249000648073/26244000000000, 0, 331283617/5400000000, 0, 0, 0, 0, 0, 0, 2089330069447/141717600000000, 0, -445342129873/8748000000000, 0, 0, 0, 0, -752730606097/15746400000000, 0, 2434716380747/472392000000000, 0, 79130246321/52488000000000, 0, -239088083/6750000000, 0, 0, 0, 0, 0, 0, -944045234381/118098000000000, 0, -20597/5000000, 0, 0, 0, 0, 16102707979/486000000000, 0, 0, 0, 0, 0, 0, 0, 0, 365490487/205031250000, 0, -4289572639/81000000000, 0, 0, 0, 0, 3110947531/40500000000, 0, -537511434883/15746400000000, 0, 840745837/27000000000, 0, 0, 0, 0, -5148174323/486000000000, 0, 0, 0, 0, 0, 0, -6234884941/364500000000, 0, 14797131439/243000000000, 0, 0, 0; 0, -858561149/118098000000000, 0, -414397669913/17496000000000, 0, 34970853773/486000000000, 0, -27139493/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 281206539029/31492800000000, 0, 246402180883/13122000000000, 0, -582374519/7200000000, 0, 0, 0, 0, 0, 0, -226436468057/10497600000000, 0, 90231506609/17496000000000, 0, 0, 0, 0, 6763912177/349920000000, 0, 0, 0, 0, 0, 0, 0, 0, -42464392123/47239200000000, 0, -3069640298417/236196000000000, 0, 119078521/34171875000, 0, 0, 0, 0, 0, 0, 1297503304589/157464000000000, 0, 1604855635733/78732000000000, 0, 0, 0, 0, -36851110963/52488000000000, 0, 0, 0, 1824035492927/157464000000000, 0, 104926057787/8748000000000, 0, -28834506383/324000000000, 0, 0, 0, 0, 0, 0, -6771619359421/157464000000000, 0, 1561978201/32400000000, 0, 0, 0, 0, 869434043723/26244000000000, 0, 0, 0, 0, 0, 0, 329761813877/52488000000000, 0, 1412893373/81000000000, 0, 0, 0, 0, -711789212957/17496000000000, 0, 0, 0, -225564220291/8748000000000, 0, 1709057717/54000000000, 0, 0, 0, 0, 5127768301/162000000000, 0, 0, 0, 0, 8613164579/1458000000000, 0, 0, 0, 407032961/40500000000, 0, 0; 0, 0, 10653978133/972000000000, 0, -30948562133/324000000000, 0, 510789571/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -150193297/15187500000, 0, 1362349681/108000000000, 0, 663616921/21600000000, 0, 0, 0, 0, 0, 0, 374050151/5400000000, 0, -90299267/1500000000, 0, 0, 0, 0, -164278681/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -115875024971/47239200000000, 0, -15285861443/324000000000, 0, -190643321/3000000000, 0, 0, 0, 0, 0, 0, 1251114922423/78732000000000, 0, 3706180513/36000000000, 0, 0, 0, 0, 89787768001/1093500000000, 0, -141817087/48600000000, 0, 2803097/300000000, 0, 3412419/125000000, 0, 0, 0, 0, 0, 0, -1028699/62500000, 0, 69769/31250000, 0, 0, 0, 0, -9304349/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 33792933/1000000000, 0, 1160447029/9000000000, 0, 0, 0, 0, -2290325099/9000000000, 0, 102931751/3000000000, 0, -147881171/3000000000, 0, 0, 0, 0, 7895723/250000000, 0, 0, 0, 0, 0, 0, 100524737/4500000000, 0, -24396113/375000000, 0, 0, 0; 0, -53938981/291600000000, 0, -946421897/97200000000, 0, -27139493/1500000000, 0, 416658689/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -309447746551/17496000000000, 0, 1993942313/27000000000, 0, -89582581/1200000000, 0, 0, 0, 0, 0, 0, 64327801753/1458000000000, 0, -941063353/6000000000, 0, 0, 0, 0, 232164757/5184000000, 0, 0, 0, 0, 0, 0, 0, 0, -116450029/16200000000, 0, -100816229/3375000000, 0, 123792223/3000000000, 0, 0, 0, 0, 0, 0, 753947/67500000, 0, 20276381/500000000, 0, 0, 0, 0, 150992593/3000000000, 0, 0, 0, -5181054757/324000000000, 0, 43514219/600000000, 0, -37000001/500000000, 0, 0, 0, 0, 0, 0, 6770581/250000000, 0, -11282917/1200000000, 0, 0, 0, 0, -187673903/3000000000, 0, 0, 0, 0, 0, 0, 1817773/1000000000, 0, 105920917/3000000000, 0, 0, 0, 0, -299715787/3000000000, 0, 0, 0, 75741107/1500000000, 0, -71303911/500000000, 0, 0, 0, 0, -213139903/6000000000, 0, 0, 0, 0, 2353337/31250000, 0, 0, 0, -406827/800000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 515433952913/3188646000000000, 0, -51750677279/177147000000000, 0, -138187927351/157464000000000, 0, -9048853/182250000000, 0, 0, 0, 0, 0, 0, -14145796789/59049000000000, 0, 21161035777/1417176000000000, 0, 229569179117/52488000000000, 0, 0, 0, 0, 50761121207/472392000000000, 0, -155228299/243000000000, 0, 0, -728208971/729000000000, 0, 69714461/78732000000, 0, -604550377/243000000000, 0, 424465543/729000000000, 0, 0, 0, 0, 0, 0, 0, 0, -8322502943/4920750000000, 0, 594039533/273375000000, 0, 0, 0, 0, 0, 0, 327102449/218700000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1186957614737/4251528000000000, 0, 7779425982053/1417176000000000, 0, -140813249/30375000000, 0, 0, 0, 0, -2964636439/59049000000000, 0, -5086937551/729000000000, 0, 0, -7312630597/8748000000000, 0, -16711348013/6561000000000, 0, 4381235411/729000000000, 0, 0, 0, 0, 0, 0, 175133761/72900000000, 0, 0, 0, 0, 0, 0, 0, 0, -35180544193/26244000000000, 0, -482645297/91125000000, 0, 0, 4272873289/874800000000, 0, 2476021/4556250000, 0, 0, 0, 0, 0, 0, 2415492401/2187000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 183202067/45562500000, 0, -40334458303/3280500000000, 0, 250102291/68343750000, 0, 0, 0, 0, 0, 0, 0, 0, -474687795493/52488000000000, 0, 441576310069/17496000000000, 0, 0, 0, 0, 0, 0, -7218253/6750000000, 0, 0, 0, 0, 962162483041/1275458400000000, 0, -3854399052947/2125764000000000, 0, -4257717547/1476225000000, 0, -302212813/324000000000, 0, 0, 0, 0, 0, 0, -218174335439/1062882000000000, 0, 12455188401071/708588000000000, 0, -1367280838679/78732000000000, 0, 0, 0, 0, -2180890813519/708588000000000, 0, -235821463/18000000000, 0, 0, -356931953831/78732000000000, 0, 0, 0, 0, 0, 0, 0, -1124471120993/157464000000000, 0, 610253534609/52488000000000, 0, 0, 0, 0, 0, 0, 331177867/40500000000, 0, 0, 0, 0, -688333175087/708588000000000, 0, 335864153/81000000000, 0, 145101229/9000000000, 0, 0, 0, 0, -705021347/162000000000, 0, -692625973/27000000000, 0, 0, 113105742427/6561000000000, 0, 0, 0, 0, 0, 32797481/6750000000, 0, 0, 0, 0, -5258539/3240000000, 0, -361622857/54000000000, 0, 0, 97000736773/13122000000000, 0, 0, 0, -440186339/162000000000; 0, 0, 0, 0, 0, 0, 0, 0, -51750677279/177147000000000, 0, 341316515927/44286750000000, 0, -1137132970517/78732000000000, 0, -734052661/243000000000, 0, 0, 0, 0, 0, 0, -102382852027/354294000000000, 0, -677333652911/39366000000000, 0, 806145289777/26244000000000, 0, 0, 0, 0, 389534656373/78732000000000, 0, -481282147/243000000000, 0, 0, -4360011791/972000000000, 0, -269478041/262440000000, 0, 2041442321/243000000000, 0, -102052759/10125000000, 0, 0, 0, 0, 0, 0, 0, 0, 25042008877/6561000000000, 0, -308065363/29160000000, 0, 0, 0, 0, 0, 0, -3268740649/729000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -22860927277/7085880000000, 0, -1317839166761/118098000000000, 0, 693910777/30375000000, 0, 0, 0, 0, 4522454923/546750000000, 0, 4548809321/243000000000, 0, 0, -80663657/15187500000, 0, -1872046321/2187000000000, 0, -1381007533/243000000000, 0, 0, 0, 0, 0, 0, 147959333/243000000000, 0, 0, 0, 0, 0, 0, 0, 0, 165411385229/19683000000000, 0, -991938713/243000000000, 0, 0, -1410695693/81000000000, 0, 296097/125000000, 0, 0, 0, 0, 0, 0, 302763389/162000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -40334458303/3280500000000, 0, 25598793223/546750000000, 0, -4726162661/182250000000, 0, 0, 0, 0, 0, 0, 0, 0, 83298121873/3499200000000, 0, -490858809029/5832000000000, 0, 0, 0, 0, 0, 0, 59948327/6750000000, 0, 0, 0, 0, -1036308087121/425152800000000, 0, 8476292224199/708588000000000, 0, 52205147839/19683000000000, 0, -1290343279/108000000000, 0, 0, 0, 0, 0, 0, -475925295607/354294000000000, 0, -12644764524479/236196000000000, 0, 1480753184963/26244000000000, 0, 0, 0, 0, 3693869392243/236196000000000, 0, 1464531893/54000000000, 0, 0, 95559607601/26244000000000, 0, 0, 0, 0, 0, 0, 0, 1065540880601/52488000000000, 0, -136120794037/3499200000000, 0, 0, 0, 0, 0, 0, -439385629/27000000000, 0, 0, 0, 0, 477342078899/236196000000000, 0, -337816673/9000000000, 0, -177511369/13500000000, 0, 0, 0, 0, 973691699/54000000000, 0, 2504160763/27000000000, 0, 0, -4766852729/109350000000, 0, 0, 0, 0, 0, -154652813/9000000000, 0, 0, 0, 0, 2188637/250000000, 0, 1616419007/54000000000, 0, 0, -89932376681/2187000000000, 0, 0, 0, 243209737/18000000000; 0, 0, 0, 0, 0, 0, 0, 0, -138187927351/157464000000000, 0, -1137132970517/78732000000000, 0, 584864729063/8748000000000, 0, -232960529/5400000000, 0, 0, 0, 0, 0, 0, 762143128363/157464000000000, 0, 252269297683/17496000000000, 0, -326553584293/2916000000000, 0, 0, 0, 0, -311456998303/17496000000000, 0, 731067383/13500000000, 0, 0, 1116393869/54000000000, 0, -1653910159/243000000000, 0, 2652173603/243000000000, 0, 193016341/13500000000, 0, 0, 0, 0, 0, 0, 0, 0, 1803937741/182250000000, 0, -53032/6328125, 0, 0, 0, 0, 0, 0, -648865813/81000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1192970075021/157464000000000, 0, -1769722376179/52488000000000, 0, -11307483/1000000000, 0, 0, 0, 0, -3873787423/972000000000, 0, 240559639/5400000000, 0, 0, 403444001/54000000000, 0, 386771059/15187500000, 0, -43399589/843750000, 0, 0, 0, 0, 0, 0, -503384039/27000000000, 0, 0, 0, 0, 0, 0, 0, 0, -42974959537/4374000000000, 0, 1841809579/27000000000, 0, 0, -769186957/27000000000, 0, -72543131/6750000000, 0, 0, 0, 0, 0, 0, 19245569/2700000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 250102291/68343750000, 0, -4726162661/182250000000, 0, 58360403/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -885610261/364500000000, 0, 4083481703/243000000000, 0, 0, 0, 0, 0, 0, -2136467/600000000, 0, 0, 0, 0, 49441954253/59049000000000, 0, -217995752549/19683000000000, 0, 16277383837/1093500000000, 0, 6290711/1000000000, 0, 0, 0, 0, 0, 0, 29622491021/19683000000000, 0, 20834121/1000000000, 0, -13567469/375000000, 0, 0, 0, 0, -64016844517/6561000000000, 0, 1318721/1500000000, 0, 0, 4669431217/291600000000, 0, 0, 0, 0, 0, 0, 0, -343452733/27000000000, 0, 17705761/750000000, 0, 0, 0, 0, 0, 0, 2917007/300000000, 0, 0, 0, 0, -2679241/1500000000, 0, 108971683/3000000000, 0, -34271063/1000000000, 0, 0, 0, 0, -212751/500000000, 0, -124168399/3000000000, 0, 0, -1259357809/121500000000, 0, 0, 0, 0, 0, 43473391/3000000000, 0, 0, 0, 0, -24867103/3000000000, 0, -2923329/125000000, 0, 0, 6774179053/486000000000, 0, 0, 0, 5906957/375000000; 0, 0, 0, 0, 0, 0, 0, 0, -9048853/182250000000, 0, -734052661/243000000000, 0, -232960529/5400000000, 0, 89582581/600000000, 0, 0, 0, 0, 0, 0, -8195494621/972000000000, 0, 77522521/1350000000, 0, -1180231/9375000, 0, 0, 0, 0, 68974/5859375, 0, -9573799/500000000, 0, 0, 263784937/12000000000, 0, -4200313/3240000000, 0, -135510773/27000000000, 0, 9595793/600000000, 0, 0, 0, 0, 0, 0, 0, 0, -445217341/40500000000, 0, 92790739/3000000000, 0, 0, 0, 0, 0, 0, 38812223/2250000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -239182141/243000000000, 0, -19672823/1500000000, 0, 131309563/3000000000, 0, 0, 0, 0, 37990919/1500000000, 0, -27961277/1500000000, 0, 0, -168769/2400000, 0, 6581/1000000000, 0, -14960701/750000000, 0, 0, 0, 0, 0, 0, -3701143/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 685117/23437500, 0, -21038623/1500000000, 0, 0, 214859/1500000000, 0, 22994369/750000000, 0, 0, 0, 0, 0, 0, -97069537/1500000000, 0; 0, 0, -6788732493647/4251528000000000, 0, 10947482112671/1417176000000000, 0, -150193297/15187500000, 0, 0, 0, 0, 0, 0, 0, 0, 4376768456587/1062882000000000, 0, -20087151556769/1417176000000000, 0, 5675562886903/472392000000000, 0, 0, 0, 0, 0, 0, -14977605754631/1417176000000000, 0, 9762899087609/472392000000000, 0, 0, 0, 0, 2707905557/486000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 379877503/1968300000000, 0, -265238551271/78732000000000, 0, 219291551/24300000000, 0, 0, 0, 0, 0, 0, 1126051971181/78732000000000, 0, -986710131313/26244000000000, 0, 0, 0, 0, -7642019459/972000000000, 0, -3054497479729/1417176000000000, 0, 475764874913/31492800000000, 0, -140422208669/6561000000000, 0, 0, 0, 0, 0, 0, -874083455759/354294000000000, 0, 30483667/30375000000, 0, 0, 0, 0, 6139168603/1458000000000, 0, 0, 0, 0, 0, 0, 0, 0, -203794878919/19683000000000, 0, 2813330731/81000000000, 0, 0, 0, 0, 342966569/81000000000, 0, 201455911999/236196000000000, 0, -550611313/40500000000, 0, 0, 0, 0, 2189871061/1458000000000, 0, 0, 0, 0, 0, 0, -3626726591/546750000000, 0, 11083116253/1458000000000, 0, 0, 0; 0, -558649734097/1417176000000000, 0, -17633167883/52488000000000, 0, 281206539029/31492800000000, 0, -309447746551/17496000000000, 0, 0, 0, 0, 0, 0, 0, 0, 182628244783/19683000000000, 0, -6495925219/364500000000, 0, -109488673/60750000000, 0, 0, 0, 0, 0, 0, -13340240771/729000000000, 0, 532071443/13500000000, 0, 0, 0, 0, -994867919/121500000000, 0, 0, 0, 0, 0, 0, 0, 0, -826790509/1093500000000, 0, 21996908909/3280500000000, 0, -6892589131/729000000000, 0, 0, 0, 0, 0, 0, 5190803363/729000000000, 0, -323352559/24300000000, 0, 0, 0, 0, -3149653567/243000000000, 0, 0, 0, 12160382159/9841500000000, 0, -74016439/54675000000, 0, 54196643/81000000000, 0, 0, 0, 0, 0, 0, -538730893/24300000000, 0, 5290943291/243000000000, 0, 0, 0, 0, 1106711381/30375000000, 0, 0, 0, 0, 0, 0, 455180659/121500000000, 0, -888833153/243000000000, 0, 0, 0, 0, -27634697/121500000000, 0, 0, 0, -494560703/121500000000, 0, 89486491/121500000000, 0, 0, 0, 0, 844310369/81000000000, 0, 0, 0, 0, -1531691669/121500000000, 0, 0, 0, 2019911447/243000000000, 0, 0; 0, 0, -14585614890913/1417176000000000, 0, 6526272473407/472392000000000, 0, 1362349681/108000000000, 0, 0, 0, 0, 0, 0, 0, 0, -20087151556769/1417176000000000, 0, 1283441813/9000000000, 0, -25739627836411/157464000000000, 0, 0, 0, 0, 0, 0, 8067651472277/472392000000000, 0, -25400475213857/157464000000000, 0, 0, 0, 0, 480284423/40500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1046589299/820125000000, 0, -1951672027/45562500000, 0, 1852241/506250000, 0, 0, 0, 0, 0, 0, -911771203/16200000000, 0, 4841009909/16200000000, 0, 0, 0, 0, 195248237/40500000000, 0, 860084624789/39366000000000, 0, -992376172547/13122000000000, 0, 100363549693/1093500000000, 0, 0, 0, 0, 0, 0, -3068296807/81000000000, 0, -2066577553/81000000000, 0, 0, 0, 0, 7072462703/87480000000, 0, 0, 0, 0, 0, 0, 0, 0, 3502598777/40500000000, 0, -2028044389/13500000000, 0, 0, 0, 0, -200580733/1800000000, 0, -51728247101/1458000000000, 0, 882848891/10125000000, 0, 0, 0, 0, 48578723/4500000000, 0, 0, 0, 0, 0, 0, 1651362853/81000000000, 0, -1811520821/486000000000, 0, 0, 0; 0, 129703329307/354294000000000, 0, -1320772075769/59049000000000, 0, 246402180883/13122000000000, 0, 1993942313/27000000000, 0, 0, 0, 0, 0, 0, 0, 0, -6495925219/364500000000, 0, 37321380679/243000000000, 0, -2064592547/13500000000, 0, 0, 0, 0, 0, 0, 17702989/972000000, 0, -6063671843/27000000000, 0, 0, 0, 0, 565304441/6750000000, 0, 0, 0, 0, 0, 0, 0, 0, -1730389621/729000000000, 0, -29886479899/729000000000, 0, 1843898957/40500000000, 0, 0, 0, 0, 0, 0, -199168123/48600000000, 0, 206298299/3000000000, 0, 0, 0, 0, 420793997/9000000000, 0, 0, 0, 374230411/243000000000, 0, 4359287731/81000000000, 0, -611248333/27000000000, 0, 0, 0, 0, 0, 0, -434877763/13500000000, 0, -9004817/168750000, 0, 0, 0, 0, 215027111/13500000000, 0, 0, 0, 0, 0, 0, 181183/375000000, 0, 175713329/4500000000, 0, 0, 0, 0, -494661959/6750000000, 0, 0, 0, 252912733/27000000000, 0, -897750841/6750000000, 0, 0, 0, 0, 602127703/13500000000, 0, 0, 0, 0, 1585873729/27000000000, 0, 0, 0, 3028739/225000000, 0, 0; 0, 0, 1351489910503/78732000000000, 0, -40390623619/820125000000, 0, 663616921/21600000000, 0, 0, 0, 0, 0, 0, 0, 0, 5675562886903/472392000000000, 0, -25739627836411/157464000000000, 0, 384715437917/1749600000000, 0, 0, 0, 0, 0, 0, 65225709803/13122000000000, 0, 270653384357/1749600000000, 0, 0, 0, 0, -804608053/18000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2653073957/1093500000000, 0, 382561380047/8748000000000, 0, -319052401/9000000000, 0, 0, 0, 0, 0, 0, 497623773071/8748000000000, 0, -36085201127/116640000000, 0, 0, 0, 0, 295461443/12000000000, 0, -4212743849519/157464000000000, 0, 332578260631/3499200000000, 0, -30029149/300000000, 0, 0, 0, 0, 0, 0, 1533745482437/39366000000000, 0, 221174039/9000000000, 0, 0, 0, 0, -3142784951/32400000000, 0, 0, 0, 0, 0, 0, 0, 0, -10342458187/109350000000, 0, 597239893/3000000000, 0, 0, 0, 0, 22366381/281250000, 0, 1414901464487/26244000000000, 0, -367789949/3000000000, 0, 0, 0, 0, 271892243/162000000000, 0, 0, 0, 0, 0, 0, -483572411/30375000000, 0, -1689776167/81000000000, 0, 0, 0; 0, -1102795201/324000000000, 0, 18745987187/486000000000, 0, -582374519/7200000000, 0, -89582581/1200000000, 0, 0, 0, 0, 0, 0, 0, 0, -109488673/60750000000, 0, -2064592547/13500000000, 0, 1696411193/3000000000, 0, 0, 0, 0, 0, 0, 2761309799/27000000000, 0, -332666191/1500000000, 0, 0, 0, 0, -170139539/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -780365581/81000000000, 0, 5384244949/81000000000, 0, -602059363/9000000000, 0, 0, 0, 0, 0, 0, 119154949/2700000000, 0, -154763723/1500000000, 0, 0, 0, 0, -109425697/1500000000, 0, 0, 0, 6816638879/243000000000, 0, 308717/7812500, 0, -45667979/300000000, 0, 0, 0, 0, 0, 0, -55151657/375000000, 0, 26508977/500000000, 0, 0, 0, 0, 148463587/1000000000, 0, 0, 0, 0, 0, 0, 21690043/750000000, 0, -55456627/750000000, 0, 0, 0, 0, 1153229/1000000000, 0, 0, 0, -300669839/3000000000, 0, 23344939/187500000, 0, 0, 0, 0, 697541837/3000000000, 0, 0, 0, 0, -5685941/93750000, 0, 0, 0, 1821989/93750000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -14145796789/59049000000000, 0, -102382852027/354294000000000, 0, 762143128363/157464000000000, 0, -8195494621/972000000000, 0, 0, 0, 0, 0, 0, 1793841775477/354294000000000, 0, -522373553401/52488000000000, 0, 88853160773/52488000000000, 0, 0, 0, 0, -1545596842807/157464000000000, 0, 11039725283/486000000000, 0, 0, -747762683/97200000000, 0, -30323549/36450000000, 0, 662917583/182250000000, 0, -127676407/15187500000, 0, 0, 0, 0, 0, 0, 0, 0, 6819040031/820125000000, 0, -2704678177/243000000000, 0, 0, 0, 0, 0, 0, -580859041/72900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1259691696041/1417176000000000, 0, -2821748566757/472392000000000, 0, 551379149/121500000000, 0, 0, 0, 0, -801487185161/78732000000000, 0, 2300715467/243000000000, 0, 0, 15426448357/729000000000, 0, 419100271/182250000000, 0, 840574391/243000000000, 0, 0, 0, 0, 0, 0, -20083643/1800000000, 0, 0, 0, 0, 0, 0, 0, 0, 3230445119/13122000000000, 0, 197863597/16200000000, 0, 0, 7361276773/1458000000000, 0, -261282071/48600000000, 0, 0, 0, 0, 0, 0, -18572203781/2916000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -474687795493/52488000000000, 0, 83298121873/3499200000000, 0, -885610261/364500000000, 0, 0, 0, 0, 0, 0, 0, 0, 228823507333/8748000000000, 0, -168076984573/2916000000000, 0, 0, 0, 0, 0, 0, -113717813/13500000000, 0, 0, 0, 0, -2420578970459/1417176000000000, 0, 1132114594543/472392000000000, 0, 10920320489/1093500000000, 0, 76936669/108000000000, 0, 0, 0, 0, 0, 0, 426572802899/157464000000000, 0, -4196333021633/94478400000000, 0, 946662248579/26244000000000, 0, 0, 0, 0, 345084873521/78732000000000, 0, 2347437977/54000000000, 0, 0, 2607242221/324000000000, 0, 0, 0, 0, 0, 0, 0, 820776422393/52488000000000, 0, -385104065129/17496000000000, 0, 0, 0, 0, 0, 0, -189685163/9000000000, 0, 0, 0, 0, 22624765067/9447840000000, 0, -765821/216000000, 0, -21098677/500000000, 0, 0, 0, 0, 335967131/54000000000, 0, 766691677/13500000000, 0, 0, -127697353/3000000000, 0, 0, 0, 0, 0, -309835187/27000000000, 0, 0, 0, 0, 8331121/4500000000, 0, 84167479/6000000000, 0, 0, -55627291/6750000000, 0, 0, 0, 301056877/54000000000; 0, 0, 0, 0, 0, 0, 0, 0, 21161035777/1417176000000000, 0, -677333652911/39366000000000, 0, 252269297683/17496000000000, 0, 77522521/1350000000, 0, 0, 0, 0, 0, 0, -522373553401/52488000000000, 0, 484663993187/3936600000000, 0, -2962566999289/17496000000000, 0, 0, 0, 0, -4193774963/1312200000000, 0, -671785133/6750000000, 0, 0, 2831173811/54000000000, 0, -1110536579/729000000000, 0, -2125490933/121500000000, 0, 221042707/4500000000, 0, 0, 0, 0, 0, 0, 0, 0, -15431382749/729000000000, 0, 1302883291/27000000000, 0, 0, 0, 0, 0, 0, 1990510427/81000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 135073466821/14762250000000, 0, -202829800949/7873200000000, 0, 46149941/1800000000, 0, 0, 0, 0, 3621194777/729000000000, 0, -6015431/120000000, 0, 0, 365547001/27000000000, 0, 707762141/40500000000, 0, -247681879/6750000000, 0, 0, 0, 0, 0, 0, 190546967/27000000000, 0, 0, 0, 0, 0, 0, 0, 0, -22136307103/3280500000000, 0, 106752841/2700000000, 0, 0, -142186583/3000000000, 0, 36119807/27000000000, 0, 0, 0, 0, 0, 0, 171440137/54000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 441576310069/17496000000000, 0, -490858809029/5832000000000, 0, 4083481703/243000000000, 0, 0, 0, 0, 0, 0, 0, 0, -168076984573/2916000000000, 0, 195637676221/972000000000, 0, 0, 0, 0, 0, 0, -35654387/1800000000, 0, 0, 0, 0, 2331586649123/472392000000000, 0, -2525834738383/157464000000000, 0, -624803357/22781250000, 0, 34984063/1440000000, 0, 0, 0, 0, 0, 0, -127089923/52488000000000, 0, 17543214264469/157464000000000, 0, -157423356307/1749600000000, 0, 0, 0, 0, -936902629733/26244000000000, 0, -1322086501/18000000000, 0, 0, 9167033/7200000000, 0, 0, 0, 0, 0, 0, 0, -91951651717/3499200000000, 0, 297943170137/5832000000000, 0, 0, 0, 0, 0, 0, 182912063/9000000000, 0, 0, 0, 0, -60623741831/78732000000000, 0, 51161029/1125000000, 0, 703347557/9000000000, 0, 0, 0, 0, -769492679/18000000000, 0, -552638381/3000000000, 0, 0, 527119631/4500000000, 0, 0, 0, 0, 0, 200407739/9000000000, 0, 0, 0, 0, -72995807/9000000000, 0, -143872717/3600000000, 0, 0, 267668051/3000000000, 0, 0, 0, -1336787579/18000000000; 0, 0, 0, 0, 0, 0, 0, 0, 229569179117/52488000000000, 0, 806145289777/26244000000000, 0, -326553584293/2916000000000, 0, -1180231/9375000, 0, 0, 0, 0, 0, 0, 88853160773/52488000000000, 0, -2962566999289/17496000000000, 0, 239866689421/324000000000, 0, 0, 0, 0, 279422879693/5832000000000, 0, -316322749/1500000000, 0, 0, -339388309/3000000000, 0, 489703307/16200000000, 0, -307261109/5400000000, 0, -180603859/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -150386797/8100000000, 0, -3244673/1500000000, 0, 0, 0, 0, 0, 0, 18166627/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -633387315581/52488000000000, 0, 4768330064827/17496000000000, 0, -886938119/3000000000, 0, 0, 0, 0, -40277424233/324000000000, 0, -425004119/3000000000, 0, 0, 871202107/6000000000, 0, -127130429/1500000000, 0, 382725941/1500000000, 0, 0, 0, 0, 0, 0, 57189091/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -81432968327/1458000000000, 0, -767367433/3000000000, 0, 0, 400846913/1500000000, 0, -126135779/3000000000, 0, 0, 0, 0, 0, 0, 218212003/3000000000, 0; 0, 0, 1860151407409/236196000000000, 0, -3710040299969/78732000000000, 0, 374050151/5400000000, 0, 0, 0, 0, 0, 0, 0, 0, -14977605754631/1417176000000000, 0, 8067651472277/472392000000000, 0, 65225709803/13122000000000, 0, 0, 0, 0, 0, 0, 4339719384463/78732000000000, 0, -291191583191/6561000000000, 0, 0, 0, 0, -485080079/6000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 244191221/131220000000, 0, -288524414617/26244000000000, 0, -141411373/3375000000, 0, 0, 0, 0, 0, 0, -155572800289/26244000000000, 0, 75144843797/1749600000000, 0, 0, 0, 0, 807010369/21600000000, 0, 1010632565401/472392000000000, 0, -1003985595749/52488000000000, 0, 581082929/13500000000, 0, 0, 0, 0, 0, 0, 198081596837/118098000000000, 0, -3332239/5400000000, 0, 0, 0, 0, -6890457757/486000000000, 0, 0, 0, 0, 0, 0, 0, 0, 36813341497/6561000000000, 0, 32711281/750000000, 0, 0, 0, 0, -77264579/1000000000, 0, 214099546247/78732000000000, 0, 24909181/6750000000, 0, 0, 0, 0, 3829766393/486000000000, 0, 0, 0, 0, 0, 0, 7946204399/729000000000, 0, -1888446233/121500000000, 0, 0, 0; 0, -415320307103/472392000000000, 0, 15789165419/6561000000000, 0, -226436468057/10497600000000, 0, 64327801753/1458000000000, 0, 0, 0, 0, 0, 0, 0, 0, -13340240771/729000000000, 0, 17702989/972000000, 0, 2761309799/27000000000, 0, 0, 0, 0, 0, 0, 20219826439/243000000000, 0, -422386351/2250000000, 0, 0, 0, 0, -53064751/1687500000, 0, 0, 0, 0, 0, 0, 0, 0, -4918159303/729000000000, 0, 176655919/364500000000, 0, 11824717/3240000000, 0, 0, 0, 0, 0, 0, 531306917/30375000000, 0, 314957/843750000, 0, 0, 0, 0, 95384401/9000000000, 0, 0, 0, 2295646591/364500000000, 0, 7208863741/243000000000, 0, -31060439/500000000, 0, 0, 0, 0, 0, 0, -294353503/9000000000, 0, 635374901/27000000000, 0, 0, 0, 0, -294475937/27000000000, 0, 0, 0, 0, 0, 0, 304463597/27000000000, 0, -27393977/9000000000, 0, 0, 0, 0, -341979073/5400000000, 0, 0, 0, -74059457/5400000000, 0, -124289659/5400000000, 0, 0, 0, 0, 185938867/2700000000, 0, 0, 0, 0, 2290373/84375000, 0, 0, 0, 7358341/2250000000, 0, 0; 0, 0, 253188541127/39366000000000, 0, 71512913971/4374000000000, 0, -90299267/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 9762899087609/472392000000000, 0, -25400475213857/157464000000000, 0, 270653384357/1749600000000, 0, 0, 0, 0, 0, 0, -291191583191/6561000000000, 0, 628431470203/2916000000000, 0, 0, 0, 0, 254400097/18000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 10490224457/2187000000000, 0, 372451289353/8748000000000, 0, 14335673/600000000, 0, 0, 0, 0, 0, 0, 551956892173/8748000000000, 0, -1016993401189/2916000000000, 0, 0, 0, 0, -1349005237/36000000000, 0, -3633783066181/157464000000000, 0, 1408050653273/17496000000000, 0, -13719419/125000000, 0, 0, 0, 0, 0, 0, 1877796236653/39366000000000, 0, 691009/30000000, 0, 0, 0, 0, -14172997307/162000000000, 0, 0, 0, 0, 0, 0, 0, 0, -236195201623/2187000000000, 0, 80451449/500000000, 0, 0, 0, 0, 135873193/750000000, 0, 754280612029/26244000000000, 0, -19644131/250000000, 0, 0, 0, 0, -3688264739/162000000000, 0, 0, 0, 0, 0, 0, -4223159959/121500000000, 0, 876078479/40500000000, 0, 0, 0; 0, 2838838849961/472392000000000, 0, 495695175347/19683000000000, 0, 90231506609/17496000000000, 0, -941063353/6000000000, 0, 0, 0, 0, 0, 0, 0, 0, 532071443/13500000000, 0, -6063671843/27000000000, 0, -332666191/1500000000, 0, 0, 0, 0, 0, 0, -422386351/2250000000, 0, 1429051703/1500000000, 0, 0, 0, 0, -96254521/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 742675841/20250000000, 0, 1141502293/81000000000, 0, -269909299/9000000000, 0, 0, 0, 0, 0, 0, -1446775519/13500000000, 0, -26153241/1000000000, 0, 0, 0, 0, -35593699/1500000000, 0, 0, 0, -1518251323/40500000000, 0, -684257191/3000000000, 0, 1031637227/3000000000, 0, 0, 0, 0, 0, 0, 1046786263/3000000000, 0, -7243817/75000000, 0, 0, 0, 0, -72662617/250000000, 0, 0, 0, 0, 0, 0, -36182567/500000000, 0, -6127981/1000000000, 0, 0, 0, 0, 2095847/6000000, 0, 0, 0, 56367113/750000000, 0, 288876863/1000000000, 0, 0, 0, 0, -431658897/1000000000, 0, 0, 0, 0, -175583669/1500000000, 0, 0, 0, -16823537/200000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 50761121207/472392000000000, 0, 389534656373/78732000000000, 0, -311456998303/17496000000000, 0, 68974/5859375, 0, 0, 0, 0, 0, 0, -1545596842807/157464000000000, 0, -4193774963/1312200000000, 0, 279422879693/5832000000000, 0, 0, 0, 0, 73131047/1898437500, 0, -38195041/750000000, 0, 0, -8167553/400000000, 0, 1154963/6075000000, 0, 2462519/2531250000, 0, -903179/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -224529737/48600000000, 0, 7013891/1000000000, 0, 0, 0, 0, 0, 0, 2527801/1080000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 224187307807/78732000000000, 0, 19693807/3000000000, 0, -12832781/1000000000, 0, 0, 0, 0, -2573988097/349920000000, 0, 46395527/3000000000, 0, 0, -7836226411/324000000000, 0, 525997/1500000000, 0, -5392847/750000000, 0, 0, 0, 0, 0, 0, 163776163/27000000000, 0, 0, 0, 0, 0, 0, 0, 0, -61515725947/8748000000000, 0, -14372141/1000000000, 0, 0, 4786397813/162000000000, 0, 1809931/1000000000, 0, 0, 0, 0, 0, 0, 400004809/162000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -7218253/6750000000, 0, 59948327/6750000000, 0, -2136467/600000000, 0, 0, 0, 0, 0, 0, 0, 0, -113717813/13500000000, 0, -35654387/1800000000, 0, 0, 0, 0, 0, 0, 47430049/1500000000, 0, 0, 0, 0, -137479859/1093500000000, 0, 130611227/364500000000, 0, 47121593/81000000000, 0, 34546021/3000000000, 0, 0, 0, 0, 0, 0, -1367710399/364500000000, 0, 10230511/3000000000, 0, 1242687/250000000, 0, 0, 0, 0, 117818567/9000000000, 0, -63885809/3000000000, 0, 0, -103945633/9000000000, 0, 0, 0, 0, 0, 0, 0, -2272821/500000000, 0, 10201303/3000000000, 0, 0, 0, 0, 0, 0, 25221037/3000000000, 0, 0, 0, 0, -2922121/1500000000, 0, 1237007/300000000, 0, -13764517/600000000, 0, 0, 0, 0, 2396031/250000000, 0, 11792357/1500000000, 0, 0, -5173973/1500000000, 0, 0, 0, 0, 0, 2744219/500000000, 0, 0, 0, 0, -2432977/3000000000, 0, -24789131/3000000000, 0, 0, -32406079/1500000000, 0, 0, 0, 77125649/3000000000; 0, 0, 0, 0, 0, 0, 0, 0, -155228299/243000000000, 0, -481282147/243000000000, 0, 731067383/13500000000, 0, -9573799/500000000, 0, 0, 0, 0, 0, 0, 11039725283/486000000000, 0, -671785133/6750000000, 0, -316322749/1500000000, 0, 0, 0, 0, -38195041/750000000, 0, 9814873/23437500, 0, 0, -415278431/6000000000, 0, -220676243/81000000000, 0, 635372231/27000000000, 0, -25366633/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 29966201/900000000, 0, -167849357/3000000000, 0, 0, 0, 0, 0, 0, -3073153/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1047062731/243000000000, 0, -40431853/500000000, 0, 8798171/75000000, 0, 0, 0, 0, 13557263/200000000, 0, 30691541/1000000000, 0, 0, -76093067/750000000, 0, -35076611/3000000000, 0, 3297491/300000000, 0, 0, 0, 0, 0, 0, -101081123/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 2317587/250000000, 0, 66520073/750000000, 0, 0, -1269943/250000000, 0, 5071341/250000000, 0, 0, 0, 0, 0, 0, -153153677/3000000000, 0; 0, 0, -4495271149/486000000000, 0, 147768511/2160000000, 0, -164278681/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 2707905557/486000000000, 0, 480284423/40500000000, 0, -804608053/18000000000, 0, 0, 0, 0, 0, 0, -485080079/6000000000, 0, 254400097/18000000000, 0, 0, 0, 0, 262372447/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -7826743/750000000, 0, 787721629/13500000000, 0, 86002721/1500000000, 0, 0, 0, 0, 0, 0, -139842667/3000000000, 0, 132730069/3000000000, 0, 0, 0, 0, -8546373/200000000, 0, 532555019/243000000000, 0, -45543857/3000000000, 0, -6358447/500000000, 0, 0, 0, 0, 0, 0, 494223/40000000, 0, 8921797/3000000000, 0, 0, 0, 0, -4533067/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 116962447/3000000000, 0, -284736899/1000000000, 0, 0, 0, 0, 81788851/500000000, 0, -3390841/1000000000, 0, 29251711/750000000, 0, 0, 0, 0, -11677657/500000000, 0, 0, 0, 0, 0, 0, 11399491/1000000000, 0, -8287283/3000000000, 0, 0, 0; 0, 2499067051/9447840000000, 0, -2132355856343/157464000000000, 0, 6763912177/349920000000, 0, 232164757/5184000000, 0, 0, 0, 0, 0, 0, 0, 0, -994867919/121500000000, 0, 565304441/6750000000, 0, -170139539/1500000000, 0, 0, 0, 0, 0, 0, -53064751/1687500000, 0, -96254521/1000000000, 0, 0, 0, 0, 415278431/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -75159031/40500000000, 0, -31857893/1350000000, 0, 20125001/600000000, 0, 0, 0, 0, 0, 0, -70728707/13500000000, 0, 1115247/25000000, 0, 0, 0, 0, 83542963/3000000000, 0, 0, 0, -1275963403/243000000000, 0, 33705831/1000000000, 0, -867431/20000000, 0, 0, 0, 0, 0, 0, 60468997/3000000000, 0, -58849457/1500000000, 0, 0, 0, 0, -18764069/750000000, 0, 0, 0, 0, 0, 0, -4842061/3000000000, 0, 9002929/600000000, 0, 0, 0, 0, -32480927/1000000000, 0, 0, 0, 4461617/187500000, 0, -2949349/50000000, 0, 0, 0, 0, -86617927/3000000000, 0, 0, 0, 0, 41894831/1000000000, 0, 0, 0, -16389757/1500000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -728208971/729000000000, 0, -4360011791/972000000000, 0, 1116393869/54000000000, 0, 263784937/12000000000, 0, 0, 0, 0, 0, 0, -747762683/97200000000, 0, 2831173811/54000000000, 0, -339388309/3000000000, 0, 0, 0, 0, -8167553/400000000, 0, -415278431/6000000000, 0, 0, 416658689/3000000000, 0, -3026807/337500000, 0, 63149711/4500000000, 0, 143362753/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -63455479/3240000000, 0, 34652797/1500000000, 0, 0, 0, 0, 0, 0, 237903529/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -12427685261/972000000000, 0, -13840701/1000000000, 0, 5275621/600000000, 0, 0, 0, 0, 103279031/1500000000, 0, 26011759/750000000, 0, 0, -167948391/2000000000, 0, 2094353/93750000, 0, -307454177/3000000000, 0, 0, 0, 0, 0, 0, 805259/30000000, 0, 0, 0, 0, 0, 0, 0, 0, 139528921/3000000000, 0, -29201627/1000000000, 0, 0, -863128549/6000000000, 0, 39439337/1500000000, 0, 0, 0, 0, 0, 0, 184698437/12000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 962162483041/1275458400000000, 0, -1036308087121/425152800000000, 0, 49441954253/59049000000000, 0, 0, 0, 0, 0, 0, 0, 0, -2420578970459/1417176000000000, 0, 2331586649123/472392000000000, 0, 0, 0, 0, 0, 0, -137479859/1093500000000, 0, 0, 0, 0, 515433952913/3188646000000000, 0, -154727360881/265720500000000, 0, -30360871463/118098000000000, 0, 1893838463/8748000000000, 0, 0, 0, 0, 0, 0, -75081177791/708588000000000, 0, 3876327435679/1062882000000000, 0, -166277371591/47239200000000, 0, 0, 0, 0, -63252607363/141717600000000, 0, -11653083013/4374000000000, 0, 0, -7700323103/8748000000000, 0, 0, 0, 0, 0, 0, 0, -587149616849/472392000000000, 0, 341017884521/157464000000000, 0, 0, 0, 0, 0, 0, 2758525823/2187000000000, 0, 0, 0, 0, -76814583571/425152800000000, 0, 1591091741/1093500000000, 0, 4381489379/2187000000000, 0, 0, 0, 0, -4258938251/4374000000000, 0, -417161261/81000000000, 0, 0, 6949704649/2187000000000, 0, 0, 0, 0, 0, 989955689/1093500000000, 0, 0, 0, 0, -863339383/2187000000000, 0, -52930751/34992000000, 0, 0, 240169981/121500000000, 0, 0, 0, -1344150763/2187000000000; 0, 0, 0, 0, 0, 0, 0, 0, 69714461/78732000000, 0, -269478041/262440000000, 0, -1653910159/243000000000, 0, -4200313/3240000000, 0, 0, 0, 0, 0, 0, -30323549/36450000000, 0, -1110536579/729000000000, 0, 489703307/16200000000, 0, 0, 0, 0, 1154963/6075000000, 0, -220676243/81000000000, 0, 0, -3026807/337500000, 0, 2995215311/546750000000, 0, -5451270013/364500000000, 0, 8655931/5062500000, 0, 0, 0, 0, 0, 0, 0, 0, -329932397/34171875000, 0, 340901461/27000000000, 0, 0, 0, 0, 0, 0, 98317513/12150000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -9725916853/13122000000000, 0, 2494975769/81000000000, 0, -518597107/20250000000, 0, 0, 0, 0, -263862919/81000000000, 0, -1706154013/40500000000, 0, 0, -22024193/40500000000, 0, -19402931/1265625000, 0, 3082265851/81000000000, 0, 0, 0, 0, 0, 0, 1104998189/81000000000, 0, 0, 0, 0, 0, 0, 0, 0, -10989547/1125000000, 0, -2294952511/81000000000, 0, 0, 2652898841/81000000000, 0, 145161599/81000000000, 0, 0, 0, 0, 0, 0, 178801001/32400000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -3854399052947/2125764000000000, 0, 8476292224199/708588000000000, 0, -217995752549/19683000000000, 0, 0, 0, 0, 0, 0, 0, 0, 1132114594543/472392000000000, 0, -2525834738383/157464000000000, 0, 0, 0, 0, 0, 0, 130611227/364500000000, 0, 0, 0, 0, -154727360881/265720500000000, 0, 1195131599459/118098000000000, 0, -1156106266781/78732000000000, 0, -6055339501/583200000000, 0, 0, 0, 0, 0, 0, -443374756933/141717600000000, 0, -1190692230001/141717600000000, 0, 1161867315119/78732000000000, 0, 0, 0, 0, 274100138531/23619600000000, 0, -13132009559/1458000000000, 0, 0, -16534713163/2916000000000, 0, 0, 0, 0, 0, 0, 0, 405879903761/157464000000000, 0, -514635154001/52488000000000, 0, 0, 0, 0, 0, 0, 2658895057/729000000000, 0, 0, 0, 0, -183830857141/708588000000000, 0, -23296035661/729000000000, 0, 7248950579/145800000000, 0, 0, 0, 0, 419062451/58320000000, 0, 541769573/20250000000, 0, 0, -17011157/1458000000, 0, 0, 0, 0, 0, -3445216411/729000000000, 0, 0, 0, 0, 2488261313/364500000000, 0, 1922879903/291600000000, 0, 0, -279216949/20250000000, 0, 0, 0, 1428189529/2916000000000; 0, 0, 0, 0, 0, 0, 0, 0, -604550377/243000000000, 0, 2041442321/243000000000, 0, 2652173603/243000000000, 0, -135510773/27000000000, 0, 0, 0, 0, 0, 0, 662917583/182250000000, 0, -2125490933/121500000000, 0, -307261109/5400000000, 0, 0, 0, 0, 2462519/2531250000, 0, 635372231/27000000000, 0, 0, 63149711/4500000000, 0, -5451270013/364500000000, 0, 12137888237/243000000000, 0, -331790837/13500000000, 0, 0, 0, 0, 0, 0, 0, 0, 22790141453/729000000000, 0, -139619197/3000000000, 0, 0, 0, 0, 0, 0, -2322585317/81000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -127532887/1458000000000, 0, -1194732907/13500000000, 0, 2291762977/27000000000, 0, 0, 0, 0, 14011883/1350000000, 0, 3490945667/27000000000, 0, 0, -104590853/27000000000, 0, 197052679/5400000000, 0, -2678809513/27000000000, 0, 0, 0, 0, 0, 0, -1017600131/27000000000, 0, 0, 0, 0, 0, 0, 0, 0, 30547113/1000000000, 0, 1886182831/27000000000, 0, 0, -432697693/5400000000, 0, -5036347/5400000000, 0, 0, 0, 0, 0, 0, -196847/9600000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -4257717547/1476225000000, 0, 52205147839/19683000000000, 0, 16277383837/1093500000000, 0, 0, 0, 0, 0, 0, 0, 0, 10920320489/1093500000000, 0, -624803357/22781250000, 0, 0, 0, 0, 0, 0, 47121593/81000000000, 0, 0, 0, 0, -30360871463/118098000000000, 0, -1156106266781/78732000000000, 0, 16751542261/273375000000, 0, -13391568571/324000000000, 0, 0, 0, 0, 0, 0, 693377104639/78732000000000, 0, -70001570399/4374000000000, 0, -1800319339/81000000000, 0, 0, 0, 0, -131492960543/4374000000000, 0, 8123669861/162000000000, 0, 0, 9548039419/324000000000, 0, 0, 0, 0, 0, 0, 0, 279469967/729000000000, 0, 6383329/9000000000, 0, 0, 0, 0, 0, 0, -17996587/8100000000, 0, 0, 0, 0, 8746559/27000000000, 0, 1707730417/81000000000, 0, -1030889117/10125000000, 0, 0, 0, 0, 853814383/162000000000, 0, 71428379/5400000000, 0, 0, 21981053/4050000000, 0, 0, 0, 0, 0, 275243/253125000, 0, 0, 0, 0, -395566961/40500000000, 0, 6189848201/162000000000, 0, 0, -402277331/13500000000, 0, 0, 0, 3781601257/162000000000; 0, 0, 0, 0, 0, 0, 0, 0, 424465543/729000000000, 0, -102052759/10125000000, 0, 193016341/13500000000, 0, 9595793/600000000, 0, 0, 0, 0, 0, 0, -127676407/15187500000, 0, 221042707/4500000000, 0, -180603859/3000000000, 0, 0, 0, 0, -903179/3000000000, 0, -25366633/600000000, 0, 0, 143362753/3000000000, 0, 8655931/5062500000, 0, -331790837/13500000000, 0, 61008683/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -1091717947/40500000000, 0, 38857709/1000000000, 0, 0, 0, 0, 0, 0, 283839833/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -16964633/4500000000, 0, 77009071/3000000000, 0, -56329313/1500000000, 0, 0, 0, 0, 27763639/750000000, 0, -27156839/500000000, 0, 0, -56002853/1500000000, 0, 1383519/1000000000, 0, -4480069/300000000, 0, 0, 0, 0, 0, 0, 47246551/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -18179/12000000, 0, -15416773/750000000, 0, 0, -63450623/1000000000, 0, 3043987/375000000, 0, 0, 0, 0, 0, 0, 2063003/50000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -302212813/324000000000, 0, -1290343279/108000000000, 0, 6290711/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 76936669/108000000000, 0, 34984063/1440000000, 0, 0, 0, 0, 0, 0, 34546021/3000000000, 0, 0, 0, 0, 1893838463/8748000000000, 0, -6055339501/583200000000, 0, -13391568571/324000000000, 0, 37000001/250000000, 0, 0, 0, 0, 0, 0, -1595198129/2916000000000, 0, -4001459/500000000, 0, 133442213/3000000000, 0, 0, 0, 0, 6763463801/324000000000, 0, 3718909/3000000000, 0, 0, -96247003/3000000000, 0, 0, 0, 0, 0, 0, 0, 67209193/6750000000, 0, 4147459/600000000, 0, 0, 0, 0, 0, 0, -57050609/1500000000, 0, 0, 0, 0, 807203/250000000, 0, 16661477/187500000, 0, -10944683/93750000, 0, 0, 0, 0, -8641781/375000000, 0, -26015749/750000000, 0, 0, -60039209/3000000000, 0, 0, 0, 0, 0, 11254997/3000000000, 0, 0, 0, 0, -3932567/600000000, 0, -66705179/1000000000, 0, 0, 115831511/1500000000, 0, 0, 0, -347210671/12000000000; 0, 4855265772181/6377292000000000, 0, -49935708791/265720500000000, 0, -42464392123/47239200000000, 0, -116450029/16200000000, 0, 0, 0, 0, 0, 0, 0, 0, -826790509/1093500000000, 0, -1730389621/729000000000, 0, -780365581/81000000000, 0, 0, 0, 0, 0, 0, -4918159303/729000000000, 0, 742675841/20250000000, 0, 0, 0, 0, -75159031/40500000000, 0, 0, 0, 0, 0, 0, 0, 0, 9919459679/2187000000000, 0, -359222011/54675000000, 0, 518341073/121500000000, 0, 0, 0, 0, 0, 0, -10244786147/729000000000, 0, 99265379/9000000000, 0, 0, 0, 0, 15543619/4500000000, 0, 0, 0, -1226206039/2187000000000, 0, -148739081/16200000000, 0, 37491889/2700000000, 0, 0, 0, 0, 0, 0, 120740759/5062500000, 0, -351991007/13500000000, 0, 0, 0, 0, -228729191/9000000000, 0, 0, 0, 0, 0, 0, -817402463/81000000000, 0, 39197797/5400000000, 0, 0, 0, 0, 207837847/6750000000, 0, 0, 0, -1032673/562500000, 0, 915772117/40500000000, 0, 0, 0, 0, -758068663/40500000000, 0, 0, 0, 0, -213189761/81000000000, 0, 0, 0, -199240511/27000000000, 0, 0; 0, 0, 11735908233149/6377292000000000, 0, -2548791843797/531441000000000, 0, -115875024971/47239200000000, 0, 0, 0, 0, 0, 0, 0, 0, 379877503/1968300000000, 0, -1046589299/820125000000, 0, 2653073957/1093500000000, 0, 0, 0, 0, 0, 0, 244191221/131220000000, 0, 10490224457/2187000000000, 0, 0, 0, 0, -7826743/750000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 231289796987/19683000000000, 0, -45759897403/2187000000000, 0, -155145373/9720000000, 0, 0, 0, 0, 0, 0, -17098795369/729000000000, 0, 4300353049/81000000000, 0, 0, 0, 0, -56536973/6075000000, 0, 3812317457/9841500000000, 0, -10054252877/2187000000000, 0, 2699126539/243000000000, 0, 0, 0, 0, 0, 0, 5334989/48600000000, 0, -137767483/20250000000, 0, 0, 0, 0, -573541/972000000, 0, 0, 0, 0, 0, 0, 0, 0, -431497891/24300000000, 0, 164278867/6075000000, 0, 0, 0, 0, 1565110927/60750000000, 0, 168891287/27000000000, 0, 440056801/121500000000, 0, 0, 0, 0, 98065349/24300000000, 0, 0, 0, 0, 0, 0, -629444549/243000000000, 0, -2783689379/121500000000, 0, 0, 0; 0, -1852114028581/1275458400000000, 0, 663050859809/53144100000000, 0, -3069640298417/236196000000000, 0, -100816229/3375000000, 0, 0, 0, 0, 0, 0, 0, 0, 21996908909/3280500000000, 0, -29886479899/729000000000, 0, 5384244949/81000000000, 0, 0, 0, 0, 0, 0, 176655919/364500000000, 0, 1141502293/81000000000, 0, 0, 0, 0, -31857893/1350000000, 0, 0, 0, 0, 0, 0, 0, 0, -359222011/54675000000, 0, 2096771371/60750000000, 0, -34605979/1125000000, 0, 0, 0, 0, 0, 0, 16535650387/729000000000, 0, -177555223/3375000000, 0, 0, 0, 0, -459784343/16200000000, 0, 0, 0, 18132306913/6561000000000, 0, -1724311489/81000000000, 0, 186475489/8100000000, 0, 0, 0, 0, 0, 0, -995122699/27000000000, 0, 264537757/4500000000, 0, 0, 0, 0, 4610422709/81000000000, 0, 0, 0, 0, 0, 0, 304857431/16200000000, 0, -823804159/20250000000, 0, 0, 0, 0, -45130643/5400000000, 0, 0, 0, -27445999/5400000000, 0, 41611477/2250000000, 0, 0, 0, 0, 2139958451/81000000000, 0, 0, 0, 0, -386539459/13500000000, 0, 0, 0, 17215547/2025000000, 0, 0; 0, 0, 72023422417/9841500000000, 0, 249000648073/26244000000000, 0, -15285861443/324000000000, 0, 0, 0, 0, 0, 0, 0, 0, -265238551271/78732000000000, 0, -1951672027/45562500000, 0, 382561380047/8748000000000, 0, 0, 0, 0, 0, 0, -288524414617/26244000000000, 0, 372451289353/8748000000000, 0, 0, 0, 0, 787721629/13500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -45759897403/2187000000000, 0, 1231475563/9000000000, 0, -252484903/13500000000, 0, 0, 0, 0, 0, 0, -19628611/3037500000, 0, -189036753/1000000000, 0, 0, 0, 0, 9070253/500000000, 0, -7147286953/1093500000000, 0, -1020415561/60750000000, 0, 17711317/1800000000, 0, 0, 0, 0, 0, 0, 1239672257/27000000000, 0, 442080641/13500000000, 0, 0, 0, 0, -36862367/540000000, 0, 0, 0, 0, 0, 0, 0, 0, -3255443/3375000000, 0, -5741095003/27000000000, 0, 0, 0, 0, 2521813/15000000, 0, 4026371/1350000000, 0, 140452943/9000000000, 0, 0, 0, 0, -1142667379/27000000000, 0, 0, 0, 0, 0, 0, 31682321/1350000000, 0, 373587193/13500000000, 0, 0, 0; 0, 71748036871/59049000000000, 0, -182879663671/19683000000000, 0, 119078521/34171875000, 0, 123792223/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -6892589131/729000000000, 0, 1843898957/40500000000, 0, -602059363/9000000000, 0, 0, 0, 0, 0, 0, 11824717/3240000000, 0, -269909299/9000000000, 0, 0, 0, 0, 20125001/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 518341073/121500000000, 0, -34605979/1125000000, 0, 99510329/3000000000, 0, 0, 0, 0, 0, 0, -195159641/10125000000, 0, 138533513/3000000000, 0, 0, 0, 0, 37498499/1125000000, 0, 0, 0, -716231807/91125000000, 0, 11866979/450000000, 0, -2544629/180000000, 0, 0, 0, 0, 0, 0, 145946101/3000000000, 0, -31487113/500000000, 0, 0, 0, 0, -117944647/1800000000, 0, 0, 0, 0, 0, 0, -151053079/9000000000, 0, 78858157/2250000000, 0, 0, 0, 0, 140507/375000000, 0, 0, 0, 5410523/300000000, 0, -2778497/62500000, 0, 0, 0, 0, -387954173/9000000000, 0, 0, 0, 0, 108221357/3000000000, 0, 0, 0, -43111901/9000000000, 0, 0; 0, 0, -224053909/15187500000, 0, 331283617/5400000000, 0, -190643321/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 219291551/24300000000, 0, 1852241/506250000, 0, -319052401/9000000000, 0, 0, 0, 0, 0, 0, -141411373/3375000000, 0, 14335673/600000000, 0, 0, 0, 0, 86002721/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -155145373/9720000000, 0, -252484903/13500000000, 0, 146756871/1000000000, 0, 0, 0, 0, 0, 0, 951532531/13500000000, 0, -1623643/12500000, 0, 0, 0, 0, -13854043/300000000, 0, 469283029/243000000000, 0, 81081877/3000000000, 0, -97874393/1500000000, 0, 0, 0, 0, 0, 0, -6727577/1000000000, 0, -2053679/375000000, 0, 0, 0, 0, 71926721/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 10794491/750000000, 0, 7371909/500000000, 0, 0, 0, 0, 6650611/1500000000, 0, -115720777/3000000000, 0, 4730767/3000000000, 0, 0, 0, 0, -17269331/1500000000, 0, 0, 0, 0, 0, 0, -42676957/1500000000, 0, 13980709/150000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -218174335439/1062882000000000, 0, -475925295607/354294000000000, 0, 29622491021/19683000000000, 0, 0, 0, 0, 0, 0, 0, 0, 426572802899/157464000000000, 0, -127089923/52488000000000, 0, 0, 0, 0, 0, 0, -1367710399/364500000000, 0, 0, 0, 0, -75081177791/708588000000000, 0, -443374756933/141717600000000, 0, 693377104639/78732000000000, 0, -1595198129/2916000000000, 0, 0, 0, 0, 0, 0, 377719747081/88573500000000, 0, -185040099959/17714700000000, 0, 46723788631/15746400000000, 0, 0, 0, 0, -1352932386647/118098000000000, 0, 32925442399/1458000000000, 0, 0, 15312318017/2916000000000, 0, 0, 0, 0, 0, 0, 0, 175112174489/157464000000000, 0, 11185701419/10497600000000, 0, 0, 0, 0, 0, 0, -595116223/145800000000, 0, 0, 0, 0, 78120808687/141717600000000, 0, 3770138683/364500000000, 0, -4005100627/145800000000, 0, 0, 0, 0, -3840274171/1458000000000, 0, -20472589/40500000000, 0, 0, 2176926949/364500000000, 0, 0, 0, 0, 0, -699951721/729000000000, 0, 0, 0, 0, -2093286803/729000000000, 0, 8468586961/1458000000000, 0, 0, -6732233/27000000000, 0, 0, 0, -1663777391/2916000000000; 0, 0, 0, 0, 0, 0, 0, 0, -8322502943/4920750000000, 0, 25042008877/6561000000000, 0, 1803937741/182250000000, 0, -445217341/40500000000, 0, 0, 0, 0, 0, 0, 6819040031/820125000000, 0, -15431382749/729000000000, 0, -150386797/8100000000, 0, 0, 0, 0, -224529737/48600000000, 0, 29966201/900000000, 0, 0, -63455479/3240000000, 0, -329932397/34171875000, 0, 22790141453/729000000000, 0, -1091717947/40500000000, 0, 0, 0, 0, 0, 0, 0, 0, 4334460061/121500000000, 0, -415188029/9000000000, 0, 0, 0, 0, 0, 0, -932968229/27000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 73403684261/13122000000000, 0, -5363788001/81000000000, 0, 382504603/6750000000, 0, 0, 0, 0, -2043660137/81000000000, 0, 3967848311/40500000000, 0, 0, 285855067/6750000000, 0, 1107955511/40500000000, 0, -749535677/16200000000, 0, 0, 0, 0, 0, 0, -83317909/1687500000, 0, 0, 0, 0, 0, 0, 0, 0, 210474551/20250000000, 0, 676501789/9000000000, 0, 0, -1295543989/81000000000, 0, -212462467/13500000000, 0, 0, 0, 0, 0, 0, -4521713069/162000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 12455188401071/708588000000000, 0, -12644764524479/236196000000000, 0, 20834121/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -4196333021633/94478400000000, 0, 17543214264469/157464000000000, 0, 0, 0, 0, 0, 0, 10230511/3000000000, 0, 0, 0, 0, 3876327435679/1062882000000000, 0, -1190692230001/141717600000000, 0, -70001570399/4374000000000, 0, -4001459/500000000, 0, 0, 0, 0, 0, 0, -185040099959/17714700000000, 0, 16918826780603/118098000000000, 0, -3731297473067/26244000000000, 0, 0, 0, 0, -20946131753/78732000000000, 0, -424359211/3000000000, 0, 0, -6081681/500000000, 0, 0, 0, 0, 0, 0, 0, -1928116053449/52488000000000, 0, 182159666053/3499200000000, 0, 0, 0, 0, 0, 0, 28759009/600000000, 0, 0, 0, 0, -1170272173667/236196000000000, 0, -672171/200000000, 0, 34892567/250000000, 0, 0, 0, 0, -16008997/1000000000, 0, -2541799/18750000, 0, 0, 97179513/1000000000, 0, 0, 0, 0, 0, 91926451/3000000000, 0, 0, 0, 0, -8811323/3000000000, 0, -73958237/1500000000, 0, 0, 9554299/1500000000, 0, 0, 0, 38303653/6000000000; 0, 0, 0, 0, 0, 0, 0, 0, 594039533/273375000000, 0, -308065363/29160000000, 0, -53032/6328125, 0, 92790739/3000000000, 0, 0, 0, 0, 0, 0, -2704678177/243000000000, 0, 1302883291/27000000000, 0, -3244673/1500000000, 0, 0, 0, 0, 7013891/1000000000, 0, -167849357/3000000000, 0, 0, 34652797/1500000000, 0, 340901461/27000000000, 0, -139619197/3000000000, 0, 38857709/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -415188029/9000000000, 0, 109628011/1500000000, 0, 0, 0, 0, 0, 0, 42508439/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 802409551/1458000000000, 0, 4759579/60000000, 0, -120402791/1500000000, 0, 0, 0, 0, 1400819/250000000, 0, -186452171/1500000000, 0, 0, -15794907/500000000, 0, -16564619/600000000, 0, 3433921/60000000, 0, 0, 0, 0, 0, 0, 9588973/187500000, 0, 0, 0, 0, 0, 0, 0, 0, -25626659/1500000000, 0, -112484609/1500000000, 0, 0, 27012661/500000000, 0, 6359373/500000000, 0, 0, 0, 0, 0, 0, 15890377/3600000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1367280838679/78732000000000, 0, 1480753184963/26244000000000, 0, -13567469/375000000, 0, 0, 0, 0, 0, 0, 0, 0, 946662248579/26244000000000, 0, -157423356307/1749600000000, 0, 0, 0, 0, 0, 0, 1242687/250000000, 0, 0, 0, 0, -166277371591/47239200000000, 0, 1161867315119/78732000000000, 0, -1800319339/81000000000, 0, 133442213/3000000000, 0, 0, 0, 0, 0, 0, 46723788631/15746400000000, 0, -3731297473067/26244000000000, 0, 162899449/750000000, 0, 0, 0, 0, 1539750191/81000000000, 0, 22411143/250000000, 0, 0, 8091527/1000000000, 0, 0, 0, 0, 0, 0, 0, 1234910059/27000000000, 0, -16472991/250000000, 0, 0, 0, 0, 0, 0, -44779949/750000000, 0, 0, 0, 0, 262559/37500000, 0, 47748851/3000000000, 0, -216004741/1500000000, 0, 0, 0, 0, 28386767/3000000000, 0, 333526679/3000000000, 0, 0, -68726849/750000000, 0, 0, 0, 0, 0, -20904599/600000000, 0, 0, 0, 0, 17137469/3000000000, 0, 114097417/3000000000, 0, 0, 5954977/250000000, 0, 0, 0, -28132399/750000000; 0, -10907340940699/4251528000000000, 0, -20540831179/70858800000000, 0, 1297503304589/157464000000000, 0, 753947/67500000, 0, 0, 0, 0, 0, 0, 0, 0, 5190803363/729000000000, 0, -199168123/48600000000, 0, 119154949/2700000000, 0, 0, 0, 0, 0, 0, 531306917/30375000000, 0, -1446775519/13500000000, 0, 0, 0, 0, -70728707/13500000000, 0, 0, 0, 0, 0, 0, 0, 0, -10244786147/729000000000, 0, 16535650387/729000000000, 0, -195159641/10125000000, 0, 0, 0, 0, 0, 0, 12537650567/243000000000, 0, -10160643/250000000, 0, 0, 0, 0, -127090657/4500000000, 0, 0, 0, 764624621/145800000000, 0, 209025139/6750000000, 0, -41750339/750000000, 0, 0, 0, 0, 0, 0, -2554042013/27000000000, 0, 83450587/900000000, 0, 0, 0, 0, 230020601/2250000000, 0, 0, 0, 0, 0, 0, 40674313/1350000000, 0, -188823269/9000000000, 0, 0, 0, 0, -172371191/1800000000, 0, 0, 0, -19095223/3000000000, 0, -47850781/843750000, 0, 0, 0, 0, 2156617307/27000000000, 0, 0, 0, 0, 143364887/27000000000, 0, 0, 0, 12313543/450000000, 0, 0; 0, 0, -2231330676589/265720500000000, 0, 2089330069447/141717600000000, 0, 1251114922423/78732000000000, 0, 0, 0, 0, 0, 0, 0, 0, 1126051971181/78732000000000, 0, -911771203/16200000000, 0, 497623773071/8748000000000, 0, 0, 0, 0, 0, 0, -155572800289/26244000000000, 0, 551956892173/8748000000000, 0, 0, 0, 0, -139842667/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -17098795369/729000000000, 0, -19628611/3037500000, 0, 951532531/13500000000, 0, 0, 0, 0, 0, 0, 41254103021/243000000000, 0, -4529673239/13500000000, 0, 0, 0, 0, -75116551/3375000000, 0, -2373840247/243000000000, 0, 20455989101/243000000000, 0, -3033976331/27000000000, 0, 0, 0, 0, 0, 0, -30911161/1500000000, 0, 21246731/1350000000, 0, 0, 0, 0, 144569737/5400000000, 0, 0, 0, 0, 0, 0, 0, 0, -408738817/13500000000, 0, 7136792507/27000000000, 0, 0, 0, 0, -7598683/54000000, 0, -545274379/27000000000, 0, -286767041/3375000000, 0, 0, 0, 0, 282869741/27000000000, 0, 0, 0, 0, 0, 0, -39679081/1800000000, 0, 81567377/750000000, 0, 0, 0; 0, 5001046005341/2125764000000000, 0, -3309946909607/177147000000000, 0, 1604855635733/78732000000000, 0, 20276381/500000000, 0, 0, 0, 0, 0, 0, 0, 0, -323352559/24300000000, 0, 206298299/3000000000, 0, -154763723/1500000000, 0, 0, 0, 0, 0, 0, 314957/843750000, 0, -26153241/1000000000, 0, 0, 0, 0, 1115247/25000000, 0, 0, 0, 0, 0, 0, 0, 0, 99265379/9000000000, 0, -177555223/3375000000, 0, 138533513/3000000000, 0, 0, 0, 0, 0, 0, -10160643/250000000, 0, 87351831/1000000000, 0, 0, 0, 0, 44375237/1000000000, 0, 0, 0, -12579179/48600000000, 0, 50914333/3000000000, 0, -86242043/3000000000, 0, 0, 0, 0, 0, 0, 182553197/3000000000, 0, -275596327/3000000000, 0, 0, 0, 0, -97881329/1000000000, 0, 0, 0, 0, 0, 0, -81724589/3000000000, 0, 5163977/93750000, 0, 0, 0, 0, 1079337/50000000, 0, 0, 0, 2428073/1000000000, 0, 990089/750000000, 0, 0, 0, 0, -114105331/3000000000, 0, 0, 0, 0, 38424949/1000000000, 0, 0, 0, -1195457/46875000, 0, 0; 0, 0, -16977031979/6561000000000, 0, -445342129873/8748000000000, 0, 3706180513/36000000000, 0, 0, 0, 0, 0, 0, 0, 0, -986710131313/26244000000000, 0, 4841009909/16200000000, 0, -36085201127/116640000000, 0, 0, 0, 0, 0, 0, 75144843797/1749600000000, 0, -1016993401189/2916000000000, 0, 0, 0, 0, 132730069/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 4300353049/81000000000, 0, -189036753/1000000000, 0, -1623643/12500000, 0, 0, 0, 0, 0, 0, -4529673239/13500000000, 0, 3631998959/3000000000, 0, 0, 0, 0, 18123691/750000000, 0, 10974641027/243000000000, 0, -597080851/3000000000, 0, 276744247/1000000000, 0, 0, 0, 0, 0, 0, -201137429/3000000000, 0, -117136139/1500000000, 0, 0, 0, 0, 338510879/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 146854621/750000000, 0, -86956537/200000000, 0, 0, 0, 0, -301061059/1500000000, 0, 18677711/750000000, 0, 201084687/1000000000, 0, 0, 0, 0, 61271683/1000000000, 0, 0, 0, 0, 0, 0, 245087/3906250, 0, -866594471/3000000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -2180890813519/708588000000000, 0, 3693869392243/236196000000000, 0, -64016844517/6561000000000, 0, 0, 0, 0, 0, 0, 0, 0, 345084873521/78732000000000, 0, -936902629733/26244000000000, 0, 0, 0, 0, 0, 0, 117818567/9000000000, 0, 0, 0, 0, -63252607363/141717600000000, 0, 274100138531/23619600000000, 0, -131492960543/4374000000000, 0, 6763463801/324000000000, 0, 0, 0, 0, 0, 0, -1352932386647/118098000000000, 0, -20946131753/78732000000000, 0, 1539750191/81000000000, 0, 0, 0, 0, 136895062709/2187000000000, 0, -7219803793/162000000000, 0, 0, -23332568837/324000000000, 0, 0, 0, 0, 0, 0, 0, 12174373/145800000000, 0, -2138411/1687500000, 0, 0, 0, 0, 0, 0, 20619829/10125000000, 0, 0, 0, 0, -7054837/5400000000, 0, -1069971019/40500000000, 0, 4138798067/81000000000, 0, 0, 0, 0, 112791793/162000000000, 0, 1107916559/27000000000, 0, 0, -798816491/20250000000, 0, 0, 0, 0, 0, -247816577/81000000000, 0, 0, 0, 0, 72938767/10125000000, 0, -2669845039/162000000000, 0, 0, 204954029/13500000000, 0, 0, 0, 948361343/81000000000; 0, 0, 0, 0, 0, 0, 0, 0, 327102449/218700000000, 0, -3268740649/729000000000, 0, -648865813/81000000000, 0, 38812223/2250000000, 0, 0, 0, 0, 0, 0, -580859041/72900000000, 0, 1990510427/81000000000, 0, 18166627/9000000000, 0, 0, 0, 0, 2527801/1080000000, 0, -3073153/100000000, 0, 0, 237903529/9000000000, 0, 98317513/12150000000, 0, -2322585317/81000000000, 0, 283839833/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, -932968229/27000000000, 0, 42508439/1000000000, 0, 0, 0, 0, 0, 0, 55556641/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2953448897/364500000000, 0, 74306947/1125000000, 0, -20336453/375000000, 0, 0, 0, 0, 166247917/4500000000, 0, -111907619/1125000000, 0, 0, -3878899/75000000, 0, -14355577/562500000, 0, 34650589/900000000, 0, 0, 0, 0, 0, 0, 36606583/750000000, 0, 0, 0, 0, 0, 0, 0, 0, -62213147/9000000000, 0, -7781663/100000000, 0, 0, -56192309/9000000000, 0, 3697229/187500000, 0, 0, 0, 0, 0, 0, 8699683/225000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -235821463/18000000000, 0, 1464531893/54000000000, 0, 1318721/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 2347437977/54000000000, 0, -1322086501/18000000000, 0, 0, 0, 0, 0, 0, -63885809/3000000000, 0, 0, 0, 0, -11653083013/4374000000000, 0, -13132009559/1458000000000, 0, 8123669861/162000000000, 0, 3718909/3000000000, 0, 0, 0, 0, 0, 0, 32925442399/1458000000000, 0, -424359211/3000000000, 0, 22411143/250000000, 0, 0, 0, 0, -7219803793/162000000000, 0, 677654383/3000000000, 0, 0, 49830161/1500000000, 0, 0, 0, 0, 0, 0, 0, 56356241/1687500000, 0, -17942793/500000000, 0, 0, 0, 0, 0, 0, -20763763/375000000, 0, 0, 0, 0, 4205911/750000000, 0, 32338987/750000000, 0, -569287043/3000000000, 0, 0, 0, 0, 21139201/3000000000, 0, 78012343/1000000000, 0, 0, -84504797/1000000000, 0, 0, 0, 0, 0, -8039927/300000000, 0, 0, 0, 0, -717293/100000000, 0, 41442493/750000000, 0, 0, 39102787/1500000000, 0, 0, 0, -134915809/6000000000; 0, 1933227816221/1417176000000000, 0, -939930145859/118098000000000, 0, -36851110963/52488000000000, 0, 150992593/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -3149653567/243000000000, 0, 420793997/9000000000, 0, -109425697/1500000000, 0, 0, 0, 0, 0, 0, 95384401/9000000000, 0, -35593699/1500000000, 0, 0, 0, 0, 83542963/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 15543619/4500000000, 0, -459784343/16200000000, 0, 37498499/1125000000, 0, 0, 0, 0, 0, 0, -127090657/4500000000, 0, 44375237/1000000000, 0, 0, 0, 0, 22777007/375000000, 0, 0, 0, -366923741/30375000000, 0, 10257199/500000000, 0, 5401133/3000000000, 0, 0, 0, 0, 0, 0, 23331763/375000000, 0, -26443329/500000000, 0, 0, 0, 0, -23878247/300000000, 0, 0, 0, 0, 0, 0, -10704063/1000000000, 0, 22244509/750000000, 0, 0, 0, 0, -7301047/1000000000, 0, 0, 0, 34311887/1000000000, 0, -18895579/300000000, 0, 0, 0, 0, -23879687/375000000, 0, 0, 0, 0, 24235813/750000000, 0, 0, 0, -2400641/300000000, 0, 0; 0, 0, 1603347666257/236196000000000, 0, -752730606097/15746400000000, 0, 89787768001/1093500000000, 0, 0, 0, 0, 0, 0, 0, 0, -7642019459/972000000000, 0, 195248237/40500000000, 0, 295461443/12000000000, 0, 0, 0, 0, 0, 0, 807010369/21600000000, 0, -1349005237/36000000000, 0, 0, 0, 0, -8546373/200000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -56536973/6075000000, 0, 9070253/500000000, 0, -13854043/300000000, 0, 0, 0, 0, 0, 0, -75116551/3375000000, 0, 18123691/750000000, 0, 0, 0, 0, 87860593/750000000, 0, -12071527/6075000000, 0, 1667681/3000000000, 0, 37110211/3000000000, 0, 0, 0, 0, 0, 0, 684097/600000000, 0, 2601943/375000000, 0, 0, 0, 0, -10930633/750000000, 0, 0, 0, 0, 0, 0, 0, 0, 4951417/125000000, 0, -514857/50000000, 0, 0, 0, 0, -160313233/1500000000, 0, 22757003/1500000000, 0, -30511787/1500000000, 0, 0, 0, 0, 4538297/750000000, 0, 0, 0, 0, 0, 0, 1137239/300000000, 0, -12672661/600000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -356931953831/78732000000000, 0, 95559607601/26244000000000, 0, 4669431217/291600000000, 0, 0, 0, 0, 0, 0, 0, 0, 2607242221/324000000000, 0, 9167033/7200000000, 0, 0, 0, 0, 0, 0, -103945633/9000000000, 0, 0, 0, 0, -7700323103/8748000000000, 0, -16534713163/2916000000000, 0, 9548039419/324000000000, 0, -96247003/3000000000, 0, 0, 0, 0, 0, 0, 15312318017/2916000000000, 0, -6081681/500000000, 0, 8091527/1000000000, 0, 0, 0, 0, -23332568837/324000000000, 0, 49830161/1500000000, 0, 0, 167948391/1000000000, 0, 0, 0, 0, 0, 0, 0, 72480059/5400000000, 0, -2410133/75000000, 0, 0, 0, 0, 0, 0, -8602439/1000000000, 0, 0, 0, 0, 8353267/3000000000, 0, 48299341/3000000000, 0, -374941/8000000, 0, 0, 0, 0, 65397127/3000000000, 0, -25071983/3000000000, 0, 0, -12845161/375000000, 0, 0, 0, 0, 0, 264851/187500000, 0, 0, 0, 0, 3248991/1000000000, 0, 1381843/1000000000, 0, 0, -66611281/3000000000, 0, 0, 0, -229755317/12000000000; 0, 0, -2750948338619/1417176000000000, 0, 2434716380747/472392000000000, 0, -141817087/48600000000, 0, 0, 0, 0, 0, 0, 0, 0, -3054497479729/1417176000000000, 0, 860084624789/39366000000000, 0, -4212743849519/157464000000000, 0, 0, 0, 0, 0, 0, 1010632565401/472392000000000, 0, -3633783066181/157464000000000, 0, 0, 0, 0, 532555019/243000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 3812317457/9841500000000, 0, -7147286953/1093500000000, 0, 469283029/243000000000, 0, 0, 0, 0, 0, 0, -2373840247/243000000000, 0, 10974641027/243000000000, 0, 0, 0, 0, -12071527/6075000000, 0, 236199593891/59049000000000, 0, -271259535043/19683000000000, 0, 18036662857/1312200000000, 0, 0, 0, 0, 0, 0, -27089352343/4920750000000, 0, -1388707/474609375, 0, 0, 0, 0, 10087214701/820125000000, 0, 0, 0, 0, 0, 0, 0, 0, 754519529/60750000000, 0, -1046170301/40500000000, 0, 0, 0, 0, -176722237/16200000000, 0, -1434473279/174960000000, 0, 304212743/16200000000, 0, 0, 0, 0, 50926211/40500000000, 0, 0, 0, 0, 0, 0, 10127179/7593750000, 0, 136625317/58320000000, 0, 0, 0; 0, -2076136651897/4251528000000000, 0, -2009565355711/708588000000000, 0, 1824035492927/157464000000000, 0, -5181054757/324000000000, 0, 0, 0, 0, 0, 0, 0, 0, 12160382159/9841500000000, 0, 374230411/243000000000, 0, 6816638879/243000000000, 0, 0, 0, 0, 0, 0, 2295646591/364500000000, 0, -1518251323/40500000000, 0, 0, 0, 0, -1275963403/243000000000, 0, 0, 0, 0, 0, 0, 0, 0, -1226206039/2187000000000, 0, 18132306913/6561000000000, 0, -716231807/91125000000, 0, 0, 0, 0, 0, 0, 764624621/145800000000, 0, -12579179/48600000000, 0, 0, 0, 0, -366923741/30375000000, 0, 0, 0, 51158890139/3936600000000, 0, -9084032701/2187000000000, 0, -2675459087/81000000000, 0, 0, 0, 0, 0, 0, -1033400851/24300000000, 0, 4987247633/243000000000, 0, 0, 0, 0, 1022772173/30375000000, 0, 0, 0, 0, 0, 0, 407884019/60750000000, 0, -657577189/121500000000, 0, 0, 0, 0, -878162729/121500000000, 0, 0, 0, -484275481/15187500000, 0, 40635743/972000000, 0, 0, 0, 0, 2382265579/40500000000, 0, 0, 0, 0, -699952477/60750000000, 0, 0, 0, 283264483/121500000000, 0, 0; 0, 0, -50363459377/17496000000000, 0, 79130246321/52488000000000, 0, 2803097/300000000, 0, 0, 0, 0, 0, 0, 0, 0, 475764874913/31492800000000, 0, -992376172547/13122000000000, 0, 332578260631/3499200000000, 0, 0, 0, 0, 0, 0, -1003985595749/52488000000000, 0, 1408050653273/17496000000000, 0, 0, 0, 0, -45543857/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -10054252877/2187000000000, 0, -1020415561/60750000000, 0, 81081877/3000000000, 0, 0, 0, 0, 0, 0, 20455989101/243000000000, 0, -597080851/3000000000, 0, 0, 0, 0, 1667681/3000000000, 0, -271259535043/19683000000000, 0, 318522114433/3280500000000, 0, -126819136867/1093500000000, 0, 0, 0, 0, 0, 0, -6228347/750000000, 0, -2415661/300000000, 0, 0, 0, 0, -5102531/750000000, 0, 0, 0, 0, 0, 0, 0, 0, -127835699/2700000000, 0, 112173003/500000000, 0, 0, 0, 0, -43292763/1000000000, 0, 17825128661/1458000000000, 0, -2156500577/20250000000, 0, 0, 0, 0, 2509467/100000000, 0, 0, 0, 0, 0, 0, -283996367/13500000000, 0, 14861243807/486000000000, 0, 0, 0; 0, -270004603669/236196000000000, 0, -176105296063/9841500000000, 0, 104926057787/8748000000000, 0, 43514219/600000000, 0, 0, 0, 0, 0, 0, 0, 0, -74016439/54675000000, 0, 4359287731/81000000000, 0, 308717/7812500, 0, 0, 0, 0, 0, 0, 7208863741/243000000000, 0, -684257191/3000000000, 0, 0, 0, 0, 33705831/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -148739081/16200000000, 0, -1724311489/81000000000, 0, 11866979/450000000, 0, 0, 0, 0, 0, 0, 209025139/6750000000, 0, 50914333/3000000000, 0, 0, 0, 0, 10257199/500000000, 0, 0, 0, -9084032701/2187000000000, 0, 89184713/600000000, 0, -181995509/1000000000, 0, 0, 0, 0, 0, 0, -92291929/1000000000, 0, -26936219/3000000000, 0, 0, 0, 0, 41236257/500000000, 0, 0, 0, 0, 0, 0, 7639333/1000000000, 0, 446503/11718750, 0, 0, 0, 0, -332558917/3000000000, 0, 0, 0, -8627107/1500000000, 0, -275551889/1500000000, 0, 0, 0, 0, 56096983/500000000, 0, 0, 0, 0, 171460009/3000000000, 0, 0, 0, 312205253/5400000000, 0, 0; 0, 0, 2421336499/243000000000, 0, -239088083/6750000000, 0, 3412419/125000000, 0, 0, 0, 0, 0, 0, 0, 0, -140422208669/6561000000000, 0, 100363549693/1093500000000, 0, -30029149/300000000, 0, 0, 0, 0, 0, 0, 581082929/13500000000, 0, -13719419/125000000, 0, 0, 0, 0, -6358447/500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 2699126539/243000000000, 0, 17711317/1800000000, 0, -97874393/1500000000, 0, 0, 0, 0, 0, 0, -3033976331/27000000000, 0, 276744247/1000000000, 0, 0, 0, 0, 37110211/3000000000, 0, 18036662857/1312200000000, 0, -126819136867/1093500000000, 0, 34146239/200000000, 0, 0, 0, 0, 0, 0, 90329/9375000, 0, 554471/200000000, 0, 0, 0, 0, -987919/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 140445709/3000000000, 0, -696393071/3000000000, 0, 0, 0, 0, 18602059/600000000, 0, 2727667/600000000, 0, 59236123/600000000, 0, 0, 0, 0, -56398381/3000000000, 0, 0, 0, 0, 0, 0, 53791321/1500000000, 0, -41757277/600000000, 0, 0, 0; 0, 20695909837/8748000000000, 0, 6108797161/145800000000, 0, -28834506383/324000000000, 0, -37000001/500000000, 0, 0, 0, 0, 0, 0, 0, 0, 54196643/81000000000, 0, -611248333/27000000000, 0, -45667979/300000000, 0, 0, 0, 0, 0, 0, -31060439/500000000, 0, 1031637227/3000000000, 0, 0, 0, 0, -867431/20000000, 0, 0, 0, 0, 0, 0, 0, 0, 37491889/2700000000, 0, 186475489/8100000000, 0, -2544629/180000000, 0, 0, 0, 0, 0, 0, -41750339/750000000, 0, -86242043/3000000000, 0, 0, 0, 0, 5401133/3000000000, 0, 0, 0, -2675459087/81000000000, 0, -181995509/1000000000, 0, 389026661/750000000, 0, 0, 0, 0, 0, 0, 517815691/3000000000, 0, -297788413/3000000000, 0, 0, 0, 0, -163706089/1500000000, 0, 0, 0, 0, 0, 0, -41352473/1500000000, 0, -106816117/3000000000, 0, 0, 0, 0, 537634117/3000000000, 0, 0, 0, 322469939/3000000000, 0, -43012897/1000000000, 0, 0, 0, 0, -647216839/3000000000, 0, 0, 0, 0, -84417617/1500000000, 0, 0, 0, -10975167/200000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -1186957614737/4251528000000000, 0, -22860927277/7085880000000, 0, 1192970075021/157464000000000, 0, -239182141/243000000000, 0, 0, 0, 0, 0, 0, 1259691696041/1417176000000000, 0, 135073466821/14762250000000, 0, -633387315581/52488000000000, 0, 0, 0, 0, 224187307807/78732000000000, 0, -1047062731/243000000000, 0, 0, -12427685261/972000000000, 0, -9725916853/13122000000000, 0, -127532887/1458000000000, 0, -16964633/4500000000, 0, 0, 0, 0, 0, 0, 0, 0, 73403684261/13122000000000, 0, 802409551/1458000000000, 0, 0, 0, 0, 0, 0, -2953448897/364500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 6780021313/729000000000, 0, -1966971197/121500000000, 0, 55357061/243000000000, 0, 0, 0, 0, -2284700699/81000000000, 0, 698512861/48600000000, 0, 0, 322235297/12150000000, 0, 9692345221/1093500000000, 0, -817480837/243000000000, 0, 0, 0, 0, 0, 0, -3555395407/243000000000, 0, 0, 0, 0, 0, 0, 0, 0, -60336329/4500000000, 0, 8886442501/243000000000, 0, 0, 12713131/375000000, 0, -28178147/2250000000, 0, 0, 0, 0, 0, 0, -1255739407/81000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -1124471120993/157464000000000, 0, 1065540880601/52488000000000, 0, -343452733/27000000000, 0, 0, 0, 0, 0, 0, 0, 0, 820776422393/52488000000000, 0, -91951651717/3499200000000, 0, 0, 0, 0, 0, 0, -2272821/500000000, 0, 0, 0, 0, -587149616849/472392000000000, 0, 405879903761/157464000000000, 0, 279469967/729000000000, 0, 67209193/6750000000, 0, 0, 0, 0, 0, 0, 175112174489/157464000000000, 0, -1928116053449/52488000000000, 0, 1234910059/27000000000, 0, 0, 0, 0, 12174373/145800000000, 0, 56356241/1687500000, 0, 0, 72480059/5400000000, 0, 0, 0, 0, 0, 0, 0, 128423641/5400000000, 0, -61964417/1800000000, 0, 0, 0, 0, 0, 0, -282012397/9000000000, 0, 0, 0, 0, 122175649/27000000000, 0, -50466013/6750000000, 0, -52408751/1687500000, 0, 0, 0, 0, -20620841/27000000000, 0, 41212757/900000000, 0, 0, -201930833/9000000000, 0, 0, 0, 0, 0, -16761241/1000000000, 0, 0, 0, 0, 691913/150000000, 0, 644294611/27000000000, 0, 0, 30933131/5400000000, 0, 0, 0, -693528079/27000000000; 0, 0, 0, 0, 0, 0, 0, 0, 7779425982053/1417176000000000, 0, -1317839166761/118098000000000, 0, -1769722376179/52488000000000, 0, -19672823/1500000000, 0, 0, 0, 0, 0, 0, -2821748566757/472392000000000, 0, -202829800949/7873200000000, 0, 4768330064827/17496000000000, 0, 0, 0, 0, 19693807/3000000000, 0, -40431853/500000000, 0, 0, -13840701/1000000000, 0, 2494975769/81000000000, 0, -1194732907/13500000000, 0, 77009071/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -5363788001/81000000000, 0, 4759579/60000000, 0, 0, 0, 0, 0, 0, 74306947/1125000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1966971197/121500000000, 0, 855643543/3000000000, 0, -836974649/3000000000, 0, 0, 0, 0, -31847599/1500000000, 0, -827367293/3000000000, 0, 0, -14036041/500000000, 0, -91257103/1000000000, 0, 20436961/93750000, 0, 0, 0, 0, 0, 0, 31141/320000, 0, 0, 0, 0, 0, 0, 0, 0, -69906383/1500000000, 0, -56789959/200000000, 0, 0, 127129891/600000000, 0, 55152119/3000000000, 0, 0, 0, 0, 0, 0, 39055091/600000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 610253534609/52488000000000, 0, -136120794037/3499200000000, 0, 17705761/750000000, 0, 0, 0, 0, 0, 0, 0, 0, -385104065129/17496000000000, 0, 297943170137/5832000000000, 0, 0, 0, 0, 0, 0, 10201303/3000000000, 0, 0, 0, 0, 341017884521/157464000000000, 0, -514635154001/52488000000000, 0, 6383329/9000000000, 0, 4147459/600000000, 0, 0, 0, 0, 0, 0, 11185701419/10497600000000, 0, 182159666053/3499200000000, 0, -16472991/250000000, 0, 0, 0, 0, -2138411/1687500000, 0, -17942793/500000000, 0, 0, -2410133/75000000, 0, 0, 0, 0, 0, 0, 0, -61964417/1800000000, 0, 177915559/3000000000, 0, 0, 0, 0, 0, 0, 106738423/3000000000, 0, 0, 0, 0, -1461447/250000000, 0, 112753097/3000000000, 0, 30167513/3000000000, 0, 0, 0, 0, -30065299/3000000000, 0, -3300327/40000000, 0, 0, 59441/1562500, 0, 0, 0, 0, 0, 25168103/1000000000, 0, 0, 0, 0, -2309493/200000000, 0, -33865361/750000000, 0, 0, 8410919/500000000, 0, 0, 0, 7582231/250000000; 0, 0, 0, 0, 0, 0, 0, 0, -140813249/30375000000, 0, 693910777/30375000000, 0, -11307483/1000000000, 0, 131309563/3000000000, 0, 0, 0, 0, 0, 0, 551379149/121500000000, 0, 46149941/1800000000, 0, -886938119/3000000000, 0, 0, 0, 0, -12832781/1000000000, 0, 8798171/75000000, 0, 0, 5275621/600000000, 0, -518597107/20250000000, 0, 2291762977/27000000000, 0, -56329313/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 382504603/6750000000, 0, -120402791/1500000000, 0, 0, 0, 0, 0, 0, -20336453/375000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 55357061/243000000000, 0, -836974649/3000000000, 0, 1129515221/3000000000, 0, 0, 0, 0, 105522619/1500000000, 0, 53513603/250000000, 0, 0, -32420807/1500000000, 0, 35970809/600000000, 0, -535595533/3000000000, 0, 0, 0, 0, 0, 0, -107485007/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 70977409/1000000000, 0, 12154961/60000000, 0, 0, -6926387/30000000, 0, 12077947/1000000000, 0, 0, 0, 0, 0, 0, -44628161/750000000, 0; 0, 0, 2843624790713/354294000000000, 0, -944045234381/118098000000000, 0, -1028699/62500000, 0, 0, 0, 0, 0, 0, 0, 0, -874083455759/354294000000000, 0, -3068296807/81000000000, 0, 1533745482437/39366000000000, 0, 0, 0, 0, 0, 0, 198081596837/118098000000000, 0, 1877796236653/39366000000000, 0, 0, 0, 0, 494223/40000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 5334989/48600000000, 0, 1239672257/27000000000, 0, -6727577/1000000000, 0, 0, 0, 0, 0, 0, -30911161/1500000000, 0, -201137429/3000000000, 0, 0, 0, 0, 684097/600000000, 0, -27089352343/4920750000000, 0, -6228347/750000000, 0, 90329/9375000, 0, 0, 0, 0, 0, 0, 62008403/1500000000, 0, 346313/100000000, 0, 0, 0, 0, -145517309537/2187000000000, 0, 0, 0, 0, 0, 0, 0, 0, -1466539/62500000, 0, -201021103/3000000000, 0, 0, 0, 0, 183099497/1500000000, 0, 33227417/3000000000, 0, 13167223/1500000000, 0, 0, 0, 0, -82103273/3000000000, 0, 0, 0, 0, 0, 0, 5654807/750000000, 0, -26928799/3000000000, 0, 0, 0; 0, 23558846168603/4251528000000000, 0, 4904590791373/354294000000000, 0, -6771619359421/157464000000000, 0, 6770581/250000000, 0, 0, 0, 0, 0, 0, 0, 0, -538730893/24300000000, 0, -434877763/13500000000, 0, -55151657/375000000, 0, 0, 0, 0, 0, 0, -294353503/9000000000, 0, 1046786263/3000000000, 0, 0, 0, 0, 60468997/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 120740759/5062500000, 0, -995122699/27000000000, 0, 145946101/3000000000, 0, 0, 0, 0, 0, 0, -2554042013/27000000000, 0, 182553197/3000000000, 0, 0, 0, 0, 23331763/375000000, 0, 0, 0, -1033400851/24300000000, 0, -92291929/1000000000, 0, 517815691/3000000000, 0, 0, 0, 0, 0, 0, 131236049/375000000, 0, -296490797/1500000000, 0, 0, 0, 0, -1092154553/3000000000, 0, 0, 0, 0, 0, 0, -68802147/1000000000, 0, 100505669/3000000000, 0, 0, 0, 0, 188622701/1000000000, 0, 0, 0, 47910839/500000000, 0, 110144579/1000000000, 0, 0, 0, 0, -280110029/750000000, 0, 0, 0, 0, 24697913/1000000000, 0, 0, 0, -24861389/300000000, 0, 0; 0, 0, 195089099/60750000000, 0, -20597/5000000, 0, 69769/31250000, 0, 0, 0, 0, 0, 0, 0, 0, 30483667/30375000000, 0, -2066577553/81000000000, 0, 221174039/9000000000, 0, 0, 0, 0, 0, 0, -3332239/5400000000, 0, 691009/30000000, 0, 0, 0, 0, 8921797/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -137767483/20250000000, 0, 442080641/13500000000, 0, -2053679/375000000, 0, 0, 0, 0, 0, 0, 21246731/1350000000, 0, -117136139/1500000000, 0, 0, 0, 0, 2601943/375000000, 0, -1388707/474609375, 0, -2415661/300000000, 0, 554471/200000000, 0, 0, 0, 0, 0, 0, 346313/100000000, 0, 118909879/3000000000, 0, 0, 0, 0, -21545321/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 8069627/1500000000, 0, -27411149/750000000, 0, 0, 0, 0, -622901/300000000, 0, 1085909/150000000, 0, 1939877/500000000, 0, 0, 0, 0, -226697/18750000, 0, 0, 0, 0, 0, 0, -227907/250000000, 0, 10031471/3000000000, 0, 0, 0; 0, -21254571853/4374000000000, 0, -4486964843/1458000000000, 0, 1561978201/32400000000, 0, -11282917/1200000000, 0, 0, 0, 0, 0, 0, 0, 0, 5290943291/243000000000, 0, -9004817/168750000, 0, 26508977/500000000, 0, 0, 0, 0, 0, 0, 635374901/27000000000, 0, -7243817/75000000, 0, 0, 0, 0, -58849457/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -351991007/13500000000, 0, 264537757/4500000000, 0, -31487113/500000000, 0, 0, 0, 0, 0, 0, 83450587/900000000, 0, -275596327/3000000000, 0, 0, 0, 0, -26443329/500000000, 0, 0, 0, 4987247633/243000000000, 0, -26936219/3000000000, 0, -297788413/3000000000, 0, 0, 0, 0, 0, 0, -296490797/1500000000, 0, 158286879/500000000, 0, 0, 0, 0, 568899271/3000000000, 0, 0, 0, 0, 0, 0, 53673601/750000000, 0, -190504961/3000000000, 0, 0, 0, 0, -178761863/1000000000, 0, 0, 0, -16620927/1000000000, 0, -5765321/500000000, 0, 0, 0, 0, 411975547/3000000000, 0, 0, 0, 0, -5310767/200000000, 0, 0, 0, 9957287/375000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -2964636439/59049000000000, 0, 4522454923/546750000000, 0, -3873787423/972000000000, 0, 37990919/1500000000, 0, 0, 0, 0, 0, 0, -801487185161/78732000000000, 0, 3621194777/729000000000, 0, -40277424233/324000000000, 0, 0, 0, 0, -2573988097/349920000000, 0, 13557263/200000000, 0, 0, 103279031/1500000000, 0, -263862919/81000000000, 0, 14011883/1350000000, 0, 27763639/750000000, 0, 0, 0, 0, 0, 0, 0, 0, -2043660137/81000000000, 0, 1400819/250000000, 0, 0, 0, 0, 0, 0, 166247917/4500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2284700699/81000000000, 0, -31847599/1500000000, 0, 105522619/1500000000, 0, 0, 0, 0, 256168981/1500000000, 0, -8228603/200000000, 0, 0, -138565183/750000000, 0, -43708417/3000000000, 0, -73731589/1500000000, 0, 0, 0, 0, 0, 0, 173319539/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 103284931/3000000000, 0, -99403189/3000000000, 0, 0, -162291991/750000000, 0, 81037813/1500000000, 0, 0, 0, 0, 0, 0, 427829/5000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 331177867/40500000000, 0, -439385629/27000000000, 0, 2917007/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -189685163/9000000000, 0, 182912063/9000000000, 0, 0, 0, 0, 0, 0, 25221037/3000000000, 0, 0, 0, 0, 2758525823/2187000000000, 0, 2658895057/729000000000, 0, -17996587/8100000000, 0, -57050609/1500000000, 0, 0, 0, 0, 0, 0, -595116223/145800000000, 0, 28759009/600000000, 0, -44779949/750000000, 0, 0, 0, 0, 20619829/10125000000, 0, -20763763/375000000, 0, 0, -8602439/1000000000, 0, 0, 0, 0, 0, 0, 0, -282012397/9000000000, 0, 106738423/3000000000, 0, 0, 0, 0, 0, 0, 155227087/3000000000, 0, 0, 0, 0, -5063347/750000000, 0, -21450739/1000000000, 0, 246281981/3000000000, 0, 0, 0, 0, 289469/24000000, 0, -60468103/1500000000, 0, 0, 77222143/3000000000, 0, 0, 0, 0, 0, 20046887/1000000000, 0, 0, 0, 0, -2425873/3000000000, 0, -6600481/375000000, 0, 0, -34428693/1000000000, 0, 0, 0, 122588837/3000000000; 0, 0, 0, 0, 0, 0, 0, 0, -5086937551/729000000000, 0, 4548809321/243000000000, 0, 240559639/5400000000, 0, -27961277/1500000000, 0, 0, 0, 0, 0, 0, 2300715467/243000000000, 0, -6015431/120000000, 0, -425004119/3000000000, 0, 0, 0, 0, 46395527/3000000000, 0, 30691541/1000000000, 0, 0, 26011759/750000000, 0, -1706154013/40500000000, 0, 3490945667/27000000000, 0, -27156839/500000000, 0, 0, 0, 0, 0, 0, 0, 0, 3967848311/40500000000, 0, -186452171/1500000000, 0, 0, 0, 0, 0, 0, -111907619/1125000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 698512861/48600000000, 0, -827367293/3000000000, 0, 53513603/250000000, 0, 0, 0, 0, -8228603/200000000, 0, 178648159/375000000, 0, 0, 96528457/3000000000, 0, 24133019/200000000, 0, -871909819/3000000000, 0, 0, 0, 0, 0, 0, -25585393/187500000, 0, 0, 0, 0, 0, 0, 0, 0, 4333603/50000000, 0, 176689763/750000000, 0, 0, -80364391/500000000, 0, -77347549/3000000000, 0, 0, 0, 0, 0, 0, -172909801/1500000000, 0; 0, 0, -213875551279/13122000000000, 0, 16102707979/486000000000, 0, -9304349/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 6139168603/1458000000000, 0, 7072462703/87480000000, 0, -3142784951/32400000000, 0, 0, 0, 0, 0, 0, -6890457757/486000000000, 0, -14172997307/162000000000, 0, 0, 0, 0, -4533067/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -573541/972000000, 0, -36862367/540000000, 0, 71926721/3000000000, 0, 0, 0, 0, 0, 0, 144569737/5400000000, 0, 338510879/3000000000, 0, 0, 0, 0, -10930633/750000000, 0, 10087214701/820125000000, 0, -5102531/750000000, 0, -987919/600000000, 0, 0, 0, 0, 0, 0, -145517309537/2187000000000, 0, -21545321/3000000000, 0, 0, 0, 0, 130668819/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 5018711/120000000, 0, 13579027/200000000, 0, 0, 0, 0, -31089871/187500000, 0, -45866453/1500000000, 0, 57972589/3000000000, 0, 0, 0, 0, 35216261/1500000000, 0, 0, 0, 0, 0, 0, -44193749/3000000000, 0, 102485927/3000000000, 0, 0, 0; 0, -4270784966713/708588000000000, 0, -327183757829/59049000000000, 0, 869434043723/26244000000000, 0, -187673903/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 1106711381/30375000000, 0, 215027111/13500000000, 0, 148463587/1000000000, 0, 0, 0, 0, 0, 0, -294475937/27000000000, 0, -72662617/250000000, 0, 0, 0, 0, -18764069/750000000, 0, 0, 0, 0, 0, 0, 0, 0, -228729191/9000000000, 0, 4610422709/81000000000, 0, -117944647/1800000000, 0, 0, 0, 0, 0, 0, 230020601/2250000000, 0, -97881329/1000000000, 0, 0, 0, 0, -23878247/300000000, 0, 0, 0, 1022772173/30375000000, 0, 41236257/500000000, 0, -163706089/1500000000, 0, 0, 0, 0, 0, 0, -1092154553/3000000000, 0, 568899271/3000000000, 0, 0, 0, 0, 692146507/1500000000, 0, 0, 0, 0, 0, 0, 54550733/750000000, 0, -153100399/3000000000, 0, 0, 0, 0, -252318101/1500000000, 0, 0, 0, -4735019/60000000, 0, -402606739/3000000000, 0, 0, 0, 0, 125669671/375000000, 0, 0, 0, 0, -29016991/600000000, 0, 0, 0, 316207613/3000000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -7312630597/8748000000000, 0, -80663657/15187500000, 0, 403444001/54000000000, 0, -168769/2400000, 0, 0, 0, 0, 0, 0, 15426448357/729000000000, 0, 365547001/27000000000, 0, 871202107/6000000000, 0, 0, 0, 0, -7836226411/324000000000, 0, -76093067/750000000, 0, 0, -167948391/2000000000, 0, -22024193/40500000000, 0, -104590853/27000000000, 0, -56002853/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 285855067/6750000000, 0, -15794907/500000000, 0, 0, 0, 0, 0, 0, -3878899/75000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 322235297/12150000000, 0, -14036041/500000000, 0, -32420807/1500000000, 0, 0, 0, 0, -138565183/750000000, 0, 96528457/3000000000, 0, 0, 8549209/24000000, 0, 94634111/3000000000, 0, 123818041/3000000000, 0, 0, 0, 0, 0, 0, -117325997/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -13606643/500000000, 0, 359485709/3000000000, 0, 0, 114626249/1500000000, 0, -16411217/200000000, 0, 0, 0, 0, 0, 0, -28065029/600000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -688333175087/708588000000000, 0, 477342078899/236196000000000, 0, -2679241/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 22624765067/9447840000000, 0, -60623741831/78732000000000, 0, 0, 0, 0, 0, 0, -2922121/1500000000, 0, 0, 0, 0, -76814583571/425152800000000, 0, -183830857141/708588000000000, 0, 8746559/27000000000, 0, 807203/250000000, 0, 0, 0, 0, 0, 0, 78120808687/141717600000000, 0, -1170272173667/236196000000000, 0, 262559/37500000, 0, 0, 0, 0, -7054837/5400000000, 0, 4205911/750000000, 0, 0, 8353267/3000000000, 0, 0, 0, 0, 0, 0, 0, 122175649/27000000000, 0, -1461447/250000000, 0, 0, 0, 0, 0, 0, -5063347/750000000, 0, 0, 0, 0, 3984143/3000000000, 0, 84371/3000000000, 0, -7758023/1000000000, 0, 0, 0, 0, -55731/25000000, 0, 193319/40000000, 0, 0, -2641853/3000000000, 0, 0, 0, 0, 0, -8803393/3000000000, 0, 0, 0, 0, 39313/187500000, 0, 1170583/187500000, 0, 0, 6265949/1500000000, 0, 0, 0, -8138421/1000000000; 0, 0, 0, 0, 0, 0, 0, 0, -16711348013/6561000000000, 0, -1872046321/2187000000000, 0, 386771059/15187500000, 0, 6581/1000000000, 0, 0, 0, 0, 0, 0, 419100271/182250000000, 0, 707762141/40500000000, 0, -127130429/1500000000, 0, 0, 0, 0, 525997/1500000000, 0, -35076611/3000000000, 0, 0, 2094353/93750000, 0, -19402931/1265625000, 0, 197052679/5400000000, 0, 1383519/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 1107955511/40500000000, 0, -16564619/600000000, 0, 0, 0, 0, 0, 0, -14355577/562500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 9692345221/1093500000000, 0, -91257103/1000000000, 0, 35970809/600000000, 0, 0, 0, 0, -43708417/3000000000, 0, 24133019/200000000, 0, 0, 94634111/3000000000, 0, 156403267/3000000000, 0, -10923173/100000000, 0, 0, 0, 0, 0, 0, -27573643/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 27984379/1500000000, 0, 25718943/250000000, 0, 0, -73861677/1000000000, 0, -12031421/600000000, 0, 0, 0, 0, 0, 0, -337943419/13500000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 335864153/81000000000, 0, -337816673/9000000000, 0, 108971683/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -765821/216000000, 0, 51161029/1125000000, 0, 0, 0, 0, 0, 0, 1237007/300000000, 0, 0, 0, 0, 1591091741/1093500000000, 0, -23296035661/729000000000, 0, 1707730417/81000000000, 0, 16661477/187500000, 0, 0, 0, 0, 0, 0, 3770138683/364500000000, 0, -672171/200000000, 0, 47748851/3000000000, 0, 0, 0, 0, -1069971019/40500000000, 0, 32338987/750000000, 0, 0, 48299341/3000000000, 0, 0, 0, 0, 0, 0, 0, -50466013/6750000000, 0, 112753097/3000000000, 0, 0, 0, 0, 0, 0, -21450739/1000000000, 0, 0, 0, 0, 84371/3000000000, 0, 122017189/750000000, 0, -662479177/3000000000, 0, 0, 0, 0, -39864667/1500000000, 0, -50836193/500000000, 0, 0, -25521391/3000000000, 0, 0, 0, 0, 0, 14165353/750000000, 0, 0, 0, 0, -78501623/3000000000, 0, -283440797/3000000000, 0, 0, 2239949/23437500, 0, 0, 0, 1271317/750000000; 0, 0, 0, 0, 0, 0, 0, 0, 4381235411/729000000000, 0, -1381007533/243000000000, 0, -43399589/843750000, 0, -14960701/750000000, 0, 0, 0, 0, 0, 0, 840574391/243000000000, 0, -247681879/6750000000, 0, 382725941/1500000000, 0, 0, 0, 0, -5392847/750000000, 0, 3297491/300000000, 0, 0, -307454177/3000000000, 0, 3082265851/81000000000, 0, -2678809513/27000000000, 0, -4480069/300000000, 0, 0, 0, 0, 0, 0, 0, 0, -749535677/16200000000, 0, 3433921/60000000, 0, 0, 0, 0, 0, 0, 34650589/900000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -817480837/243000000000, 0, 20436961/93750000, 0, -535595533/3000000000, 0, 0, 0, 0, -73731589/1500000000, 0, -871909819/3000000000, 0, 0, 123818041/3000000000, 0, -10923173/100000000, 0, 298825557/1000000000, 0, 0, 0, 0, 0, 0, 13747467/200000000, 0, 0, 0, 0, 0, 0, 0, 0, -59587187/750000000, 0, -554985493/3000000000, 0, 0, 132359763/500000000, 0, -3075857/3000000000, 0, 0, 0, 0, 0, 0, 24451523/600000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 145101229/9000000000, 0, -177511369/13500000000, 0, -34271063/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -21098677/500000000, 0, 703347557/9000000000, 0, 0, 0, 0, 0, 0, -13764517/600000000, 0, 0, 0, 0, 4381489379/2187000000000, 0, 7248950579/145800000000, 0, -1030889117/10125000000, 0, -10944683/93750000, 0, 0, 0, 0, 0, 0, -4005100627/145800000000, 0, 34892567/250000000, 0, -216004741/1500000000, 0, 0, 0, 0, 4138798067/81000000000, 0, -569287043/3000000000, 0, 0, -374941/8000000, 0, 0, 0, 0, 0, 0, 0, -52408751/1687500000, 0, 30167513/3000000000, 0, 0, 0, 0, 0, 0, 246281981/3000000000, 0, 0, 0, 0, -7758023/1000000000, 0, -662479177/3000000000, 0, 568502127/1000000000, 0, 0, 0, 0, 11290237/1000000000, 0, -8424141/500000000, 0, 0, 187068967/3000000000, 0, 0, 0, 0, 0, 4595767/1500000000, 0, 0, 0, 0, 116044309/3000000000, 0, -35698579/1500000000, 0, 0, -23960861/500000000, 0, 0, 0, -234379/30000000; 0, -535470867407/283435200000000, 0, 84066485797/118098000000000, 0, 329761813877/52488000000000, 0, 1817773/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 455180659/121500000000, 0, 181183/375000000, 0, 21690043/750000000, 0, 0, 0, 0, 0, 0, 304463597/27000000000, 0, -36182567/500000000, 0, 0, 0, 0, -4842061/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -817402463/81000000000, 0, 304857431/16200000000, 0, -151053079/9000000000, 0, 0, 0, 0, 0, 0, 40674313/1350000000, 0, -81724589/3000000000, 0, 0, 0, 0, -10704063/1000000000, 0, 0, 0, 407884019/60750000000, 0, 7639333/1000000000, 0, -41352473/1500000000, 0, 0, 0, 0, 0, 0, -68802147/1000000000, 0, 53673601/750000000, 0, 0, 0, 0, 54550733/750000000, 0, 0, 0, 0, 0, 0, 14951377/500000000, 0, -2834279/120000000, 0, 0, 0, 0, -4103589/62500000, 0, 0, 0, -2901637/500000000, 0, -20614253/750000000, 0, 0, 0, 0, 178604639/3000000000, 0, 0, 0, 0, -9683731/750000000, 0, 0, 0, 7833173/600000000, 0, 0; 0, 0, -128261563007/19683000000000, 0, 365490487/205031250000, 0, 33792933/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -203794878919/19683000000000, 0, 3502598777/40500000000, 0, -10342458187/109350000000, 0, 0, 0, 0, 0, 0, 36813341497/6561000000000, 0, -236195201623/2187000000000, 0, 0, 0, 0, 116962447/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -431497891/24300000000, 0, -3255443/3375000000, 0, 10794491/750000000, 0, 0, 0, 0, 0, 0, -408738817/13500000000, 0, 146854621/750000000, 0, 0, 0, 0, 4951417/125000000, 0, 754519529/60750000000, 0, -127835699/2700000000, 0, 140445709/3000000000, 0, 0, 0, 0, 0, 0, -1466539/62500000, 0, 8069627/1500000000, 0, 0, 0, 0, 5018711/120000000, 0, 0, 0, 0, 0, 0, 0, 0, 356487721/3000000000, 0, -199965851/1000000000, 0, 0, 0, 0, -87392183/600000000, 0, -17011309/1500000000, 0, 81359507/1500000000, 0, 0, 0, 0, 16333217/3000000000, 0, 0, 0, 0, 0, 0, 570851/600000000, 0, -414403/24000000, 0, 0, 0; 0, 1748224123/1093500000000, 0, -1140708929/72900000000, 0, 1412893373/81000000000, 0, 105920917/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -888833153/243000000000, 0, 175713329/4500000000, 0, -55456627/750000000, 0, 0, 0, 0, 0, 0, -27393977/9000000000, 0, -6127981/1000000000, 0, 0, 0, 0, 9002929/600000000, 0, 0, 0, 0, 0, 0, 0, 0, 39197797/5400000000, 0, -823804159/20250000000, 0, 78858157/2250000000, 0, 0, 0, 0, 0, 0, -188823269/9000000000, 0, 5163977/93750000, 0, 0, 0, 0, 22244509/750000000, 0, 0, 0, -657577189/121500000000, 0, 446503/11718750, 0, -106816117/3000000000, 0, 0, 0, 0, 0, 0, 100505669/3000000000, 0, -190504961/3000000000, 0, 0, 0, 0, -153100399/3000000000, 0, 0, 0, 0, 0, 0, -2834279/120000000, 0, 20729981/375000000, 0, 0, 0, 0, 10082833/3000000000, 0, 0, 0, 1702003/250000000, 0, -15743789/375000000, 0, 0, 0, 0, -26853937/1000000000, 0, 0, 0, 0, 5317217/150000000, 0, 0, 0, 4785917/3000000000, 0, 0; 0, 0, -205590733/48600000000, 0, -4289572639/81000000000, 0, 1160447029/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, 2813330731/81000000000, 0, -2028044389/13500000000, 0, 597239893/3000000000, 0, 0, 0, 0, 0, 0, 32711281/750000000, 0, 80451449/500000000, 0, 0, 0, 0, -284736899/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 164278867/6075000000, 0, -5741095003/27000000000, 0, 7371909/500000000, 0, 0, 0, 0, 0, 0, 7136792507/27000000000, 0, -86956537/200000000, 0, 0, 0, 0, -514857/50000000, 0, -1046170301/40500000000, 0, 112173003/500000000, 0, -696393071/3000000000, 0, 0, 0, 0, 0, 0, -201021103/3000000000, 0, -27411149/750000000, 0, 0, 0, 0, 13579027/200000000, 0, 0, 0, 0, 0, 0, 0, 0, -199965851/1000000000, 0, 3183330253/3000000000, 0, 0, 0, 0, -201827017/600000000, 0, 22332209/3000000000, 0, -155397377/600000000, 0, 0, 0, 0, 264989837/3000000000, 0, 0, 0, 0, 0, 0, -26268253/300000000, 0, 48122787/500000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -705021347/162000000000, 0, 973691699/54000000000, 0, -212751/500000000, 0, 0, 0, 0, 0, 0, 0, 0, 335967131/54000000000, 0, -769492679/18000000000, 0, 0, 0, 0, 0, 0, 2396031/250000000, 0, 0, 0, 0, -4258938251/4374000000000, 0, 419062451/58320000000, 0, 853814383/162000000000, 0, -8641781/375000000, 0, 0, 0, 0, 0, 0, -3840274171/1458000000000, 0, -16008997/1000000000, 0, 28386767/3000000000, 0, 0, 0, 0, 112791793/162000000000, 0, 21139201/3000000000, 0, 0, 65397127/3000000000, 0, 0, 0, 0, 0, 0, 0, -20620841/27000000000, 0, -30065299/3000000000, 0, 0, 0, 0, 0, 0, 289469/24000000, 0, 0, 0, 0, -55731/25000000, 0, -39864667/1500000000, 0, 11290237/1000000000, 0, 0, 0, 0, 100008607/3000000000, 0, 92604677/3000000000, 0, 0, -12136121/375000000, 0, 0, 0, 0, 0, 2265863/3000000000, 0, 0, 0, 0, 8206021/3000000000, 0, 1457263/93750000, 0, 0, -189858599/3000000000, 0, 0, 0, 201630481/6000000000; 0, 0, 0, 0, 0, 0, 0, 0, 175133761/72900000000, 0, 147959333/243000000000, 0, -503384039/27000000000, 0, -3701143/1000000000, 0, 0, 0, 0, 0, 0, -20083643/1800000000, 0, 190546967/27000000000, 0, 57189091/1000000000, 0, 0, 0, 0, 163776163/27000000000, 0, -101081123/3000000000, 0, 0, 805259/30000000, 0, 1104998189/81000000000, 0, -1017600131/27000000000, 0, 47246551/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -83317909/1687500000, 0, 9588973/187500000, 0, 0, 0, 0, 0, 0, 36606583/750000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -3555395407/243000000000, 0, 31141/320000, 0, -107485007/1500000000, 0, 0, 0, 0, 173319539/3000000000, 0, -25585393/187500000, 0, 0, -117325997/1500000000, 0, -27573643/600000000, 0, 13747467/200000000, 0, 0, 0, 0, 0, 0, 60532459/750000000, 0, 0, 0, 0, 0, 0, 0, 0, -2358557/200000000, 0, -373715941/3000000000, 0, 0, -2970761/750000000, 0, 6980571/250000000, 0, 0, 0, 0, 0, 0, 199299043/3000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -692625973/27000000000, 0, 2504160763/27000000000, 0, -124168399/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 766691677/13500000000, 0, -552638381/3000000000, 0, 0, 0, 0, 0, 0, 11792357/1500000000, 0, 0, 0, 0, -417161261/81000000000, 0, 541769573/20250000000, 0, 71428379/5400000000, 0, -26015749/750000000, 0, 0, 0, 0, 0, 0, -20472589/40500000000, 0, -2541799/18750000, 0, 333526679/3000000000, 0, 0, 0, 0, 1107916559/27000000000, 0, 78012343/1000000000, 0, 0, -25071983/3000000000, 0, 0, 0, 0, 0, 0, 0, 41212757/900000000, 0, -3300327/40000000, 0, 0, 0, 0, 0, 0, -60468103/1500000000, 0, 0, 0, 0, 193319/40000000, 0, -50836193/500000000, 0, -8424141/500000000, 0, 0, 0, 0, 92604677/3000000000, 0, 203630749/750000000, 0, 0, -19164673/187500000, 0, 0, 0, 0, 0, -43666839/1000000000, 0, 0, 0, 0, 5963141/300000000, 0, 241748383/3000000000, 0, 0, -96089537/1000000000, 0, 0, 0, 3142697/100000000; 0, 2239208689027/472392000000000, 0, 821765880473/39366000000000, 0, -711789212957/17496000000000, 0, -299715787/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -27634697/121500000000, 0, -494661959/6750000000, 0, 1153229/1000000000, 0, 0, 0, 0, 0, 0, -341979073/5400000000, 0, 2095847/6000000, 0, 0, 0, 0, -32480927/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 207837847/6750000000, 0, -45130643/5400000000, 0, 140507/375000000, 0, 0, 0, 0, 0, 0, -172371191/1800000000, 0, 1079337/50000000, 0, 0, 0, 0, -7301047/1000000000, 0, 0, 0, -878162729/121500000000, 0, -332558917/3000000000, 0, 537634117/3000000000, 0, 0, 0, 0, 0, 0, 188622701/1000000000, 0, -178761863/1000000000, 0, 0, 0, 0, -252318101/1500000000, 0, 0, 0, 0, 0, 0, -4103589/62500000, 0, 10082833/3000000000, 0, 0, 0, 0, 275807993/1000000000, 0, 0, 0, -2761739/250000000, 0, 156255293/750000000, 0, 0, 0, 0, -479368501/3000000000, 0, 0, 0, 0, -12273297/200000000, 0, 0, 0, -152123699/3000000000, 0, 0; 0, 0, 1724769467/121500000000, 0, 3110947531/40500000000, 0, -2290325099/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, 342966569/81000000000, 0, -200580733/1800000000, 0, 22366381/281250000, 0, 0, 0, 0, 0, 0, -77264579/1000000000, 0, 135873193/750000000, 0, 0, 0, 0, 81788851/500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 1565110927/60750000000, 0, 2521813/15000000, 0, 6650611/1500000000, 0, 0, 0, 0, 0, 0, -7598683/54000000, 0, -301061059/1500000000, 0, 0, 0, 0, -160313233/1500000000, 0, -176722237/16200000000, 0, -43292763/1000000000, 0, 18602059/600000000, 0, 0, 0, 0, 0, 0, 183099497/1500000000, 0, -622901/300000000, 0, 0, 0, 0, -31089871/187500000, 0, 0, 0, 0, 0, 0, 0, 0, -87392183/600000000, 0, -201827017/600000000, 0, 0, 0, 0, 2215636799/3000000000, 0, 7976549/1500000000, 0, 107925311/1500000000, 0, 0, 0, 0, -280445003/3000000000, 0, 0, 0, 0, 0, 0, 17959943/3000000000, 0, 135747/25000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 113105742427/6561000000000, 0, -4766852729/109350000000, 0, -1259357809/121500000000, 0, 0, 0, 0, 0, 0, 0, 0, -127697353/3000000000, 0, 527119631/4500000000, 0, 0, 0, 0, 0, 0, -5173973/1500000000, 0, 0, 0, 0, 6949704649/2187000000000, 0, -17011157/1458000000, 0, 21981053/4050000000, 0, -60039209/3000000000, 0, 0, 0, 0, 0, 0, 2176926949/364500000000, 0, 97179513/1000000000, 0, -68726849/750000000, 0, 0, 0, 0, -798816491/20250000000, 0, -84504797/1000000000, 0, 0, -12845161/375000000, 0, 0, 0, 0, 0, 0, 0, -201930833/9000000000, 0, 59441/1562500, 0, 0, 0, 0, 0, 0, 77222143/3000000000, 0, 0, 0, 0, -2641853/3000000000, 0, -25521391/3000000000, 0, 187068967/3000000000, 0, 0, 0, 0, -12136121/375000000, 0, -19164673/187500000, 0, 0, 62651507/300000000, 0, 0, 0, 0, 0, 1058197/100000000, 0, 0, 0, 0, -18625369/1500000000, 0, 96787379/3000000000, 0, 0, -13136071/250000000, 0, 0, 0, -29459/30000000; 0, 0, 2084687256563/236196000000000, 0, -537511434883/15746400000000, 0, 102931751/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 201455911999/236196000000000, 0, -51728247101/1458000000000, 0, 1414901464487/26244000000000, 0, 0, 0, 0, 0, 0, 214099546247/78732000000000, 0, 754280612029/26244000000000, 0, 0, 0, 0, -3390841/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 168891287/27000000000, 0, 4026371/1350000000, 0, -115720777/3000000000, 0, 0, 0, 0, 0, 0, -545274379/27000000000, 0, 18677711/750000000, 0, 0, 0, 0, 22757003/1500000000, 0, -1434473279/174960000000, 0, 17825128661/1458000000000, 0, 2727667/600000000, 0, 0, 0, 0, 0, 0, 33227417/3000000000, 0, 1085909/150000000, 0, 0, 0, 0, -45866453/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -17011309/1500000000, 0, 22332209/3000000000, 0, 0, 0, 0, 7976549/1500000000, 0, 127373/3125000, 0, -52228543/1500000000, 0, 0, 0, 0, 1589951/600000000, 0, 0, 0, 0, 0, 0, 4171713/500000000, 0, -99347197/1500000000, 0, 0, 0; 0, 34778569141/47239200000000, 0, 126694210243/19683000000000, 0, -225564220291/8748000000000, 0, 75741107/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -494560703/121500000000, 0, 252912733/27000000000, 0, -300669839/3000000000, 0, 0, 0, 0, 0, 0, -74059457/5400000000, 0, 56367113/750000000, 0, 0, 0, 0, 4461617/187500000, 0, 0, 0, 0, 0, 0, 0, 0, -1032673/562500000, 0, -27445999/5400000000, 0, 5410523/300000000, 0, 0, 0, 0, 0, 0, -19095223/3000000000, 0, 2428073/1000000000, 0, 0, 0, 0, 34311887/1000000000, 0, 0, 0, -484275481/15187500000, 0, -8627107/1500000000, 0, 322469939/3000000000, 0, 0, 0, 0, 0, 0, 47910839/500000000, 0, -16620927/1000000000, 0, 0, 0, 0, -4735019/60000000, 0, 0, 0, 0, 0, 0, -2901637/500000000, 0, 1702003/250000000, 0, 0, 0, 0, -2761739/250000000, 0, 0, 0, 146697077/1500000000, 0, -359931323/3000000000, 0, 0, 0, 0, -1170029/7812500, 0, 0, 0, 0, 14881441/500000000, 0, 0, 0, -3314813/120000000, 0, 0; 0, 0, -870726301/243000000000, 0, 840745837/27000000000, 0, -147881171/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -550611313/40500000000, 0, 882848891/10125000000, 0, -367789949/3000000000, 0, 0, 0, 0, 0, 0, 24909181/6750000000, 0, -19644131/250000000, 0, 0, 0, 0, 29251711/750000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 440056801/121500000000, 0, 140452943/9000000000, 0, 4730767/3000000000, 0, 0, 0, 0, 0, 0, -286767041/3375000000, 0, 201084687/1000000000, 0, 0, 0, 0, -30511787/1500000000, 0, 304212743/16200000000, 0, -2156500577/20250000000, 0, 59236123/600000000, 0, 0, 0, 0, 0, 0, 13167223/1500000000, 0, 1939877/500000000, 0, 0, 0, 0, 57972589/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 81359507/1500000000, 0, -155397377/600000000, 0, 0, 0, 0, 107925311/1500000000, 0, -52228543/1500000000, 0, 147137541/1000000000, 0, 0, 0, 0, -205766/5859375, 0, 0, 0, 0, 0, 0, 4313159/375000000, 0, -263081/93750000, 0, 0, 0; 0, 3644185537/1458000000000, 0, 588603947/60750000000, 0, 1709057717/54000000000, 0, -71303911/500000000, 0, 0, 0, 0, 0, 0, 0, 0, 89486491/121500000000, 0, -897750841/6750000000, 0, 23344939/187500000, 0, 0, 0, 0, 0, 0, -124289659/5400000000, 0, 288876863/1000000000, 0, 0, 0, 0, -2949349/50000000, 0, 0, 0, 0, 0, 0, 0, 0, 915772117/40500000000, 0, 41611477/2250000000, 0, -2778497/62500000, 0, 0, 0, 0, 0, 0, -47850781/843750000, 0, 990089/750000000, 0, 0, 0, 0, -18895579/300000000, 0, 0, 0, 40635743/972000000, 0, -275551889/1500000000, 0, -43012897/1000000000, 0, 0, 0, 0, 0, 0, 110144579/1000000000, 0, -5765321/500000000, 0, 0, 0, 0, -402606739/3000000000, 0, 0, 0, 0, 0, 0, -20614253/750000000, 0, -15743789/375000000, 0, 0, 0, 0, 156255293/750000000, 0, 0, 0, -359931323/3000000000, 0, 70408391/125000000, 0, 0, 0, 0, -109537777/1500000000, 0, 0, 0, 0, -2406673/25000000, 0, 0, 0, -138752011/1500000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, -35180544193/26244000000000, 0, 165411385229/19683000000000, 0, -42974959537/4374000000000, 0, 685117/23437500, 0, 0, 0, 0, 0, 0, 3230445119/13122000000000, 0, -22136307103/3280500000000, 0, -81432968327/1458000000000, 0, 0, 0, 0, -61515725947/8748000000000, 0, 2317587/250000000, 0, 0, 139528921/3000000000, 0, -10989547/1125000000, 0, 30547113/1000000000, 0, -18179/12000000, 0, 0, 0, 0, 0, 0, 0, 0, 210474551/20250000000, 0, -25626659/1500000000, 0, 0, 0, 0, 0, 0, -62213147/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -60336329/4500000000, 0, -69906383/1500000000, 0, 70977409/1000000000, 0, 0, 0, 0, 103284931/3000000000, 0, 4333603/50000000, 0, 0, -13606643/500000000, 0, 27984379/1500000000, 0, -59587187/750000000, 0, 0, 0, 0, 0, 0, -2358557/200000000, 0, 0, 0, 0, 0, 0, 0, 0, 215413601/3000000000, 0, -4992263/500000000, 0, 0, -159870331/1500000000, 0, 12762467/600000000, 0, 0, 0, 0, 0, 0, -55667773/1000000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 32797481/6750000000, 0, -154652813/9000000000, 0, 43473391/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -309835187/27000000000, 0, 200407739/9000000000, 0, 0, 0, 0, 0, 0, 2744219/500000000, 0, 0, 0, 0, 989955689/1093500000000, 0, -3445216411/729000000000, 0, 275243/253125000, 0, 11254997/3000000000, 0, 0, 0, 0, 0, 0, -699951721/729000000000, 0, 91926451/3000000000, 0, -20904599/600000000, 0, 0, 0, 0, -247816577/81000000000, 0, -8039927/300000000, 0, 0, 264851/187500000, 0, 0, 0, 0, 0, 0, 0, -16761241/1000000000, 0, 25168103/1000000000, 0, 0, 0, 0, 0, 0, 20046887/1000000000, 0, 0, 0, 0, -8803393/3000000000, 0, 14165353/750000000, 0, 4595767/1500000000, 0, 0, 0, 0, 2265863/3000000000, 0, -43666839/1000000000, 0, 0, 1058197/100000000, 0, 0, 0, 0, 0, 15206199/1000000000, 0, 0, 0, 0, -277907/62500000, 0, -15899747/600000000, 0, 0, 94901/75000000, 0, 0, 0, 13200313/750000000; 0, 0, 0, 0, 0, 0, 0, 0, -482645297/91125000000, 0, -991938713/243000000000, 0, 1841809579/27000000000, 0, -21038623/1500000000, 0, 0, 0, 0, 0, 0, 197863597/16200000000, 0, 106752841/2700000000, 0, -767367433/3000000000, 0, 0, 0, 0, -14372141/1000000000, 0, 66520073/750000000, 0, 0, -29201627/1000000000, 0, -2294952511/81000000000, 0, 1886182831/27000000000, 0, -15416773/750000000, 0, 0, 0, 0, 0, 0, 0, 0, 676501789/9000000000, 0, -112484609/1500000000, 0, 0, 0, 0, 0, 0, -7781663/100000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 8886442501/243000000000, 0, -56789959/200000000, 0, 12154961/60000000, 0, 0, 0, 0, -99403189/3000000000, 0, 176689763/750000000, 0, 0, 359485709/3000000000, 0, 25718943/250000000, 0, -554985493/3000000000, 0, 0, 0, 0, 0, 0, -373715941/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -4992263/500000000, 0, 595158811/1500000000, 0, 0, -77277549/500000000, 0, -57657601/1000000000, 0, 0, 0, 0, 0, 0, -44733271/750000000, 0; 0, 0, -806892071/291600000000, 0, -5148174323/486000000000, 0, 7895723/250000000, 0, 0, 0, 0, 0, 0, 0, 0, 2189871061/1458000000000, 0, 48578723/4500000000, 0, 271892243/162000000000, 0, 0, 0, 0, 0, 0, 3829766393/486000000000, 0, -3688264739/162000000000, 0, 0, 0, 0, -11677657/500000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 98065349/24300000000, 0, -1142667379/27000000000, 0, -17269331/1500000000, 0, 0, 0, 0, 0, 0, 282869741/27000000000, 0, 61271683/1000000000, 0, 0, 0, 0, 4538297/750000000, 0, 50926211/40500000000, 0, 2509467/100000000, 0, -56398381/3000000000, 0, 0, 0, 0, 0, 0, -82103273/3000000000, 0, -226697/18750000, 0, 0, 0, 0, 35216261/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, 16333217/3000000000, 0, 264989837/3000000000, 0, 0, 0, 0, -280445003/3000000000, 0, 1589951/600000000, 0, -205766/5859375, 0, 0, 0, 0, 20544969/500000000, 0, 0, 0, 0, 0, 0, -4380103/1500000000, 0, -3106761/200000000, 0, 0, 0; 0, -22113179297/4374000000000, 0, -20919678061/1458000000000, 0, 5127768301/162000000000, 0, -213139903/6000000000, 0, 0, 0, 0, 0, 0, 0, 0, 844310369/81000000000, 0, 602127703/13500000000, 0, 697541837/3000000000, 0, 0, 0, 0, 0, 0, 185938867/2700000000, 0, -431658897/1000000000, 0, 0, 0, 0, -86617927/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -758068663/40500000000, 0, 2139958451/81000000000, 0, -387954173/9000000000, 0, 0, 0, 0, 0, 0, 2156617307/27000000000, 0, -114105331/3000000000, 0, 0, 0, 0, -23879687/375000000, 0, 0, 0, 2382265579/40500000000, 0, 56096983/500000000, 0, -647216839/3000000000, 0, 0, 0, 0, 0, 0, -280110029/750000000, 0, 411975547/3000000000, 0, 0, 0, 0, 125669671/375000000, 0, 0, 0, 0, 0, 0, 178604639/3000000000, 0, -26853937/1000000000, 0, 0, 0, 0, -479368501/3000000000, 0, 0, 0, -1170029/7812500, 0, -109537777/1500000000, 0, 0, 0, 0, 1468512953/3000000000, 0, 0, 0, 0, -78901247/3000000000, 0, 0, 0, 15656117/200000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 4272873289/874800000000, 0, -1410695693/81000000000, 0, -769186957/27000000000, 0, 214859/1500000000, 0, 0, 0, 0, 0, 0, 7361276773/1458000000000, 0, -142186583/3000000000, 0, 400846913/1500000000, 0, 0, 0, 0, 4786397813/162000000000, 0, -1269943/250000000, 0, 0, -863128549/6000000000, 0, 2652898841/81000000000, 0, -432697693/5400000000, 0, -63450623/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -1295543989/81000000000, 0, 27012661/500000000, 0, 0, 0, 0, 0, 0, -56192309/9000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 12713131/375000000, 0, 127129891/600000000, 0, -6926387/30000000, 0, 0, 0, 0, -162291991/750000000, 0, -80364391/500000000, 0, 0, 114626249/1500000000, 0, -73861677/1000000000, 0, 132359763/500000000, 0, 0, 0, 0, 0, 0, -2970761/750000000, 0, 0, 0, 0, 0, 0, 0, 0, -159870331/1500000000, 0, -77277549/500000000, 0, 0, 4679841/8000000, 0, -12773551/375000000, 0, 0, 0, 0, 0, 0, -59852583/500000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -5258539/3240000000, 0, 2188637/250000000, 0, -24867103/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 8331121/4500000000, 0, -72995807/9000000000, 0, 0, 0, 0, 0, 0, -2432977/3000000000, 0, 0, 0, 0, -863339383/2187000000000, 0, 2488261313/364500000000, 0, -395566961/40500000000, 0, -3932567/600000000, 0, 0, 0, 0, 0, 0, -2093286803/729000000000, 0, -8811323/3000000000, 0, 17137469/3000000000, 0, 0, 0, 0, 72938767/10125000000, 0, -717293/100000000, 0, 0, 3248991/1000000000, 0, 0, 0, 0, 0, 0, 0, 691913/150000000, 0, -2309493/200000000, 0, 0, 0, 0, 0, 0, -2425873/3000000000, 0, 0, 0, 0, 39313/187500000, 0, -78501623/3000000000, 0, 116044309/3000000000, 0, 0, 0, 0, 8206021/3000000000, 0, 5963141/300000000, 0, 0, -18625369/1500000000, 0, 0, 0, 0, 0, -277907/62500000, 0, 0, 0, 0, 2545513/250000000, 0, 5320531/600000000, 0, 0, -528473/3000000000, 0, 0, 0, -49215151/3000000000; 0, 0, 0, 0, 0, 0, 0, 0, 2476021/4556250000, 0, 296097/125000000, 0, -72543131/6750000000, 0, 22994369/750000000, 0, 0, 0, 0, 0, 0, -261282071/48600000000, 0, 36119807/27000000000, 0, -126135779/3000000000, 0, 0, 0, 0, 1809931/1000000000, 0, 5071341/250000000, 0, 0, 39439337/1500000000, 0, 145161599/81000000000, 0, -5036347/5400000000, 0, 3043987/375000000, 0, 0, 0, 0, 0, 0, 0, 0, -212462467/13500000000, 0, 6359373/500000000, 0, 0, 0, 0, 0, 0, 3697229/187500000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -28178147/2250000000, 0, 55152119/3000000000, 0, 12077947/1000000000, 0, 0, 0, 0, 81037813/1500000000, 0, -77347549/3000000000, 0, 0, -16411217/200000000, 0, -12031421/600000000, 0, -3075857/3000000000, 0, 0, 0, 0, 0, 0, 6980571/250000000, 0, 0, 0, 0, 0, 0, 0, 0, 12762467/600000000, 0, -57657601/1000000000, 0, 0, -12773551/375000000, 0, 9933499/250000000, 0, 0, 0, 0, 0, 0, 2466841/500000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -361622857/54000000000, 0, 1616419007/54000000000, 0, -2923329/125000000, 0, 0, 0, 0, 0, 0, 0, 0, 84167479/6000000000, 0, -143872717/3600000000, 0, 0, 0, 0, 0, 0, -24789131/3000000000, 0, 0, 0, 0, -52930751/34992000000, 0, 1922879903/291600000000, 0, 6189848201/162000000000, 0, -66705179/1000000000, 0, 0, 0, 0, 0, 0, 8468586961/1458000000000, 0, -73958237/1500000000, 0, 114097417/3000000000, 0, 0, 0, 0, -2669845039/162000000000, 0, 41442493/750000000, 0, 0, 1381843/1000000000, 0, 0, 0, 0, 0, 0, 0, 644294611/27000000000, 0, -33865361/750000000, 0, 0, 0, 0, 0, 0, -6600481/375000000, 0, 0, 0, 0, 1170583/187500000, 0, -283440797/3000000000, 0, -35698579/1500000000, 0, 0, 0, 0, 1457263/93750000, 0, 241748383/3000000000, 0, 0, 96787379/3000000000, 0, 0, 0, 0, 0, -15899747/600000000, 0, 0, 0, 0, 5320531/600000000, 0, 50156987/250000000, 0, 0, -82452489/1000000000, 0, 0, 0, -255641359/6000000000; 0, 3211214023/7873200000000, 0, -40975554497/3280500000000, 0, 8613164579/1458000000000, 0, 2353337/31250000, 0, 0, 0, 0, 0, 0, 0, 0, -1531691669/121500000000, 0, 1585873729/27000000000, 0, -5685941/93750000, 0, 0, 0, 0, 0, 0, 2290373/84375000, 0, -175583669/1500000000, 0, 0, 0, 0, 41894831/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, -213189761/81000000000, 0, -386539459/13500000000, 0, 108221357/3000000000, 0, 0, 0, 0, 0, 0, 143364887/27000000000, 0, 38424949/1000000000, 0, 0, 0, 0, 24235813/750000000, 0, 0, 0, -699952477/60750000000, 0, 171460009/3000000000, 0, -84417617/1500000000, 0, 0, 0, 0, 0, 0, 24697913/1000000000, 0, -5310767/200000000, 0, 0, 0, 0, -29016991/600000000, 0, 0, 0, 0, 0, 0, -9683731/750000000, 0, 5317217/150000000, 0, 0, 0, 0, -12273297/200000000, 0, 0, 0, 14881441/500000000, 0, -2406673/25000000, 0, 0, 0, 0, -78901247/3000000000, 0, 0, 0, 0, 75545311/1000000000, 0, 0, 0, 2320433/600000000, 0, 0; 0, 0, 1656938653/437400000000, 0, -6234884941/364500000000, 0, 100524737/4500000000, 0, 0, 0, 0, 0, 0, 0, 0, -3626726591/546750000000, 0, 1651362853/81000000000, 0, -483572411/30375000000, 0, 0, 0, 0, 0, 0, 7946204399/729000000000, 0, -4223159959/121500000000, 0, 0, 0, 0, 11399491/1000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -629444549/243000000000, 0, 31682321/1350000000, 0, -42676957/1500000000, 0, 0, 0, 0, 0, 0, -39679081/1800000000, 0, 245087/3906250, 0, 0, 0, 0, 1137239/300000000, 0, 10127179/7593750000, 0, -283996367/13500000000, 0, 53791321/1500000000, 0, 0, 0, 0, 0, 0, 5654807/750000000, 0, -227907/250000000, 0, 0, 0, 0, -44193749/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 570851/600000000, 0, -26268253/300000000, 0, 0, 0, 0, 17959943/3000000000, 0, 4171713/500000000, 0, 4313159/375000000, 0, 0, 0, 0, -4380103/1500000000, 0, 0, 0, 0, 0, 0, 48583943/750000000, 0, -79204463/3000000000, 0, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, 97000736773/13122000000000, 0, -89932376681/2187000000000, 0, 6774179053/486000000000, 0, 0, 0, 0, 0, 0, 0, 0, -55627291/6750000000, 0, 267668051/3000000000, 0, 0, 0, 0, 0, 0, -32406079/1500000000, 0, 0, 0, 0, 240169981/121500000000, 0, -279216949/20250000000, 0, -402277331/13500000000, 0, 115831511/1500000000, 0, 0, 0, 0, 0, 0, -6732233/27000000000, 0, 9554299/1500000000, 0, 5954977/250000000, 0, 0, 0, 0, 204954029/13500000000, 0, 39102787/1500000000, 0, 0, -66611281/3000000000, 0, 0, 0, 0, 0, 0, 0, 30933131/5400000000, 0, 8410919/500000000, 0, 0, 0, 0, 0, 0, -34428693/1000000000, 0, 0, 0, 0, 6265949/1500000000, 0, 2239949/23437500, 0, -23960861/500000000, 0, 0, 0, 0, -189858599/3000000000, 0, -96089537/1000000000, 0, 0, -13136071/250000000, 0, 0, 0, 0, 0, 94901/75000000, 0, 0, 0, 0, -528473/3000000000, 0, -82452489/1000000000, 0, 0, 181030699/750000000, 0, 0, 0, -27626803/250000000; 0, 0, -10225100431/729000000000, 0, 14797131439/243000000000, 0, -24396113/375000000, 0, 0, 0, 0, 0, 0, 0, 0, 11083116253/1458000000000, 0, -1811520821/486000000000, 0, -1689776167/81000000000, 0, 0, 0, 0, 0, 0, -1888446233/121500000000, 0, 876078479/40500000000, 0, 0, 0, 0, -8287283/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -2783689379/121500000000, 0, 373587193/13500000000, 0, 13980709/150000000, 0, 0, 0, 0, 0, 0, 81567377/750000000, 0, -866594471/3000000000, 0, 0, 0, 0, -12672661/600000000, 0, 136625317/58320000000, 0, 14861243807/486000000000, 0, -41757277/600000000, 0, 0, 0, 0, 0, 0, -26928799/3000000000, 0, 10031471/3000000000, 0, 0, 0, 0, 102485927/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -414403/24000000, 0, 48122787/500000000, 0, 0, 0, 0, 135747/25000000, 0, -99347197/1500000000, 0, -263081/93750000, 0, 0, 0, 0, -3106761/200000000, 0, 0, 0, 0, 0, 0, -79204463/3000000000, 0, 500661901/3000000000, 0, 0, 0; 0, -3206796539/2187000000000, 0, -12781209661/2916000000000, 0, 407032961/40500000000, 0, -406827/800000000, 0, 0, 0, 0, 0, 0, 0, 0, 2019911447/243000000000, 0, 3028739/225000000, 0, 1821989/93750000, 0, 0, 0, 0, 0, 0, 7358341/2250000000, 0, -16823537/200000000, 0, 0, 0, 0, -16389757/1500000000, 0, 0, 0, 0, 0, 0, 0, 0, -199240511/27000000000, 0, 17215547/2025000000, 0, -43111901/9000000000, 0, 0, 0, 0, 0, 0, 12313543/450000000, 0, -1195457/46875000, 0, 0, 0, 0, -2400641/300000000, 0, 0, 0, 283264483/121500000000, 0, 312205253/5400000000, 0, -10975167/200000000, 0, 0, 0, 0, 0, 0, -24861389/300000000, 0, 9957287/375000000, 0, 0, 0, 0, 316207613/3000000000, 0, 0, 0, 0, 0, 0, 7833173/600000000, 0, 4785917/3000000000, 0, 0, 0, 0, -152123699/3000000000, 0, 0, 0, -3314813/120000000, 0, -138752011/1500000000, 0, 0, 0, 0, 15656117/200000000, 0, 0, 0, 0, 2320433/600000000, 0, 0, 0, 255641359/3000000000, 0, 0; 0, 0, 0, 0, 0, 0, 0, 0, 2415492401/2187000000000, 0, 302763389/162000000000, 0, 19245569/2700000000, 0, -97069537/1500000000, 0, 0, 0, 0, 0, 0, -18572203781/2916000000000, 0, 171440137/54000000000, 0, 218212003/3000000000, 0, 0, 0, 0, 400004809/162000000000, 0, -153153677/3000000000, 0, 0, 184698437/12000000000, 0, 178801001/32400000000, 0, -196847/9600000, 0, 2063003/50000000, 0, 0, 0, 0, 0, 0, 0, 0, -4521713069/162000000000, 0, 15890377/3600000000, 0, 0, 0, 0, 0, 0, 8699683/225000000, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, -1255739407/81000000000, 0, 39055091/600000000, 0, -44628161/750000000, 0, 0, 0, 0, 427829/5000000, 0, -172909801/1500000000, 0, 0, -28065029/600000000, 0, -337943419/13500000000, 0, 24451523/600000000, 0, 0, 0, 0, 0, 0, 199299043/3000000000, 0, 0, 0, 0, 0, 0, 0, 0, -55667773/1000000000, 0, -44733271/750000000, 0, 0, -59852583/500000000, 0, 2466841/500000000, 0, 0, 0, 0, 0, 0, 27626803/125000000, 0; 0, 0, 0, 0, 0, 0, 0, 0, 0, -440186339/162000000000, 0, 243209737/18000000000, 0, 5906957/375000000, 0, 0, 0, 0, 0, 0, 0, 0, 301056877/54000000000, 0, -1336787579/18000000000, 0, 0, 0, 0, 0, 0, 77125649/3000000000, 0, 0, 0, 0, -1344150763/2187000000000, 0, 1428189529/2916000000000, 0, 3781601257/162000000000, 0, -347210671/12000000000, 0, 0, 0, 0, 0, 0, -1663777391/2916000000000, 0, 38303653/6000000000, 0, -28132399/750000000, 0, 0, 0, 0, 948361343/81000000000, 0, -134915809/6000000000, 0, 0, -229755317/12000000000, 0, 0, 0, 0, 0, 0, 0, -693528079/27000000000, 0, 7582231/250000000, 0, 0, 0, 0, 0, 0, 122588837/3000000000, 0, 0, 0, 0, -8138421/1000000000, 0, 1271317/750000000, 0, -234379/30000000, 0, 0, 0, 0, 201630481/6000000000, 0, 3142697/100000000, 0, 0, -29459/30000000, 0, 0, 0, 0, 0, 13200313/750000000, 0, 0, 0, 0, -49215151/3000000000, 0, -255641359/6000000000, 0, 0, -27626803/250000000, 0, 0, 0, 416658689/3000000000];


==> definitions.txt <==
\\ This is the file definitions.txt from the paper "Three-point bounds for
\\ energy minimization" by Henry Cohn and Jeechul Woo.  It consists of
\\ PARI/GP code (see http://pari.math.u-bordeaux.fr/), but it does not do
\\ anything sophisticated and can easily be translated to other computer
\\ algebra systems.

\\ Number of points in RP^2 (used only in definition of T matrices).

N=7;

\\ Ultraspherical polynomials of degree k in variable x, for unit
\\ sphere in R^n:

{
P(n,k,x) = 

  local(L,alpha,p);

  \\ n=2 would lead to division by zero below, but fortunately that
  \\ case is built into PARI.  Clumsy substitutions is because the
  \\ PARI function poltchebi insists on getting an actual variable
  \\ name, so we use a dummy variable xx.
  if(n==2,return(subst(poltchebi(k,xx),xx,x)/subst(poltchebi(k,xx),xx,1)));

  alpha = n/2-1;

  \\ Polynomials of degree 0 through k, calculated recursively.
  L = vector(k+1);  
  L[1] = 1;
  L[2] = 2*alpha*x;
  \\ Now use three-term recurrence:
  for(i=2,k,L[i+1] = (1/i)*(2*x*(i+alpha-1)*L[i] - (i+2*alpha-2)*L[i-1]));

  p = L[k+1];

  \\ Recalculate value at 1:  
  \\ (Not just substituting for x in case x is a number.)
  L[1] = 1;
  L[2] = 2*alpha*1;
  for(i=2,k,L[i+1] = (1/i)*(2*1*(i+alpha-1)*L[i] - (i+2*alpha-2)*L[i-1]));

  return(p/L[k+1]);  \\ Return normalized value.
}

\\ Upper left d-by-d portion of matrix S-hat for RP^(n-1), in terms of
\\ variables u,v,t:
\\ (Uses uu,vv,tt,xx as dummy variables.  Note that the hat is omitted
\\ from the names of the functions here.)

{
S(n,k,d) =

  local(M,p);

  \\ Start with monomials in uu,vv with exponents congruent to k mod 2.
  M = matrix(d,d,i,j,uu^((k%2)+2*(i-1))*vv^((k%2)+2*(j-1)));

  p = P(n-1,k,(tt-uu*vv)/xx)*xx^k;
  \\ xx will be sqrt((1-uu^2)*(1-vv^2)), but must avoid square roots
  p = sum(i=0,k,polcoeff(p,2*i,xx)*((1-uu^2)*(1-vv^2))^i);
  \\ Replace xx^(2*i) with ((1-uu^2)*(1-vv^2))^i.
  M = M*p;

  \\ Return symmetrized matrix:

  return((subst(subst(subst(M,uu,u),vv,v),tt,t) +
          subst(subst(subst(M,uu,u),vv,t),tt,v) +
          subst(subst(subst(M,uu,v),vv,u),tt,t) +
          subst(subst(subst(M,uu,v),vv,t),tt,u) +
          subst(subst(subst(M,uu,t),vv,u),tt,v) +
          subst(subst(subst(M,uu,t),vv,v),tt,u))/6);
}

\\ Upper left d-by-d portion of matrix T-hat for RP^(n-1).

{
T(n,k,d) = (N-2)*S(n,k,d) + subst(subst(S(n,k,d),v,u),t,1) 
                          + subst(subst(S(n,k,d),u,v),t,1)
                          + subst(subst(S(n,k,d),u,t),v,1);
}


==> optimal.txt <==
\\ This is the file optimal.txt from the paper "Three-point bounds for
\\ energy minimization" by Henry Cohn and Jeechul Woo.  It consists of
\\ PARI/GP code (see http://pari.math.u-bordeaux.fr/), but it does not do
\\ anything sophisticated and can easily be translated to other computer
\\ algebra systems.

\\ Read in the definitions from definitions.txt:

\r definitions.txt

\\ Keep track of whether anything has failed so far:

failure = 0;

\\ Take a list of rational matrices as input and determine whether each
\\ of them is symmetric and positive semidefinite.

{
Check_Semidefinite(L) =
  local(M, p, failed, i, j);

  print(" There are ",#L," matrices to test.");
  for(i=1,#L,
    M = L[i]*denominator(L[i]);  \\ Clear denominators for efficiency.

    if(M != mattranspose(M),
      print("  Matrix ",i," is NOT symmetric!");failure=1,
      print("  Matrix ",i," is symmetric."));

    p = charpoly(M,x);  \\ Get characteristic polynomial.
    p = subst(p,x,-x)*(-1)^poldegree(p);
    \\ Will check this has no negative coefficients.

    failed = 0;  \\ Haven't failed so far in this test.
    j=0;
    while(!failed && (j < poldegree(p)),
      if(polcoeff(p,j)<0,print("  Matrix ",i," is NOT positive semidefinite!");
                         failed=1; failure=1);
      j=j+1;
    );
    if(!failed,print("  Matrix ",i," is positive semidefinite."));
  );
}

\\ Check that the list of matrices in fact defines the correct potential
\\ function, as described in Appendix D, and that the bound is sharp.
\\ Here the potential function f is given as a polynomial in x
\\ (where x represents the inner product squared).

{
Check_Equality(c, L, Degree_Bound, f) =
  local(Index, Potential_Function, Auxiliary_Function, Sum_of_Squares,
  failed, Bound, Energy, J);

  failed = 0; \\ Haven't failed so far.

  \\ Build the list of monomials of degree up to Degree_Bound in u,v,t:
  Index = [];
  for(i=0,Degree_Bound,
    for(j=0,Degree_Bound-i,
      for(k=0,Degree_Bound-i-j,
        Index=concat(Index,[u^i*v^j*t^k]))));

  Auxiliary_Function = c  \\ constant term
                       + sum(i=1,#L-1,
                             trace(L[i]*T(3,i-1,matsize(L[i])[1])));
  \\ Note that matsize(L[i])[1] ensures that we take the inner product of
  \\ L[i] with a T-hat matrix of matching size.

  Sum_of_Squares = Index*(L[#L])*mattranspose(Index);
  \\ Build a sum of squares out of the index and the last matrix in L.
  \\ Note that Index is a row vector.

  Potential_Function = (subst(f,x,u^2) + subst(f,x,v^2) + subst(f,x,t^2))/3;

  if(Potential_Function != (Auxiliary_Function + Sum_of_Squares),failed=1);

  J = matrix(matsize(L[1])[1],matsize(L[1])[1],i,j,1);
  Bound = N/2*((N-1)*c - trace(L[1]*J));
  \\ The SDP bound.

  Energy = 3*subst(f,x,0) + 6*subst(f,x,1/9) + 12*subst(f,x,1/3);
  \\ Actual energy of rhombic dodecahedron code.

  if(Energy != Bound,failed=1);

  if(failed,
    print(" Equality test FAILED!");failure=1,
    print(" Equality test succeeded."));
}

\\ Read in data files and verify calculations:

\r data1.txt;
print("Checking first potential function:");
Check_Semidefinite(L);
Check_Equality(c,L,7,x^2-1/1000*x^3*(x-1/9)^2*(x-1/3)^2);

\r data2.txt;
print("Checking second potential function:");
Check_Semidefinite(L);
Check_Equality(c,L,7,x^3-1/1000*x^3*(x-1/9)^2*(x-1/3)^2);

\r data3.txt;
print("Checking third potential function:");
Check_Semidefinite(L);
Check_Equality(c,L,7,x^3*(x-1/9)-1/1000*x^3*(x-1/9)^2*(x-1/3)^2);

\r data4.txt;
print("Checking fourth potential function:");
Check_Semidefinite(L);
Check_Equality(c,L,7,x^3*(x-1/9)^2-1/1000*x^3*(x-1/9)^2*(x-1/3)^2);

\r data5.txt;
print("Checking fifth potential function:");
Check_Semidefinite(L);
Check_Equality(c,L,7,x^3*(x-1/9)^2*(x-1/3)-1/1000*x^3*(x-1/9)^2*(x-1/3)^2);

if(!failure,print("Universal optimality has been verified."));


==> unique.txt <==
\\ This is the file unique.txt from the paper "Three-point bounds for
\\ energy minimization" by Henry Cohn and Jeechul Woo.  It consists of
\\ PARI/GP code (see http://pari.math.u-bordeaux.fr/), but it does not do
\\ anything sophisticated and can easily be translated to other computer
\\ algebra systems.

\\ Instead of using 1/sqrt(3), we will represent it by the variable
\\ s and mod out by s^2-1/3.

\\ Read in the definitions from definitions.txt:

\r definitions.txt

\\ Keep track of whether anything has failed so far:

failure = 0;

\\ Coefficients for simultaneous equations to determine N_1,...,N_5
\\ (from near the end of Section 4).

{
coeffs(j,k,d) =
  if(j==1,return(subst(subst(subst(T(3,k,d),u,0),v,0),t,0)));
  if(j==2,return(subst(subst(subst(T(3,k,d),u,-1/3),v,-1/3),t,-1/3)));
  if(j==3,return(subst(subst(subst(T(3,k,d),u,-1/3),v,s),t,s) % (s^2-1/3)));
  if(j==4,return(subst(subst(subst(T(3,k,d),u,s),v,s),t,0) % (s^2-1/3)));
  if(j==5,return(subst(subst(subst(T(3,k,d),u,1/3),v,s),t,s) % (s^2-1/3)));
}

\\ Equivalence of inner product triples under permutation and
\\ pairs of sign changes:

{
equivalents(w) =
  [[w[1],w[2],w[3]],
   [w[1],w[3],w[2]],
   [w[2],w[1],w[3]],
   [w[2],w[3],w[1]],
   [w[3],w[1],w[2]],
   [w[3],w[2],w[1]],
   [-w[1],-w[2],w[3]],
   [-w[1],-w[3],w[2]],
   [-w[2],-w[1],w[3]],
   [-w[2],-w[3],w[1]],
   [-w[3],-w[1],w[2]],
   [-w[3],-w[2],w[1]],
   [w[1],-w[2],-w[3]],
   [w[1],-w[3],-w[2]],
   [w[2],-w[1],-w[3]],
   [w[2],-w[3],-w[1]],
   [w[3],-w[1],-w[2]],
   [w[3],-w[2],-w[1]],
   [-w[1],w[2],-w[3]],
   [-w[1],w[3],-w[2]],
   [-w[2],w[1],-w[3]],
   [-w[2],w[3],-w[1]],
   [-w[3],w[1],-w[2]],
   [-w[3],w[2],-w[1]]];  
}

isin(a,L) = for(i=1,length(L),if(L[i]==a,return(1))); return(0);

equivalent(v,w) = isin(v,equivalents(w));

\\ Allowed triples of inner products:

{
allowed(v) =
  equivalent(v,[0,0,0]) ||
  equivalent(v,[-1/3,-1/3,-1/3]) ||
  equivalent(v,[-1/3,s,s]) ||
  equivalent(v,[s,s,0]) ||
  equivalent(v,[1/3,s,s]);
}

\\ Substitute values for u,v,t (mod s^2-1/3):

subs(f,uu,vv,tt) = subst(subst(subst(f,u,uu),v,vv),t,tt) % (s^2-1/3);

\\ Check uniqueness (by verifying that the triple distance
\\ distribution is correct and that the potential and auxiliary
\\ functions are equal only at the desired points):

{
Check_Unique(c, L, f) =
  local(Potential_Function, Auxiliary_Function, Difference, 
        Eqs, RHS, d, W, failed);

  failed = 0; \\ Haven't failed so far.

  d = vector(6,i,matsize(L[i])[1]);  \\ sizes of matrices
  Eqs = matrix(5,5,i,j,trace(L[i]*coeffs(j,i-1,d[i])));
  \\ coefficient matrix for equations to determine N_1,...,N_5
  RHS = vector(5,i,-35*trace(L[i]*(i==1)*matrix(d[i],d[i],j,k,1)))~;
  \\ right hand side of system of equations
  if(matsolve(Eqs,RHS) != [6,24,36,72,72]~,
    print(" Wrong distance distribution!");failed=1);
  \\ Check whether [N_1,...,N_5] = [6,24,36,72,72].

  Auxiliary_Function = c  \\ constant term
                       + sum(i=1,#L-1,
                             trace(L[i]*T(3,i-1,d[i])));

  Potential_Function = (subst(f,x,u^2) + subst(f,x,v^2) + subst(f,x,t^2))/3;

  Difference = Potential_Function - Auxiliary_Function;
  
  \\ Check where the auxiliary function can equal the potential function:

  W = [0,1/3,-1/3,s,-s];
  for(i=1,5,
    for(j=1,5,
      for(k=1,5,
        if((subs(Difference,W[i],W[j],W[k]) == 0)
            && !allowed([W[i],W[j],W[k]]),
          print(" Found an unallowed triple: ",[W[i],W[j],W[k]]); failed=1 
        );
  )));
  if(failed,failure=1,print(" Verified uniqueness."));
}

\\ Read in data files and verify calculations:

\r data1.txt;
print("Checking first potential function:");
Check_Unique(c,L,x^2);

\r data2.txt;
print("Checking second potential function:");
Check_Unique(c,L,x^3);

\r data3.txt;
print("Checking third potential function:");
Check_Unique(c,L,x^3*(x-1/9));

\r data4.txt;
print("Checking fourth potential function:");
Check_Unique(c,L,x^3*(x-1/9)^2);

\r data5.txt;
print("Checking fifth potential function:");
Check_Unique(c,L,x^3*(x-1/9)^2*(x-1/3));

if(!failure,print("Uniqueness has been verified in every case."));

